Sufficient and Necessary Causal Explanations for the Analysis of Autonomous Systems

Understanding failures of autonomous systems is challenging, particularly when their behavior depends on black-box components such as neural networks. In this work, we make a distinction between two objectives of failure analysis: reproduction, which seeks to identify conditions sufficient to reproduce an observed failure, and avoidance, which seeks to identify the changes required to prevent it. Previous work on causal explanations of system failures is based on the concept of sufficient explanations and naturally supports reproduction. Nevertheless, we observe that it does not address the problem of avoiding the failure. In this paper, we introduce and formalize the concept of necessary explanations for system analysis as the correct formalism for failure avoidance. We place necessary explanations in the framework of actual causality and show that, together with sufficient explanations, they provide a unified causal framework for addressing both objectives of failure analysis. We present an efficient approximation algorithm for generating necessary explanations based on the notion of causal responsibility. We evaluate the efficiency of our approach across multiple environments. We demonstrate the practical utility of necessary explanations for failure avoidance through counterfactual generation and show that it outperforms existing methods.

==> results/accuracy_results_samples_400.csv <==
env,method,15,16,17,18,19
sinusoidal_short_narrow,random,1.0,1.0,1.0,1.0,1.0
sinusoidal_short_narrow,decaf,0.85,1.0,1.0,0.95,1.0
sinusoidal_short_narrow,necessary_explanations,1.0,1.0,1.0,1.0,1.0
sinusoidal_short_wide,random,1.0,1.0,1.0,1.0,1.0
sinusoidal_short_wide,decaf,1.0,1.0,0.95,0.9,1.0
sinusoidal_short_wide,necessary_explanations,1.0,1.0,1.0,1.0,1.0
sinusoidal_long_narrow,random,1.0,1.0,1.0,1.0,1.0
sinusoidal_long_narrow,decaf,1.0,0.95,0.85,1.0,1.0
sinusoidal_long_narrow,necessary_explanations,1.0,1.0,1.0,1.0,1.0
sinusoidal_long_wide,random,1.0,1.0,1.0,1.0,1.0
sinusoidal_long_wide,decaf,1.0,0.9,0.9,0.9,1.0
sinusoidal_long_wide,necessary_explanations,1.0,1.0,1.0,1.0,1.0
lane_shift_short_narrow,random,1.0,1.0,1.0,1.0,1.0
lane_shift_short_narrow,decaf,0.9,0.95,1.0,0.95,0.9
lane_shift_short_narrow,necessary_explanations,1.0,1.0,1.0,1.0,1.0
lane_shift_short_wide,random,1.0,1.0,1.0,1.0,1.0
lane_shift_short_wide,decaf,0.95,0.95,0.95,0.9,0.95
lane_shift_short_wide,necessary_explanations,1.0,1.0,1.0,1.0,1.0
lane_shift_long_narrow,random,1.0,1.0,1.0,1.0,1.0
lane_shift_long_narrow,decaf,0.85,1.0,1.0,1.0,0.85
lane_shift_long_narrow,necessary_explanations,1.0,1.0,1.0,1.0,1.0
lane_shift_long_wide,random,1.0,1.0,1.0,1.0,1.0
lane_shift_long_wide,decaf,1.0,0.95,0.7,0.95,0.9
lane_shift_long_wide,necessary_explanations,1.0,1.0,1.0,1.0,1.0
segmented_short_narrow,random,1.0,1.0,1.0,1.0,1.0
segmented_short_narrow,decaf,0.95,0.95,0.95,0.9,0.95
segmented_short_narrow,necessary_explanations,1.0,1.0,1.0,1.0,1.0
segmented_short_wide,random,1.0,1.0,1.0,1.0,1.0
segmented_short_wide,decaf,0.95,1.0,1.0,0.95,0.95
segmented_short_wide,necessary_explanations,1.0,1.0,1.0,1.0,1.0
segmented_long_narrow,random,1.0,1.0,1.0,1.0,1.0
segmented_long_narrow,decaf,0.8,0.95,0.95,0.95,0.9
segmented_long_narrow,necessary_explanations,1.0,1.0,1.0,1.0,1.0
segmented_long_wide,random,1.0,1.0,1.0,1.0,1.0
segmented_long_wide,decaf,0.95,0.8,0.9,0.9,0.95
segmented_long_wide,necessary_explanations,1.0,1.0,1.0,1.0,1.0
metadrive_curve,random,0.7,0.85,0.95,0.9,0.9
metadrive_curve,decaf,0.6,0.8,0.85,0.7,0.75
metadrive_curve,necessary_explanations,0.85,0.95,1.0,0.9,1.0
metadrive_straight,random,0.45,0.55,0.55,0.6,0.4
metadrive_straight,decaf,0.4,0.45,0.65,0.4,0.35
metadrive_straight,necessary_explanations,0.75,0.9,0.8,0.75,0.85
metadrive_mixed,random,0.7,0.75,0.95,0.85,0.8
metadrive_mixed,decaf,0.65,0.75,0.75,0.75,0.45
metadrive_mixed,necessary_explanations,0.75,0.9,1.0,0.95,0.95


==> results/average_distance_results_samples_400.csv <==
env,method,15,16,17,18,19
sinusoidal_short_narrow,random,0.58,0.49,0.88,0.61,1.03
sinusoidal_short_narrow,decaf,0.38,0.27,0.4,0.51,0.67
sinusoidal_short_narrow,necessary_explanations,0.25,0.14,0.29,0.16,0.42
sinusoidal_short_wide,random,0.31,0.43,0.39,0.56,0.49
sinusoidal_short_wide,decaf,0.18,0.24,0.25,0.4,0.33
sinusoidal_short_wide,necessary_explanations,0.15,0.15,0.16,0.22,0.25
sinusoidal_long_narrow,random,0.62,0.73,0.79,0.74,1.43
sinusoidal_long_narrow,decaf,0.38,0.42,0.53,0.52,0.62
sinusoidal_long_narrow,necessary_explanations,0.18,0.15,0.3,0.28,0.34
sinusoidal_long_wide,random,0.4,0.57,0.62,0.65,0.8
sinusoidal_long_wide,decaf,0.28,0.31,0.32,0.22,0.38
sinusoidal_long_wide,necessary_explanations,0.13,0.18,0.26,0.13,0.23
lane_shift_short_narrow,random,0.42,0.46,0.67,0.82,0.89
lane_shift_short_narrow,decaf,0.23,0.27,0.5,0.3,0.63
lane_shift_short_narrow,necessary_explanations,0.11,0.12,0.27,0.21,0.47
lane_shift_short_wide,random,0.37,0.24,0.36,0.57,0.46
lane_shift_short_wide,decaf,0.21,0.26,0.22,0.34,0.28
lane_shift_short_wide,necessary_explanations,0.17,0.13,0.15,0.2,0.16
lane_shift_long_narrow,random,0.7,0.73,0.73,0.97,1.14
lane_shift_long_narrow,decaf,0.39,0.51,0.54,0.4,0.5
lane_shift_long_narrow,necessary_explanations,0.49,0.18,0.2,0.31,0.34
lane_shift_long_wide,random,0.39,0.43,0.55,0.51,0.71
lane_shift_long_wide,decaf,0.25,0.24,0.27,0.26,0.38
lane_shift_long_wide,necessary_explanations,0.12,0.19,0.21,0.13,0.3
segmented_short_narrow,random,0.76,0.72,0.82,0.94,1.07
segmented_short_narrow,decaf,0.54,0.35,0.44,0.59,0.74
segmented_short_narrow,necessary_explanations,0.28,0.25,0.25,0.35,0.48
segmented_short_wide,random,0.36,0.36,0.61,0.31,0.49
segmented_short_wide,decaf,0.19,0.23,0.29,0.24,0.31
segmented_short_wide,necessary_explanations,0.1,0.14,0.19,0.15,0.19
segmented_long_narrow,random,0.76,0.7,0.88,0.88,1.4
segmented_long_narrow,decaf,0.29,0.53,0.7,0.45,0.45
segmented_long_narrow,necessary_explanations,0.25,0.21,0.37,0.28,0.32
segmented_long_wide,random,0.45,0.53,0.72,0.65,0.92
segmented_long_wide,decaf,0.26,0.25,0.31,0.33,0.45
segmented_long_wide,necessary_explanations,0.17,0.2,0.17,0.22,0.21
metadrive_curve,random,0.35,0.22,0.24,0.4,0.36
metadrive_curve,decaf,0.32,0.17,0.23,0.37,0.21
metadrive_curve,necessary_explanations,0.18,0.13,0.14,0.23,0.19
metadrive_straight,random,0.19,0.5,0.41,0.43,0.42
metadrive_straight,decaf,0.15,0.33,0.24,0.29,0.39
metadrive_straight,necessary_explanations,0.12,0.26,0.14,0.14,0.21
metadrive_mixed,random,0.23,0.28,0.39,0.32,0.29
metadrive_mixed,decaf,0.18,0.22,0.24,0.22,0.22
metadrive_mixed,necessary_explanations,0.14,0.15,0.17,0.13,0.13


==> results/elapsed_time_results_samples_400.csv <==
env,method,15,16,17,18,19
sinusoidal_short_narrow,random,654.0,539.0,520.0,463.0,462.0
sinusoidal_short_narrow,decaf,1108.0,950.0,1004.0,883.0,909.0
sinusoidal_short_narrow,necessary_explanations,681.0,580.0,555.0,513.0,497.0
sinusoidal_short_wide,random,675.0,608.0,569.0,490.0,532.0
sinusoidal_short_wide,decaf,1200.0,1037.0,955.0,861.0,888.0
sinusoidal_short_wide,necessary_explanations,676.0,610.0,574.0,496.0,527.0
sinusoidal_long_narrow,random,1083.0,892.0,819.0,848.0,831.0
sinusoidal_long_narrow,decaf,1627.0,1390.0,1188.0,1352.0,1320.0
sinusoidal_long_narrow,necessary_explanations,1116.0,942.0,853.0,886.0,890.0
sinusoidal_long_wide,random,1141.0,961.0,816.0,875.0,921.0
sinusoidal_long_wide,decaf,1640.0,1327.0,1158.0,1270.0,1359.0
sinusoidal_long_wide,necessary_explanations,1135.0,952.0,796.0,887.0,909.0
lane_shift_short_narrow,random,595.0,569.0,560.0,499.0,533.0
lane_shift_short_narrow,decaf,985.0,1014.0,1045.0,958.0,983.0
lane_shift_short_narrow,necessary_explanations,615.0,609.0,592.0,546.0,579.0
lane_shift_short_wide,random,603.0,630.0,611.0,560.0,576.0
lane_shift_short_wide,decaf,950.0,980.0,961.0,945.0,973.0
lane_shift_short_wide,necessary_explanations,597.0,620.0,617.0,564.0,579.0
lane_shift_long_narrow,random,957.0,922.0,888.0,864.0,933.0
lane_shift_long_narrow,decaf,1314.0,1366.0,1318.0,1388.0,1361.0
lane_shift_long_narrow,necessary_explanations,987.0,958.0,926.0,928.0,991.0
lane_shift_long_wide,random,1017.0,995.0,891.0,993.0,970.0
lane_shift_long_wide,decaf,1476.0,1417.0,1205.0,1477.0,1375.0
lane_shift_long_wide,necessary_explanations,1006.0,992.0,881.0,977.0,972.0
segmented_short_narrow,random,891.0,681.0,530.0,513.0,625.0
segmented_short_narrow,decaf,1498.0,1178.0,908.0,986.0,1124.0
segmented_short_narrow,necessary_explanations,935.0,719.0,593.0,568.0,679.0
segmented_short_wide,random,967.0,770.0,591.0,600.0,699.0
segmented_short_wide,decaf,1469.0,1197.0,983.0,913.0,1074.0
segmented_short_wide,necessary_explanations,960.0,759.0,589.0,592.0,714.0
segmented_long_narrow,random,1566.0,1057.0,928.0,1131.0,1111.0
segmented_long_narrow,decaf,2054.0,1468.0,1287.0,1550.0,1510.0
segmented_long_narrow,necessary_explanations,1644.0,1086.0,992.0,1197.0,1154.0
segmented_long_wide,random,1619.0,1086.0,1011.0,1194.0,1124.0
segmented_long_wide,decaf,2058.0,1472.0,1357.0,1658.0,1521.0
segmented_long_wide,necessary_explanations,1593.0,1085.0,1024.0,1196.0,1117.0
metadrive_curve,random,754.0,727.0,750.0,759.0,790.0
metadrive_curve,decaf,983.0,1075.0,1135.0,997.0,1275.0
metadrive_curve,necessary_explanations,737.0,769.0,841.0,791.0,878.0
metadrive_straight,random,445.0,407.0,401.0,424.0,428.0
metadrive_straight,decaf,590.0,482.0,574.0,512.0,509.0
metadrive_straight,necessary_explanations,460.0,441.0,394.0,420.0,430.0
metadrive_mixed,random,568.0,575.0,600.0,610.0,617.0
metadrive_mixed,decaf,848.0,898.0,828.0,1064.0,892.0
metadrive_mixed,necessary_explanations,535.0,609.0,704.0,687.0,694.0


==> results/lane_shift_long_narrow_average_distance_obs_15.csv <==
samples,necessary_explanations,random,decaf
100,1.4,1.79,1.08
200,0.72,1.33,0.57
300,0.59,0.91,0.48
400,0.49,0.7,0.39


==> results/lane_shift_long_narrow_average_distance_obs_16.csv <==
samples,necessary_explanations,random,decaf
100,0.97,1.64,0.95
200,0.37,0.98,0.74
300,0.22,0.86,0.48
400,0.18,0.73,0.51


==> results/lane_shift_long_narrow_average_distance_obs_17.csv <==
samples,necessary_explanations,random,decaf
100,1.21,1.53,1.44
200,0.49,0.95,0.87
300,0.32,0.88,0.72
400,0.2,0.73,0.54


==> results/lane_shift_long_narrow_average_distance_obs_18.csv <==
samples,necessary_explanations,random,decaf
100,0.85,2.15,0.87
200,0.46,1.38,0.81
300,0.37,1.05,0.59
400,0.31,0.97,0.4


==> results/lane_shift_long_narrow_average_distance_obs_19.csv <==
samples,necessary_explanations,random,decaf
100,1.15,2.41,1.69
200,0.78,1.47,0.8
300,0.45,1.16,0.67
400,0.34,1.14,0.5


==> results/lane_shift_long_narrow_combined_responsibility_discrete_necessary_discrete_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_25;explanation_size_25;runs_25;obstacles_order_25;responsibility_25;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_75;explanation_size_75;runs_75;obstacles_order_75;responsibility_75;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100
62100;15;15;(2, 4, 5, 7);4;1046;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 4, 5, 7);4;1071;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 5, 4, 11];4;110;[ 0  2  5  4 11  7  8  3 14  1  6  9 10 12 13];[0.2, 0, 0.2, 0.16666666666666666, 0.2, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.2, 0, 0, 0.16666666666666666];[2, 5, 4, 11];4;135;[ 0  2  5  4 11  7  8  3 14 13 10  1  6  9 12];[0.2, 0, 0.2, 0.16666666666666666, 0.2, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.2, 0, 0.16666666666666666, 0.16666666666666666]
62101;15;15;[2, 4, 6, 13];4;44;[ 2  4  6 13 11 10  9  8  7  5  1  3  0 12 14];[0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0];[2, 4, 6, 13];4;69;[ 2  4  6 13 11 10  9  8  7  5  1  3  0 12 14];[0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0];[2, 4, 6, 13];4;94;[ 2  4  6 13 11 10  9  8  7  5  1  3  0 12 14];[0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0];[2, 4, 6, 13];4;119;[ 2  4  6 13 11 10  9  8  7  5  1  3  0 12 14];[0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0]
62102;15;15;[5, 7, 4];3;35;[ 5  7  4 13  9 12  8  0 14 11  2  3  6  1 10];[0.16666666666666666, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0.2, 0, 0.16666666666666666, 0.2, 0.3333333333333333, 0.16666666666666666];[5, 14, 7];3;60;[ 5 14  7  4 13  8  9  0 12  1  2  3  6 10 11];[0.2, 0, 0, 0, 0.3333333333333333, 0.5, 0, 0.3333333333333333, 0.2, 0.2, 0, 0, 0.2, 0.3333333333333333, 0.5];[5, 14, 7];3;85;[ 5 14  7  4 11 13  8 10  0  9 12  2  6  3  1];[0.2, 0, 0.14285714285714285, 0, 0.3333333333333333, 0.5, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5];[5, 14, 7];3;110;[ 5 14  7  4 11 13  8  1 10  9 12  0  2  3  6];[0.2, 0.25, 0.14285714285714285, 0, 0.3333333333333333, 0.5, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5]
62103;15;15;(0, 7, 14);3;187;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 7, 14);3;212;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 7, 14);3;237;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 7, 14);3;262;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
62104;15;15;[2, 4, 7];3;35;[ 2  4  7 14  3  1  5  0  6  8 10  9 11 12 13];[0, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0, 0, 0, 0, 0, 0, 0.25];[2, 4, 7];3;60;[ 2  4  7 14  3  1  5  0  6  8 10  9 11 12 13];[0, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0, 0, 0, 0, 0, 0, 0.25];[2, 4, 7];3;85;[ 2  4  7  9 10 14  3  0  6  5  1  8 11 12 13];[0, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0.25];[2, 4, 7];3;110;[ 2  4  7  9 10 14  3  0  6  5  1  8 11 12 13];[0, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0.25]
62105;15;15;(3, 6, 11);3;350;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 6, 11);3;375;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 14, 10];3;85;[ 3 14 10 11 12  0  1  2  7  6  5  4  8  9 13];[0, 0, 0, 0.2, 0, 0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0.2];[3, 14, 10];3;110;[ 3 14 10 11 12  0  1  2  7  6  5  4  8  9 13];[0, 0, 0, 0.2, 0, 0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0.2]
62106;15;15;(0, 3, 7);3;156;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 7);3;181;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 3, 7];3;98;[ 0  3  6  5  7 10 14  1  4  2  9  8 11 12 13];[0.25, 0, 0, 0.25, 0, 0.25, 0.25, 0.25, 0, 0, 0.25, 0, 0, 0, 0.25];[0, 3, 7];3;123;[ 0  3  6  5  7 10 14  1  4  2  9  8 11 12 13];[0.25, 0, 0, 0.25, 0, 0.25, 0.25, 0.25, 0, 0, 0.25, 0, 0, 0, 0.25]
62107;15;15;[2, 5, 14];3;35;[ 2  5 14  9  1 10  0  3  7  6  4  8 11 12 13];[0.2, 0.2, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0.2, 0, 0, 0, 0.3333333333333333];[2, 5, 6];3;60;[ 2  5  6  9 14 12 11  0 10  1  3  4  7  8 13];[0.2, 0.2, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.2, 0.25, 0.25, 0, 0.3333333333333333];[2, 5, 6];3;85;[ 2  5  6  9 14 12 11  0 10  1  3  4  7  8 13];[0.2, 0.2, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.2, 0.25, 0.25, 0, 0.3333333333333333];[2, 5, 6];3;110;[ 2  5  6  9 14 12 11  0 10  1  3  4  7  8 13];[0.2, 0.2, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.2, 0.25, 0.25, 0, 0.3333333333333333]
62108;15;15;(3, 4, 8);3;332;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 4, 8);3;357;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 5, 8];3;93;[ 1  3  5  8 12 10  9  0  7  6  4  2 11 13 14];[0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0];[3, 4, 9];3;110;[ 3  4  9  8 12 10  5  1 11 13  0  2  7  6 14];[0.14285714285714285, 0.16666666666666666, 0, 0.25, 0.25, 0.16666666666666666, 0, 0, 0.25, 0.25, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0]
62109;15;15;(3, 4, 6);3;276;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 4, 6);3;301;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 4, 6);3;326;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 7, 4];3;116;[ 3  7  6  4 13  2  0  1  5  8 10  9 11 12 14];[0, 0, 0, 0.25, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0, 0, 0.25, 0]
62110;15;15;(6, 7, 12);3;442;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(6, 7, 12);3;467;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 7, 13];3;85;[ 6  7 13  9  3  2  0  1  4  5 10  8 11 12 14];[0, 0, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0];[6, 7, 13];3;110;[ 6  7 13  9  3  2  0  1  4  5 10  8 11 12 14];[0, 0, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0]
62111;15;15;[13, 14, 8];3;35;[13 14  8  0  4  1  2  3  7  6  5  9 11 10 12];[0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333];[3, 7, 12];3;88;[ 3  7 14  8 12 13  5  9 11  6  1  2  0  4 10];[0, 0, 0, 0.3333333333333333, 0, 0.16666666666666666, 0, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 7, 12];3;113;[ 3  7 14  8 12 13  6  9  2 11  5  1  4  0 10];[0, 0, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[3, 7, 12];3;138;[ 3  7 14  8 12 13  6  9  2 11  5  1  4  0 10];[0, 0, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
62112;15;15;(0, 4, 6, 10);4;671;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 6, 10);4;696;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 6, 10);4;721;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 4, 6, 11];4;119;[ 0  4  6 11 12  3  5  2 13  8  7  1 10  9 14];[0.2, 0, 0.125, 0.125, 0.2, 0.125, 0.2, 0, 0.125, 0, 0, 0.2, 0.2, 0.125, 0]
62113;15;15;[7, 5, 9];3;35;[ 7  5  9  1  8 10  3  0  6  4  2 11 12 13 14];[0, 0.25, 0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0, 0, 0, 0];[7, 5, 9];3;60;[ 7  5  9  1  8 10  6  0 14 13  3  2  4 11 12];[0.16666666666666666, 0.25, 0, 0.16666666666666666, 0, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0, 0, 0.16666666666666666, 0.16666666666666666];[7, 5, 9];3;85;[ 7  5  9  1  8 10  6  0 14 13  3  2  4 11 12];[0.16666666666666666, 0.25, 0, 0.16666666666666666, 0, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0, 0, 0.16666666666666666, 0.16666666666666666];[7, 5, 9];3;110;[ 7  5  9  1  8 10  6  0 14 13  3  2  4 11 12];[0.16666666666666666, 0.25, 0, 0.16666666666666666, 0, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0, 0, 0.16666666666666666, 0.16666666666666666]
62114;15;15;[3, 7, 10];3;49;[ 3  2  7 10 13  4  0  1  6  5  9  8 11 12 14];[0, 0, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0, 0.25, 0, 0, 0.25, 0];[3, 7, 8];3;60;[ 3  7  8  2 10 13  0  1  6  5  4  9 11 12 14];[0, 0, 0.25, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.25, 0, 0, 0.25, 0];[3, 7, 8];3;85;[ 3  7  8  2 10 13  0  1  6  5  4  9 11 12 14];[0, 0, 0.25, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.25, 0, 0, 0.25, 0];[3, 7, 8];3;110;[ 3  7  8  5 12 11 10  2 13  9  0  1  6  4 14];[0.2, 0, 0.25, 0.3333333333333333, 0, 0.25, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0]
62115;15;15;(0, 5, 12);3;178;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 5, 12);3;203;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 4, 8];3;91;[ 2  4  6  8 10 14  3  0  7  5  1  9 11 12 13];[0, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0, 0.2];[4, 8, 11];3;110;[ 4  8 11  2 14 10  6  0  7  5  1  3  9 12 13];[0, 0, 0.2, 0, 0.3333333333333333, 0, 0.2, 0, 0.3333333333333333, 0, 0.2, 0.3333333333333333, 0, 0, 0.2]
62116;15;15;(4, 10, 11);3;401;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 10, 11);3;426;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 10, 11);3;451;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[4, 10, 11];3;118;[ 1  4 10 11 12 14  2  0  7  6  5  3  8  9 13];[0, 0.2, 0, 0, 0.2, 0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0.2]
62117;15;15;[5, 7, 4, 8];4;44;[ 5  7  4  8  9  2  3  0  6  1 10 11 12 13 14];[0, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0];[1, 7, 5];3;60;[ 1  7  5  4  9  8  3  2  6  0 10 11 12 13 14];[0, 0.2, 0, 0, 0.2, 0.2, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0];[7, 5, 10];3;85;[ 7  5 10  1  8  9  4  3  6  0  2 11 12 13 14];[0, 0.2, 0, 0, 0.2, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0, 0, 0, 0];[7, 5, 10];3;110;[ 7  5 10  1  8  9  4  3  6  0  2 11 12 13 14];[0, 0.2, 0, 0, 0.2, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0, 0, 0, 0]
62118;15;15;(0, 1, 2);3;131;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;156;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;181;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 2, 7];3;110;[ 3  2  7  5 13 11 10  8  6  4  1  0  9 12 14];[0, 0, 0.2, 0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0.2, 0.2, 0, 0.2, 0]
62119;15;15;[0, 4, 12];3;35;[ 0  4 12 10 13  8  5  7  9  1  2  3  6 11 14];[0.25, 0, 0, 0, 0.25, 0.2, 0, 0.2, 0.2, 0.2, 0.25, 0, 0.25, 0.25, 0];[0, 4, 12];3;60;[ 0  4 12 10 13  8  5  7  9  1  2  3  6 11 14];[0.25, 0, 0, 0, 0.25, 0.2, 0, 0.2, 0.2, 0.2, 0.25, 0, 0.25, 0.25, 0];[0, 2, 7];3;85;[ 0  2  7  4 12 13 10  5  9  8  1  3  6 11 14];[0.25, 0, 0.25, 0, 0.25, 0.2, 0, 0.25, 0.2, 0.2, 0.25, 0, 0.25, 0.25, 0];[0, 2, 7];3;110;[ 0  2  7  4 12 13 10  5  9  8  1  3  6 11 14];[0.25, 0, 0.25, 0, 0.25, 0.2, 0, 0.25, 0.2, 0.2, 0.25, 0, 0.25, 0.25, 0]
62120;16;16;[0, 1, 12, 10];4;44;[ 0  1 12 10 13  4  2  3  7  6  5  8 11  9 14 15];[0.25, 0.25, 0, 0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0];[0, 1, 12, 10];4;69;[ 0  1 12 10 13  4  2  3  7  6  5  8 11  9 14 15];[0.25, 0.25, 0, 0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0];[0, 1, 12, 10];4;94;[ 0  1 12 10 13  9  2  7 11  5  4  3  6  8 14 15];[0.25, 0.25, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.25, 0, 0];[12, 13, 10];3;110;[12 13 10  0  9  2  7 11  6  5  4  3  1  8 14 15];[0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0, 0]
62121;16;16;[5, 12, 10];3;43;[ 0  5 12 10 13  3  2  1  7  6  4  8 11  9 14 15];[0.25, 0, 0, 0, 0, 0.25, 0, 0, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0];[5, 12, 10];3;68;[ 0  5 12 10 13  8 11 14  7  6  4  3  1  2  9 15];[0.25, 0, 0, 0, 0, 0.25, 0, 0, 0.2, 0, 0.25, 0.2, 0.25, 0.25, 0.2, 0];[5, 10, 12];3;85;[ 5 10 12  0 11 14  3  8  7  6  4  2  1  9 13 15];[0.25, 0, 0, 0.25, 0, 0.3333333333333333, 0, 0, 0.2, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0, 0.25, 0];[5, 10, 12];3;110;[ 5 10 12  0 11 14  3  8  2  9 13  6  7  4  1 15];[0.25, 0, 0.14285714285714285, 0.25, 0, 0.3333333333333333, 0.14285714285714285, 0, 0.2, 0.14285714285714285, 0.3333333333333333, 0.25, 0.3333333333333333, 0.14285714285714285, 0.25, 0]
62122;16;16;[3, 6, 10];3;35;[ 3  6 10  7 12  9  8  2  4  5  1  0 11 13 14 15];[0, 0, 0.16666666666666666, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0, 0, 0];[3, 6, 10];3;60;[ 3  6 10  7 12  9  8  2  4  5  1  0 11 13 14 15];[0, 0, 0.16666666666666666, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0, 0, 0];[0, 6, 10];3;92;[ 0  3  6 10  7  9  8  2 12  4  1  5 11 13 14 15];[0.3333333333333333, 0, 0.16666666666666666, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0, 0, 0];[0, 6, 10];3;117;[ 0  3  6 10 12 11  9  5 14  7  1  2  8  4 13 15];[0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0, 0.2, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.2, 0.3333333333333333, 0.2, 0.2, 0, 0.2, 0]
62123;16;16;[1, 6, 8];3;80;[ 1  2  6  7 11 10  9  8 14  5  0  3  4 12 13 15];[0, 0.125, 0.125, 0, 0, 0, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0, 0, 0.125, 0];[0, 1, 2, 3];4;69;[ 0  1  2  3 11 14  8  7 10  9  6  5  4 12 13 15];[0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.125, 0.125, 0.14285714285714285, 0.125, 0.125, 0.14285714285714285, 0, 0, 0.14285714285714285, 0];[0, 1, 2, 3];4;94;[ 0  1  2  3 11 14  8  7 10  9  6  5  4 12 13 15];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.125, 0.125, 0.16666666666666666, 0.125, 0.125, 0.16666666666666666, 0, 0, 0.16666666666666666, 0];[1, 3, 6];3;110;[ 1  3  6  7 15  8  2  0 14 11 10  9  4  5 13 12];[0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0, 0, 0.2, 0.2, 0.2, 0.125, 0.125, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.2]
62124;16;16;(1, 6, 8);3;271;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 6, 8);3;296;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 6, 8);3;321;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 4, 15];3;110;[ 6  4 15 11 13 14  0  1  7  5  2  3 10  9  8 12];[0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666]
62125;16;16;(0, 5, 6);3;182;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 5, 6);3;207;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 4, 9];3;85;[ 1  4  9  8 14 11  2  0  7  6  5  3 10 12 13 15];[0, 0.2, 0, 0, 0.2, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0.2, 0];[1, 7, 6];3;110;[ 1  7  6  4 12 11  9  8 14  0  2  3  5 10 13 15];[0, 0.2, 0, 0, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0, 0.2, 0]
62126;16;16;[6, 10, 8];3;42;[ 6 11 10  8  3  0  2  1  7  5  4  9 12 13 14 15];[0, 0, 0, 0, 0, 0, 0.25, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0];[6, 10, 8];3;67;[ 6 11 10  8  9  1  4  7 12  0  2  3  5 13 14 15];[0, 0.2, 0, 0, 0.2, 0, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0, 0, 0];[6, 10, 8];3;92;[ 6 11 10  8  9  1  4  7 12 13 15  3  5  0  2 14];[0, 0.2, 0, 0, 0.2, 0, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.16666666666666666, 0, 0.16666666666666666];[6, 10, 8];3;117;[ 6 11 10  8  9  1  4  7 12 13 15  3  5  0  2 14];[0, 0.2, 0, 0, 0.2, 0, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.16666666666666666, 0, 0.16666666666666666]
62127;16;16;[7, 13, 10];3;35;[ 7 13 10  9 12  0  2  1  6  5  4  3 11  8 14 15];[0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0.25, 0.25, 0, 0];[7, 13, 10];3;60;[ 7 13 10  9 12  1  3  2 11  8  4  0  6  5 14 15];[0, 0.2, 0.2, 0.2, 0, 0, 0, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0, 0];[2, 4, 7];3;85;[ 2  4  7 14 12 10  9  8 13  1 11  3  0  6  5 15];[0.16666666666666666, 0.2, 0.25, 0.2, 0.25, 0, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0];[7, 11, 10];3;110;[ 7 11 10  2  8  9  4 12 14 13  1  6  3  0  5 15];[0.16666666666666666, 0.2, 0.25, 0.2, 0.25, 0, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0]
62128;16;16;[2, 6, 12];3;35;[ 2  6 12 13 10 11  9 14  0  3  8  1  7  5  4 15];[0.14285714285714285, 0, 0.3333333333333333, 0.14285714285714285, 0, 0, 0.3333333333333333, 0, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0];[2, 6, 12];3;60;[ 2  6 12  3  8  0  9 10 11 13 14  1  7  5  4 15];[0.25, 0, 0.3333333333333333, 0.25, 0, 0, 0.3333333333333333, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0];[2, 6, 12];3;85;[ 2  6 12  3  7  0  8 10 11 13 14  9  4  5  1 15];[0.25, 0, 0.3333333333333333, 0.25, 0, 0, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0];[2, 6, 12];3;110;[ 2  6 12  3  7  0  8 10 11 13 14  9  4  5  1 15];[0.25, 0, 0.3333333333333333, 0.25, 0, 0, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0]
62129;16;16;(0, 1, 9);3;152;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 9];3;60;[ 0  1  9  2  4  5  6  3  7  8 10 11 12 13 14 15];[0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0];[0, 1, 9];3;85;[ 0  1  9  2  4  5  6  3  7  8 10 11 12 13 14 15];[0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0];[0, 1, 9];3;110;[ 0  1  9  2  4  5  6  3  7  8 10 11 12 13 14 15];[0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0]
62130;16;16;[3, 2, 7];3;35;[ 3  2  7  5 13 15  0  1  6  4  8  9 11 10 12 14];[0, 0, 0.2, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0, 0, 0, 0.2, 0, 0.2];[3, 2, 7];3;60;[ 3  2  7  5 13 15  0  1  6  4  8  9 11 10 12 14];[0, 0, 0.2, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0, 0, 0, 0.2, 0, 0.2];[3, 2, 7];3;85;[ 3  2  7  5 13 15  6  1  8  0  4  9 11 10 12 14];[0, 0.16666666666666666, 0.2, 0.2, 0, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0, 0, 0, 0, 0.2, 0, 0.2];[3, 2, 7];3;110;[ 3  2  7  5 13 15  6  1  8  0  4  9 11 10 12 14];[0, 0.16666666666666666, 0.2, 0.2, 0, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0, 0, 0, 0, 0.2, 0, 0.2]
62131;16;16;[7, 5, 11];3;41;[ 7  5 12 11 13  9  3  4 14 10  1  2  6  0  8 15];[0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.25, 0.16666666666666666, 0];[7, 5, 11];3;66;[ 7  5 12 11 13 14  3  4  9 10  1  2  6  0  8 15];[0, 0, 0, 0.2, 0.2, 0.25, 0, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.25, 0.2, 0];[5, 7, 11];3;129;[ 3  5  7  8 12 13 11  4 14  9 10  2  6  0  1 15];[0, 0, 0, 0.25, 0.2, 0.25, 0, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.25, 0.2, 0];[5, 7, 11];3;154;[ 3  5  7  8 12 13 11  4 14  9 10  2  6  0  1 15];[0, 0, 0, 0.25, 0.2, 0.25, 0, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.25, 0.2, 0]
62132;16;16;[7, 5, 12];3;53;[ 2  7  5  4 12 13 11  8  6  0  1  3 10  9 14 15];[0, 0, 0.2, 0, 0.2, 0.2, 0, 0.2, 0.2, 0, 0, 0.2, 0.2, 0.2, 0, 0];[3, 2, 5, 4];4;69;[ 3  2  5  4  7 11 10  8 15 13 12  1  6  0  9 14];[0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0, 0.2];[3, 2, 5, 4];4;94;[ 3  2  5  4  7 11 10  8 15 13 12  1  6  0  9 14];[0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0, 0.2];[3, 2, 5, 4];4;119;[ 3  2  5  4  7 10  9  8 12 13 15 11  6  0  1 14];[0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0, 0.2]
62133;16;16;(0, 5, 8, 10);4;818;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 5, 8, 10);4;843;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 5, 8, 10);4;868;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 5, 8, 10);4;893;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
62134;16;16;(0, 4, 11);3;187;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 4, 11];3;60;[ 3  4 11  8  7  6  2  0 10 12  5  1  9 13 14 15];[0.16666666666666666, 0, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0, 0, 0];[3, 4, 11];3;85;[ 3  4 11  8 12 14  7  0 15 10  2  6  5  1  9 13];[0.2, 0, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0, 0.16666666666666666, 0.2, 0.3333333333333333, 0, 0.16666666666666666, 0.3333333333333333, 0.2, 0, 0.2, 0.2];[3, 4, 11];3;110;[ 3  4 11  8 12 14  7  0 15 10  2  6  5  1  9 13];[0.2, 0, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0, 0.16666666666666666, 0.2, 0.3333333333333333, 0, 0.16666666666666666, 0.3333333333333333, 0.2, 0, 0.2, 0.2]
62135;16;16;[0, 1, 7, 4];4;44;[ 0  1  7  4 15 11 10  9  6  5  2  3  8 12 13 14];[0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285];[4, 9, 15];3;60;[ 4  9 15  0 10 11  7  1  6  5  2  3  8 12 13 14];[0.14285714285714285, 0.14285714285714285, 0, 0, 0.3333333333333333, 0, 0, 0.14285714285714285, 0, 0.3333333333333333, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.3333333333333333];[4, 9, 15];3;85;[ 4  9 15 13 11  0  7  1 10  5  2  3  6  8 12 14];[0.14285714285714285, 0.14285714285714285, 0, 0, 0.3333333333333333, 0, 0, 0.14285714285714285, 0, 0.3333333333333333, 0.14285714285714285, 0.25, 0, 0.25, 0, 0.3333333333333333];[4, 9, 15];3;110;[ 4  9 15 10  8 11 13  0  1  7  2  3  6  5 12 14];[0.14285714285714285, 0.14285714285714285, 0, 0, 0.3333333333333333, 0, 0, 0.14285714285714285, 0.25, 0.3333333333333333, 0.25, 0.25, 0, 0.25, 0, 0.3333333333333333]
62136;16;16;(0, 3, 8);3;163;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 2, 13];3;60;[ 3  2 13  8 15  4  1  0  7  6  5  9 11 10 12 14];[0, 0, 0.2, 0.2, 0, 0, 0, 0, 0.2, 0, 0, 0, 0, 0.2, 0, 0.2];[3, 2, 6];3;85;[ 3  2  6 14 12 13 10  8 15  7  4  0  1  5 11  9];[0, 0, 0.2, 0.2, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0.2, 0.2];[3, 2, 6];3;110;[ 3  2  6 14 12 13 10  8 15  7  4  0  1  5 11  9];[0, 0, 0.2, 0.2, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0.2, 0.2]
62137;16;16;[2, 13, 10];3;35;[ 2 13 10 15 12 11  1  0  7  6  5  4  3  9  8 14];[0, 0, 0.2, 0, 0, 0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0.2];[1, 2, 13, 14];4;69;[ 1  2 13 14 12 11 10  9 15  6  7  4  3  0  5  8];[0, 0.2, 0.2, 0, 0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[1, 2, 13, 14];4;94;[ 1  2 13 14 12 11 10  9 15  6  7  4  3  0  5  8];[0, 0.2, 0.2, 0, 0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[1, 2, 13, 14];4;119;[ 1  2 13 14 12 11 10  9 15  6  7  4  3  0  5  8];[0, 0.2, 0.2, 0, 0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2]
62138;16;16;[1, 7, 6, 4];4;44;[ 1  7  6  4 11  3  0  2  5  8  9 10 12 13 14 15];[0, 0.2, 0, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0, 0.2, 0, 0, 0, 0];[1, 7, 6, 4];4;69;[ 1  7  6  4 11  3  0  2  5  8  9 10 12 13 14 15];[0, 0.2, 0, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0, 0.2, 0, 0, 0, 0];[1, 7, 6, 4];4;94;[ 1  7  6  4 11  3  0  2  5  8  9 10 12 13 14 15];[0, 0.2, 0, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0, 0.2, 0, 0, 0, 0];[1, 7, 6, 4];4;119;[ 1  7  6  4 11  3  0  2  5  8  9 10 12 13 14 15];[0, 0.2, 0, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0, 0.2, 0, 0, 0, 0]
62139;16;16;[7, 5, 12];3;35;[ 7  5 12 14  3  2  0  1  6  4  8  9 11 10 13 15];[0, 0, 0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0];[7, 5, 12];3;60;[ 7  5 12 14  4  2  0  1  6  3  8  9 11 10 13 15];[0.2, 0.2, 0.2, 0, 0.2, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0];[7, 5, 12];3;85;[ 7  5 12 14  4  2  0  1 13 11  8  9 15  3  6 10];[0.2, 0.2, 0.2, 0, 0.2, 0.3333333333333333, 0, 0.3333333333333333, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285];[7, 6, 5];3;110;[ 7  6  5  4 15 12 14  1  2  0  9  8 13 11  3 10];[0.2, 0.2, 0.2, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333]
62140;17;17;(0, 2, 11);3;183;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[5, 8, 14];3;76;[ 5  4 13  8 14  3  0  1  7  6  2  9 11 10 12 15 16];[0, 0, 0, 0, 0.2, 0.2, 0, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0, 0];[5, 8, 14];3;101;[ 5  4 13  8 14  3  0  1  7  6  2  9 11 10 12 15 16];[0, 0, 0, 0, 0.2, 0.2, 0, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0, 0];[5, 8, 14];3;126;[ 5  4 13  8 14  3  0  1  7  6  2  9 11 10 12 15 16];[0, 0, 0, 0, 0.2, 0.2, 0, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0, 0]
62141;17;17;(0, 1, 4);3;164;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 7, 4];3;60;[ 6  7  4 11 13 15 10  0  5  1  2  3  8  9 12 14 16];[0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0];[6, 7, 4];3;85;[ 6  7  4 11 13 15 10  0  5  1  2  3  8  9 12 14 16];[0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0];[0, 6, 7];3;125;[ 0  2  6  4  7 13 10 11 15 12  1  3  5  9  8 14 16];[0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0]
62142;17;17;(0, 5, 9);3;204;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 7, 5];3;60;[ 6  7  5  8 13 15  9  0  4  1  2  3 11 10 12 14 16];[0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0];[6, 7, 5];3;85;[ 6  7  5  8 13 15  9  0  4  1  2  3 11 10 12 14 16];[0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0];[6, 7, 5];3;110;[ 6  7  5  8 13 15  9  0  4  1  2  3 11 10 12 14 16];[0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0]
62143;17;17;[0, 3, 5, 4];4;44;[ 0  3  5  4 12 13 10  9 16  7  1  6 11  8 14  2 15];[0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111];[0, 3, 5, 4];4;69;[ 0  3  5  4 12 13 10  9 16  7  1  6 11  8 14  2 15];[0.125, 0, 0, 0.125, 0.125, 0.125, 0, 0, 0, 0.125, 0.125, 0, 0.125, 0.125, 0, 0, 0.125];[7, 5, 12];3;85;[ 7  5 12 10  4 13  0  3  9 16  1  6 11  8 14  2 15];[0.125, 0, 0, 0.125, 0.125, 0.25, 0, 0.25, 0, 0.125, 0.25, 0, 0.25, 0.125, 0, 0, 0.125];[7, 5, 12];3;110;[ 7  5 12 10  8 14  4  0 13  9  3 16  6  2 11  1 15];[0.125, 0, 0, 0.125, 0.2, 0.25, 0, 0.25, 0.2, 0.125, 0.25, 0, 0.25, 0.125, 0.2, 0, 0.125]
62144;17;17;[3, 11, 13];3;35;[ 3 11 13  0  4  5  1  2  7  6  9  8 10 12 14 15 16];[0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0];[3, 11, 13];3;60;[ 3 11 13  0  4  5  1  2  7  6  9  8 10 12 14 15 16];[0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0];[3, 11, 13];3;85;[ 3 11 13  0  4  5  1  2  7  6  9  8 10 12 14 15 16];[0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0];[3, 11, 13];3;110;[ 3 11 13  0  4  5  1  2  7  6  9  8 10 12 14 15 16];[0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0]
62145;17;17;(5, 11, 12);3;542;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(5, 11, 12);3;567;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[5, 11, 12];3;85;[ 5 11 12  0  3  4  2  1  7  6  9  8 10 13 14 15 16];[0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0];[5, 11, 12];3;110;[ 5 11 12  0  3  4  2  1  7  6  9  8 10 13 14 15 16];[0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0]
62146;17;17;(3, 7, 12);3;469;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 7, 12);3;494;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 7, 12);3;519;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 3, 7];4;119;[ 0  1  3  7 12 15 10  9  6  5  4  2 11  8 13 14 16];[0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0]
62147;17;17;(1, 5, 7);3;303;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 2, 3, 4];4;84;[ 0  1  2  3  4 14 13 11  7  6  5  8 10  9 12 15 16];[0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0];[0, 2, 3, 4];4;109;[ 0  1  2  3  4 14 13 11  7  6  5  8 10  9 12 15 16];[0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0];[0, 2, 3, 4];4;134;[ 0  1  2  3  4 14 13 11  7  6  5  8 10  9 12 15 16];[0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0]
62148;17;17;(4, 7, 10);3;459;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 2, 4, 7];4;83;[ 1  2  5  4  7 13 10  8  6  3  0  9 11 12 14 15 16];[0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0, 0];[7, 6, 8];3;93;[ 1  7  6  8  9 10  5  2  4 13  0  3 11 12 14 15 16];[0, 0.2, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.2, 0.2, 0.2, 0.2, 0.2, 0, 0, 0.14285714285714285, 0, 0, 0];[1, 6, 4, 7];4;133;[ 1  6  5  4  7 10  9  8 14 16  2 13  0 11 12  3 15];[0, 0.2, 0.14285714285714285, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0, 0, 0.14285714285714285, 0.2, 0, 0.2]
62149;17;17;(0, 5, 13);3;218;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 5, 13);3;243;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 5, 13);3;268;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[5, 10, 11];3;118;[ 0  5 10 11 13 15 16  2  7  6  4  3  8  9 12  1 14];[0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666]
62150;17;17;(0, 6, 9, 15);4;1034;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 6, 9, 15);4;1059;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 7, 6, 9, 15];5;111;[ 1  7  6  9 15  2  3  0  4  5 10  8 11 12 13 14 16];[0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0, 0, 0, 0.2, 0];[1, 7, 6, 9, 15];5;136;[ 1  7  6  9 15  2  3  0  4  5 10  8 11 12 13 14 16];[0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0, 0, 0, 0.2, 0]
62151;17;17;(2, 5, 11);3;385;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[5, 4, 7];3;80;[ 0  2  5  4  7 14 11  9  6  3  1  8 10 12 13 15 16];[0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0];[5, 4, 7];3;105;[ 0  2  5  4  7 14 11  9  6  3  1  8 10 12 13 15 16];[0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0];[5, 4, 7];3;130;[ 0  2  5  4  7 14 11  9  6  3  1  8 10 12 13 15 16];[0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0]
62152;17;17;[10, 9, 13];3;55;[ 1  4 10  9 13 15  2 14 11 16  5  7  0  6  8  3 12];[0, 0.2, 0.16666666666666666, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0.16666666666666666, 0, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666];[10, 9, 13];3;80;[ 1  4 10  9 13 15  2  0 12 11 14 16  7  6  5  3  8];[0.16666666666666666, 0.2, 0.16666666666666666, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666];[13, 14, 9];3;85;[13 14  9  1 10  4 15  2 11 16  5  7  0  6  8  3 12];[0, 0.2, 0.16666666666666666, 0, 0.2, 0, 0, 0, 0, 0.3333333333333333, 0.2, 0.16666666666666666, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.16666666666666666];[13, 14, 9];3;110;[13 14  9 10 12  1 15  4 11  2 16  7  0  6  5  3  8];[0, 0.2, 0.16666666666666666, 0, 0.2, 0, 0, 0, 0, 0.3333333333333333, 0.25, 0.16666666666666666, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.16666666666666666]
62153;17;17;[11, 12, 8];3;35;[11 12  8  0  4  1  2  3  7  6  5  9 10 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0];[11, 12, 8];3;60;[11 12  8  1  9  3  5  0  7  6  4  2 10 13 14 15 16];[0, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0];[11, 12, 8];3;85;[11 12  8  1  9  3  5  0  7  6  4  2 10 13 14 15 16];[0, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0];[11, 12, 8];3;110;[11 12  8  5  9  4 13 14  3  1  0  2  7  6 10 15 16];[0, 0.2, 0, 0.2, 0.25, 0.25, 0, 0, 0.3333333333333333, 0.25, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0, 0]
62154;17;17;(4, 6, 13);3;517;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 6, 13);3;542;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 4, 13];3;85;[ 6  4 13  9 16  3  0  2  7  5 10  8 11 12 14  1 15];[0, 0, 0, 0, 0.2, 0, 0.2, 0, 0, 0.2, 0, 0, 0, 0.2, 0, 0, 0.2];[6, 4, 13];3;110;[ 6  4 13  9 16  1  3 12  7  5  0  8 11 10 14  2 15];[0, 0.16666666666666666, 0, 0.16666666666666666, 0.2, 0, 0.2, 0, 0, 0.2, 0, 0, 0.16666666666666666, 0.2, 0, 0, 0.2]
62155;17;17;[0, 3, 4];3;42;[ 0  1  3  4  6 14 10  8 15  7  2  5 11  9 13 12 16];[0.125, 0.125, 0, 0.125, 0.125, 0, 0.125, 0, 0.125, 0, 0.125, 0, 0, 0, 0.125, 0.125, 0];[0, 3, 4];3;67;[ 0  1  3  4  6 14 10  8 15  7  2  5 11  9 13 12 16];[0.125, 0.125, 0, 0.125, 0.125, 0, 0.125, 0, 0.125, 0, 0.125, 0, 0, 0, 0.125, 0.125, 0];[0, 6, 5];3;107;[ 0  1  6  5 14  8  4  3 15 10  7  2 11  9 13 12 16];[0.16666666666666666, 0.16666666666666666, 0, 0.125, 0.125, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.125, 0, 0, 0, 0.16666666666666666, 0.125, 0];[0, 6, 5];3;132;[ 0  1  6  5 14  8  4  3 15 10  7  2 11  9 13 12 16];[0.16666666666666666, 0.16666666666666666, 0, 0.125, 0.125, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.125, 0, 0, 0, 0.16666666666666666, 0.125, 0]
62156;17;17;[9, 13, 8];3;35;[ 9 13  8  0 10 11 15  1  6  3 12 16  7  5  4  2 14];[0.25, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.14285714285714285, 0.3333333333333333, 0, 0.25, 0.14285714285714285];[0, 13, 8];3;66;[ 0 13  9  8 10 11 15  1  3  2 12  6 16  7  4  5 14];[0.3333333333333333, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.14285714285714285, 0.3333333333333333, 0, 0.25, 0.14285714285714285];[0, 13, 8];3;91;[ 0 13  9  8 10 11 15  1  3  2 12  6 16  7  4  5 14];[0.3333333333333333, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.14285714285714285, 0.3333333333333333, 0, 0.25, 0.14285714285714285];[0, 13, 8];3;116;[ 0 13  9  8 10 11 15  5 12  2  1  3  6 16  7  4 14];[0.3333333333333333, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.16666666666666666, 0.14285714285714285, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.3333333333333333, 0, 0.25, 0.14285714285714285]
62157;17;17;(0, 1, 5);3;164;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 3, 7];3;60;[ 1  3  7  5 12 15  9  2  6  4  0  8 11 10 13 14 16];[0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0];[1, 3, 5];3;85;[ 1  3  5 10 13 14  9  0 12 15  7  2  6  4 11  8 16];[0.2, 0.25, 0, 0.25, 0, 0.25, 0, 0.16666666666666666, 0, 0.2, 0.25, 0, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0];[1, 3, 5];3;110;[ 1  3  5  0 13 14  9  7 15 12  2  4  6 11  8 10 16];[0.2, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.16666666666666666, 0, 0.2, 0, 0, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0]
62158;17;17;[3, 8, 13];3;35;[ 3  8 13  0  4  5  1  2  7  6 10  9 11 12 14 15 16];[0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0];[3, 8, 13];3;60;[ 3  8 13  0  1 11  7 16  6  5  4  9 10 12 14  2 15];[0.14285714285714285, 0.14285714285714285, 0, 0.3333333333333333, 0, 0, 0, 0.14285714285714285, 0.3333333333333333, 0, 0, 0.14285714285714285, 0, 0.3333333333333333, 0, 0, 0.14285714285714285];[3, 8, 13];3;85;[ 3  8 13  7  9 10 12 16  0 11  1  4  6  5 14  2 15];[0.16666666666666666, 0.16666666666666666, 0, 0.3333333333333333, 0, 0, 0, 0.2, 0.3333333333333333, 0.2, 0.2, 0.16666666666666666, 0.2, 0.3333333333333333, 0, 0, 0.2];[3, 8, 13];3;110;[ 3  8 13  0  5 15  9  7 12 10 16 11  1  6  2  4 14];[0.25, 0.16666666666666666, 0, 0.3333333333333333, 0, 0.25, 0, 0.2, 0.3333333333333333, 0.2, 0.2, 0.16666666666666666, 0.2, 0.3333333333333333, 0, 0.25, 0.2]
62159;17;17;(4, 6, 14);3;454;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 6, 14);3;479;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 6, 14);3;504;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 4, 14];3;110;[ 6  4 14  0  3  2  5  1  7  8 10  9 11 12 13 15 16];[0, 0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0]
62160;18;18;(2, 8, 12);3;453;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 8, 12);3;478;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 8, 12);3;503;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 8, 12);3;528;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
62161;18;18;[2, 10, 8];3;42;[ 2 11 10  8 14  0  1  3  7  6  5  4  9 12 13 15 16 17];[0, 0, 0.2, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0.2, 0, 0, 0];[2, 10, 8];3;67;[ 2 11 10  8 14  0  1  3  7  6  5  4  9 12 13 15 16 17];[0, 0, 0.2, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0.2, 0, 0, 0];[2, 10, 8];3;92;[ 2 11 10  8 14  0  1  3  7  6  5  4  9 12 13 15 16 17];[0, 0, 0.2, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0.2, 0, 0, 0];[2, 10, 8];3;117;[ 2 11 10  8 14  0  1  3  7  6  5  4  9 12 13 15 16 17];[0, 0, 0.2, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0.2, 0, 0, 0]
62162;18;18;[5, 8, 13];3;35;[ 5  8 13  0  3  4  2  1  7  6 10  9 11 12 14 15 16 17];[0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0];[5, 8, 13];3;60;[ 5  8 13  0 15 12  4 16  7  6  2  3 11 10  9  1 14 17];[0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0.16666666666666666, 0];[5, 8, 13];3;85;[ 5  8 13  0 15 12  4 16 11 10  9  3  7  6  1  2 14 17];[0.16666666666666666, 0, 0, 0.14285714285714285, 0.16666666666666666, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0.16666666666666666, 0];[5, 8, 13];3;110;[ 5  8 13  4  9 15  7  0 12 16 11 10  3  6  1  2 14 17];[0.16666666666666666, 0, 0, 0.14285714285714285, 0.2, 0.3333333333333333, 0, 0.2, 0.3333333333333333, 0.2, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.3333333333333333, 0, 0.2, 0.16666666666666666, 0]
62163;18;18;[1, 2, 6, 4];4;44;[ 1  2  6  4 12 11  9  8 13  5  0  3  7 10 14 15 16 17];[0, 0.125, 0.125, 0, 0.125, 0, 0.125, 0, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0, 0, 0, 0];[1, 2, 3, 4];4;69;[ 1  2  3  4  6  5  9  8 14 13 11 12 15 16  7  0 10 17];[0, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0];[6, 12, 8];3;91;[ 6 12 10  8 16 15  4  1 11  9  3  5 13 14  2  7  0 17];[0, 0.16666666666666666, 0.125, 0.125, 0.16666666666666666, 0.125, 0.25, 0, 0.25, 0.125, 0.25, 0.125, 0.25, 0.125, 0.125, 0.16666666666666666, 0.25, 0];[6, 12, 8];3;116;[ 6 12 10  8 16 11  2  3 13  1  4 15  0  9 14  5  7 17];[0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.125, 0.25, 0, 0.25, 0.125, 0.25, 0.2, 0.25, 0.2, 0.125, 0.16666666666666666, 0.25, 0]
62164;18;18;[2, 5, 12];3;35;[ 2  5 12 10  3  4  1  0  7  6  9  8 11 13 14 15 16 17];[0, 0, 0.25, 0, 0, 0.25, 0, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0];[2, 5, 7];3;60;[ 2  5  7 10 12 16  3  1  6  4  9  8 11 13 14  0 15 17];[0, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0.25, 0];[2, 5, 7];3;85;[ 2  5  7 10 12 16  3  1  6  4  9  8 11 13 14  0 15 17];[0, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0.25, 0];[0, 2, 5];3;110;[ 0  2  5  4  7 12 10 11 16  3 14  6  8  9 13  1 15 17];[0.25, 0, 0.25, 0.16666666666666666, 0.25, 0.25, 0, 0.25, 0, 0, 0.25, 0.25, 0.25, 0, 0.16666666666666666, 0, 0.25, 0]
62165;18;18;[4, 10, 9];3;79;[ 3  4 10 14 12 11  9  1  7  6  5  2  0  8 13 15 16 17];[0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0];[10, 12, 9];3;60;[10 12  9  3 11  4 14  1  7  6  5  2  0  8 13 15 16 17];[0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0, 0, 0];[10, 12, 9];3;85;[10 12  9  3 11  4 14  1  7  6  5  2  0  8 13 15 16 17];[0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0, 0, 0];[10, 12, 9];3;110;[10 12  9  3 11  4 14  1  7  6  5  2  0  8 13 15 16 17];[0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0, 0, 0]
62166;18;18;(2, 8, 11);3;452;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 2, 5, 8];4;69;[ 0  2  5  8 13 14  3  1  7  6  4  9 11 10 12 15 16 17];[0.2, 0, 0.2, 0, 0, 0.2, 0, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0, 0, 0];[0, 2, 5, 8];4;94;[ 0  2  5  8 13 14  3  1  7  6  4  9 11 10 12 15 16 17];[0.2, 0, 0.2, 0, 0, 0.2, 0, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0, 0, 0];[2, 8, 11];3;110;[ 2  8 11  0 13 14  5  1  7  6  4  3 10  9 12 15 16 17];[0.2, 0, 0.3333333333333333, 0, 0, 0.2, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0.2, 0.2, 0, 0, 0]
62167;18;18;(0, 5, 8);3;235;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[5, 11, 10];3;60;[ 5 11 10  8 12  0  2  1  7  6  4  3  9 13 14 15 16 17];[0, 0, 0, 0, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0.25, 0.25, 0, 0, 0, 0, 0];[5, 11, 10];3;85;[ 5 11 10  8 12  1  2 13 15 14  7  3  0  6  4  9 16 17];[0, 0.2, 0.2, 0, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0.25, 0.25, 0.2, 0.16666666666666666, 0.16666666666666666, 0, 0];[1, 3, 5];3;116;[ 1  3  7  5  8 12 10 11 14 13 15  2  6  4  0  9 16 17];[0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.25, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0]
62168;18;18;[0, 2, 4, 9];4;44;[ 0  2  4  9 14 11 10 17  7  6  5  3  8 12 13  1 15 16];[0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0, 0.14285714285714285];[6, 7, 9];3;137;[ 0  1  6  5  7 11 10  9 14 13 12  2  4 17  8  3 15 16];[0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.14285714285714285];[5, 10, 9];3;171;[ 0  1  2  5  7  6 10  9 14 13 11 12 15 17 16  4  8  3];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666];[5, 10, 9];3;196;[ 0  1  2  5  7  6 10  9 14 13 11 12 15 17 16  4  8  3];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666]
62169;18;18;[3, 7, 9];3;69;[ 3  2  7  8 15 10  9 16 12  0 17  5  6 11  4  1 14 13];[0.2, 0, 0.25, 0.25, 0, 0, 0, 0.25, 0.25, 0.25, 0.25, 0, 0.2, 0, 0, 0.25, 0.25, 0.2];[1, 15, 9];3;66;[ 1 15 12  9  8  2  3  7 10 16 14 13 17  0  6  5 11  4];[0.2, 0.3333333333333333, 0.25, 0.25, 0, 0, 0, 0.25, 0.25, 0.3333333333333333, 0.25, 0, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.25, 0.2];[1, 13, 9];3;106;[ 1 13 11 15 12  9  3  2  7  8 10 16 14  0 17  5  6  4];[0.2, 0.3333333333333333, 0.25, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.2];[1, 13, 9];3;131;[ 1 13 11 15 12  9  2  0  3  8 10  7 17 16 14  5  6  4];[0.25, 0.3333333333333333, 0.25, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25]
62170;18;18;(1, 9, 11, 12);4;1797;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 9, 11, 12);4;1822;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 12, 11, 9];4;260;[ 1  2  6  7 12 11  9  8 13  5  0  3  4 10 14 15 16 17];[0, 0.125, 0.125, 0, 0, 0, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0, 0, 0, 0];[1, 12, 11, 9];4;285;[ 1  2  6  7 12 11  9  8 13  5  0  3  4 10 14 15 16 17];[0, 0.125, 0.125, 0, 0, 0, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0, 0, 0, 0]
62171;18;18;[6, 14, 12];3;106;[ 0  4  6 14 12 13 10  8 15 16 17  7  1  5  2  3  9 11];[0.1, 0, 0, 0, 0.1, 0, 0.1, 0, 0.1, 0, 0.1, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1];[6, 14, 12];3;131;[ 0  4  6 14 12 13 10  8 15 16 17  7  1  5  2  3  9 11];[0.1, 0, 0, 0, 0.1, 0, 0.1, 0, 0.1, 0, 0.1, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1];[2, 4, 14, 8];4;149;[ 2  4 14 15 12 13  8 16  0 10 17  6  7  5  1  3  9 11];[0.1, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.1, 0, 0.14285714285714285, 0, 0.1, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1];[2, 4, 14, 8];4;174;[ 2  4 14 15 12 13  8 16  0 10 17  6  7  5  1  3  9 11];[0.1, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.1, 0, 0.14285714285714285, 0, 0.1, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1]
62172;18;18;(1, 2, 3);3;299;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 10, 9];3;60;[ 3 10  9  8 12  0  1  2  7  6  5  4 11 13 14 15 16 17];[0, 0, 0, 0.25, 0, 0, 0, 0, 0.25, 0.25, 0.25, 0, 0.25, 0, 0, 0, 0, 0];[3, 10, 9];3;85;[ 3 10  9  8 12  1 14 15 17  7  5  6  2  0 11  4 13 16];[0, 0.16666666666666666, 0, 0.25, 0, 0, 0, 0, 0.25, 0.25, 0.25, 0, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666];[3, 10, 9];3;110;[ 3 10  9  8 12  1 14 15 17  7  5  6  2  0 11  4 13 16];[0, 0.16666666666666666, 0, 0.25, 0, 0, 0, 0, 0.25, 0.25, 0.25, 0, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666]
62173;18;18;[0, 10, 15];3;50;[ 0  7 10  9 15  3  2  1 14 12  6 16  4  8 11  5 13 17];[0.2, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.2, 0, 0.2, 0.2, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.2, 0.14285714285714285, 0];[0, 10, 15];3;87;[ 0  4  7  9 10 15  6  2  3 11 17 14 12  1 16  5 13  8];[0.2, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.2, 0, 0.16666666666666666, 0.2, 0, 0.2, 0.2, 0.16666666666666666, 0.14285714285714285, 0, 0.14285714285714285, 0.2, 0.14285714285714285, 0.16666666666666666];[0, 10, 11];3;92;[ 0  1 10 11  6  9  7  4 15  2  3 17 12 14 16  5 13  8];[0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.2, 0, 0.25, 0.25, 0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.14285714285714285, 0, 0.14285714285714285, 0.2, 0.14285714285714285, 0.16666666666666666];[0, 10, 11];3;117;[ 0  1 10 11 15  9  6  7 17  4  2 14 12  3 16  5 13  8];[0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.2, 0, 0.25, 0.25, 0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0.25, 0.14285714285714285, 0.25]
62174;18;18;(9, 10, 13);3;777;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 3, 7, 4];4;69;[ 0  3  7  4 15 14 11  8  6  5  1  2 10  9 13 12 16 17];[0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0];[0, 3, 7, 4];4;94;[ 0  3  7  4 15 14 11  8  6  5  1  2 10  9 13 12 16 17];[0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0];[0, 3, 7, 4];4;119;[ 0  3  7  4 15 14 11  8  6  5  1  2 10  9 13 12 16 17];[0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0]
62175;18;18;(7, 9, 12);3;741;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(7, 9, 12);3;766;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 3, 7, 11];4;94;[ 1  3  7 11 10 14  9  4 13 12  0  2  6  5  8 15 16 17];[0, 0.2, 0, 0.2, 0.16666666666666666, 0, 0, 0.2, 0, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0, 0, 0];[7, 9, 12];3;110;[ 7  9 12  1 10 11  3 14  4 13  0  2  6  5  8 15 16 17];[0, 0.2, 0, 0.2, 0.16666666666666666, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.16666666666666666, 0.2, 0, 0, 0]
62176;18;18;(0, 2, 5, 9);4;980;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 5, 9);4;1005;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 5, 9);4;1030;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 5, 9);4;1055;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
62177;18;18;(5, 10, 12);3;667;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 5, 7, 11];4;69;[ 0  5  7 11 12 13 10  1  6  4  2  3  8  9 14 15 16 17];[0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0];[0, 5, 7, 11];4;94;[ 0  5  7 11 12 13 10  1  6  4  2  3  8  9 14 15 16 17];[0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0];[5, 14, 10];3;110;[ 5 14 10  8 15  0  7 13 12 11  6  3  1  4  2  9 16 17];[0.16666666666666666, 0, 0, 0, 0, 0.2, 0, 0.16666666666666666, 0.2, 0, 0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0, 0]
62178;18;18;[3, 15, 10];3;35;[ 3 15 10 11 13 16 14  0 12  7  5  6  2  1  8  4  9 17];[0.16666666666666666, 0, 0, 0.2, 0, 0, 0, 0, 0, 0, 0.2, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.2, 0];[1, 3, 15];3;73;[ 1  3  6 14 15 11 10 13 16  0  4 12  7  5  8  2  9 17];[0.16666666666666666, 0.25, 0, 0.25, 0.16666666666666666, 0, 0.25, 0, 0, 0, 0.2, 0.2, 0.16666666666666666, 0.2, 0.25, 0.25, 0.2, 0];[1, 3, 5];3;91;[ 1  3  6  5 12 14 15  9 17 10 13 11 16  4  0  2  8  7];[0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.25, 0, 0, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25];[1, 3, 5];3;116;[ 1  3  6  5 12 14 15  9 17 10 13 11 16  4  0  2  8  7];[0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.25, 0, 0.16666666666666666, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.25]
62179;18;18;(0, 8, 13);3;258;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 11, 9];3;99;[ 0  3  4 12 11 10  9  8  7  6  5  2  1 13 14 15 16 17];[0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0];[3, 11, 8];3;91;[ 3 11 10  8 17  9  4  0 12  7  5  6  1 13 14  2 15 16];[0.14285714285714285, 0, 0, 0.2, 0.14285714285714285, 0, 0, 0, 0.2, 0.14285714285714285, 0.2, 0.2, 0.14285714285714285, 0, 0, 0, 0, 0.2];[5, 11, 8];3;117;[ 5 14 11  8 12  1  3 10 17  0  4  9 13  2  7  6 15 16];[0.14285714285714285, 0.2, 0.14285714285714285, 0.2, 0.14285714285714285, 0.25, 0, 0, 0.25, 0.14285714285714285, 0.2, 0.25, 0.25, 0.14285714285714285, 0.25, 0, 0, 0.2]
62180;19;19;(9, 10, 14);3;931;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(9, 10, 14);3;956;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(9, 10, 14);3;981;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(9, 10, 14);3;1006;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
62181;19;19;[6, 7, 5, 8];4;44;[ 6  7  5  8 11 14  3  0  4  1  2  9 10 12 13 15 16 17 18];[0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0.2, 0, 0, 0.2, 0, 0, 0, 0];[6, 7, 5, 8];4;69;[ 6  7  5  8 11 14  3  0  4  1  2  9 10 12 13 15 16 17 18];[0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0.2, 0, 0, 0.2, 0, 0, 0, 0];[6, 7, 5, 8];4;94;[ 6  7  5  8 11 14  2  1  3 16  4  0 10 12 13  9 15 17 18];[0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0.2, 0, 0, 0.2, 0, 0.14285714285714285, 0, 0];[6, 7, 5, 8];4;119;[ 6  7  5  8 11 14  2  1  3 16  4  0 10 12 13  9 15 17 18];[0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0.2, 0, 0, 0.2, 0, 0.14285714285714285, 0, 0]
62182;19;19;[3, 13, 11];3;42;[ 3  7 13 11 14 18  1  2  6  5  4  8 10  9 12  0 15 16 17];[0, 0, 0, 0.2, 0, 0, 0, 0.2, 0, 0, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0, 0.2];[3, 13, 11];3;67;[ 3  7 13 11 14 18  1  2  6  5  4  8 10  9 12  0 15 16 17];[0, 0, 0, 0.2, 0, 0, 0, 0.2, 0, 0, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0, 0.2];[3, 13, 11];3;92;[ 3  7 13 11 14 18  1  8 15 12 16  6  0  5  4  2  9 10 17];[0, 0.14285714285714285, 0, 0.2, 0, 0, 0, 0.2, 0.14285714285714285, 0, 0, 0.2, 0.14285714285714285, 0.2, 0.2, 0.14285714285714285, 0.14285714285714285, 0, 0.2];[3, 13, 11];3;117;[ 3  7 13 11 14 18  1  8 15 12 16  6  0  5  4  2  9 10 17];[0, 0.14285714285714285, 0, 0.2, 0, 0, 0, 0.2, 0.14285714285714285, 0, 0, 0.2, 0.14285714285714285, 0.2, 0.2, 0.14285714285714285, 0.14285714285714285, 0, 0.2]
62183;19;19;[3, 7, 9];3;43;[ 0  3  7  9 12 13 11  1  6  5  4  2 10  8 14 15 16 17 18];[0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0];[3, 7, 9];3;68;[ 0  3  7  9 12 13 11  4 14  5 17  1  6  8 10  2 15 16 18];[0.16666666666666666, 0, 0, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0, 0.14285714285714285, 0];[3, 7, 9];3;93;[ 0  3  7  9 12 13 11  4 14  5 17  1  6  8 10  2 15 16 18];[0.16666666666666666, 0, 0, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0, 0.14285714285714285, 0];[3, 7, 5];3;118;[ 0  3  7  5 12 11  9  8 13 17  4 14  6  2 10  1 15 16 18];[0.16666666666666666, 0, 0, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0, 0.16666666666666666, 0]
62184;19;19;(0, 10, 12);3;298;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 10, 12];3;75;[ 3  7 10 11 12 16  1  2  6  5  4  9  8 13 14  0 15 17 18];[0, 0, 0, 0.2, 0, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0.2, 0, 0];[3, 10, 12];3;100;[ 3  7 10 11 12 16  1  2  6  5  4  9  8 13 14  0 15 17 18];[0, 0, 0, 0.2, 0, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0.2, 0, 0];[3, 10, 12];3;125;[ 3  7 10 11 12 16  4  8 13  5  1  0  6  9 14  2 15 17 18];[0, 0, 0, 0.2, 0.125, 0.125, 0, 0.2, 0.125, 0, 0.2, 0.2, 0.2, 0.125, 0, 0, 0.2, 0, 0]
62185;19;19;(1, 3, 6, 16);4;1820;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 6, 16);4;1845;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 6, 16);4;1870;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 6, 16);4;1895;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
62186;19;19;(10, 11, 15);3;932;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 4, 13, 10];4;69;[ 6  4 13 10 18 16  3  2  7  5  9  8 11 12  0  1 15 14 17];[0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666];[2, 4, 6, 10];4;94;[ 2  4  6 10 13 15 18 16  7  5  1  8 11  9  3  0 14 12 17];[0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666];[2, 6, 13, 10];4;119;[ 2  6 13 10 15 18 17 16  4  7  1  8 11  5  3  0 14 12  9];[0, 0, 0.2, 0, 0.16666666666666666, 0, 0.2, 0, 0, 0, 0.2, 0, 0, 0.2, 0, 0.2, 0.2, 0.2, 0.2]
62187;19;19;[5, 8, 12];3;66;[ 1  5  9  8 12 15 17 16 18  7  4  3 11  6  2  0 14 13 10];[0, 0.125, 0, 0, 0, 0.125, 0, 0, 0.125, 0.125, 0, 0, 0.125, 0, 0, 0.125, 0.125, 0.125, 0.125];[12, 8, 17];3;60;[12  8 17  2 11 14  7  4 16 15  6  5  0  9  1  3 13 10 18];[0, 0, 0.125, 0, 0.125, 0, 0, 0.125, 0.3333333333333333, 0, 0, 0.125, 0.3333333333333333, 0, 0.125, 0.125, 0.125, 0.3333333333333333, 0];[12, 8, 17];3;85;[12  8 17  2 11 14  7  4 16 15  6  5  0  9  1  3 13 10 18];[0, 0, 0.125, 0, 0.125, 0, 0, 0.125, 0.3333333333333333, 0, 0, 0.125, 0.3333333333333333, 0, 0.125, 0.125, 0.125, 0.3333333333333333, 0];[12, 8, 17];3;110;[12  8 17  2 11 14  7  4 16 15  6  5  0  9  1  3 13 10 18];[0, 0, 0.125, 0, 0.125, 0, 0, 0.125, 0.3333333333333333, 0, 0, 0.125, 0.3333333333333333, 0, 0.125, 0.125, 0.125, 0.3333333333333333, 0]
62188;19;19;(0, 4, 5, 9, 18);5;5489;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 5, 9, 18);5;5514;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 5, 9, 18);5;5539;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 5, 9, 18);5;5564;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
62189;19;19;[1, 6, 7];3;43;[ 0  1  6  7 14  8 17 16 18  4 10  9 11  5  3  2 15 13 12];[0.125, 0.125, 0, 0, 0, 0, 0.125, 0.125, 0.125, 0, 0, 0, 0, 0, 0.125, 0, 0.125, 0.125, 0.125];[5, 12, 10];3;60;[ 5 12 10  8 17  7  6  0 14 18 16  1 11  4  2  3 15 13  9];[0.125, 0.125, 0, 0, 0, 0.25, 0.125, 0.125, 0.25, 0, 0.25, 0, 0.25, 0, 0.125, 0, 0.125, 0.25, 0.125];[6, 10, 8];3;92;[ 6  5 10  8 12 15 17 16 14  7  0  1 18  4  2  3 13 11  9];[0.125, 0.125, 0, 0, 0, 0.25, 0.25, 0.125, 0.25, 0, 0.25, 0, 0.25, 0, 0.125, 0.25, 0.25, 0.25, 0.125];[3, 5, 6, 8];4;119;[ 3  5  6  8 12 15 10 16 17 18 14  0  1  7  4  2 13 11  9];[0.125, 0.125, 0, 0.25, 0, 0.25, 0.25, 0.125, 0.25, 0, 0.25, 0, 0.25, 0, 0.125, 0.25, 0.25, 0.25, 0.25]
62190;19;19;[0, 2, 6];3;35;[ 0  2  6 15 12 14 11  8 17  7  4  5  1  9 10  3 13 16 18];[0.125, 0, 0.125, 0, 0, 0, 0.125, 0, 0.125, 0, 0, 0.125, 0.125, 0, 0.125, 0.125, 0, 0.125, 0];[1, 15, 12];3;60;[ 1 15 12  9 11  2  3  4 10  5  0  6 14  8 17  7 13 16 18];[0.125, 0.3333333333333333, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.125, 0, 0.125, 0.25, 0.14285714285714285, 0.25, 0.3333333333333333, 0, 0.125, 0.3333333333333333, 0, 0.125, 0];[1, 3, 12];3;85;[ 1  3 12 15 16 11  9  2 10  5  4  0 14  8 17  6 13  7 18];[0.125, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.125, 0, 0.125, 0.25, 0.16666666666666666, 0.25, 0.3333333333333333, 0, 0.125, 0.3333333333333333, 0.3333333333333333, 0.125, 0];[1, 3, 12];3;110;[ 1  3 12 15 16 11  9  0 14  5  4  6 10 18 17  2  8  7 13];[0.2, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.2, 0.16666666666666666, 0, 0.125, 0.25, 0.16666666666666666, 0.25, 0.3333333333333333, 0, 0.2, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666]
62191;19;19;(3, 6, 10, 13);4;2880;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 6, 10, 13);4;2905;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 6, 10, 13);4;2930;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 6, 10, 13);4;2955;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
62192;19;19;[7, 5, 10];3;35;[ 7  5 10 15 13 11  9  0  6  4  2  3  1  8 12 14 16 17 18];[0, 0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0];[7, 5, 10];3;60;[ 7  5 10 15 13 11  9  0  6  4  2  3  1  8 12 14 16 17 18];[0, 0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0];[1, 2, 5, 7];4;108;[ 1  2  3  5  7 11 10  9 15 13 12 16  6  4  8  0 14 17 18];[0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0];[1, 2, 5, 7];4;133;[ 1  2  3  5  7 11 10  9 15 13 12 16  6  4  8  0 14 17 18];[0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0]
62193;19;19;[7, 13, 12];3;35;[ 7 13 12 17 18  4  3  0  6  5  8  9 11 10  2  1 15 14 16];[0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0, 0, 0, 0.25, 0.25, 0, 0, 0, 0.25, 0.25];[7, 13, 12];3;60;[ 7 13 12  0  3  4  2  1  6  5  8  9 11 10 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0];[7, 13, 12];3;85;[ 7 13 12  4 18 16  3  2  6  5  8  9 11 10  0  1 15 14 17];[0, 0, 0, 0, 0.2, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.2, 0, 0.2];[1, 7, 13];3;116;[ 1  7 15 13 12  6  4  3 11  8 18 16  5  9  0  2 14 10 17];[0, 0.3333333333333333, 0, 0.2, 0.2, 0, 0.2, 0.3333333333333333, 0.2, 0, 0, 0.2, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0, 0.2]
62194;19;19;(5, 8, 12, 14);4;3438;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(5, 8, 12, 14);4;3463;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(5, 8, 12, 14);4;3488;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(5, 8, 12, 14);4;3513;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
62195;19;19;(0, 2, 7);3;217;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 7, 15];3;60;[ 0  7 15  3 10 14  2 16  6  5  4  8 11  9 13  1 12 17 18];[0.3333333333333333, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.3333333333333333, 0, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285, 0, 0];[0, 7, 15];3;85;[ 0  7 15  3  6  4 10  2 13 14 18 16 11  9  5  1 12  8 17];[0.3333333333333333, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.3333333333333333, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666];[0, 7, 15];3;110;[ 0  7 15  3  6  4 10  2 13 14 18 16 12 11  9  1 17  5  8];[0.3333333333333333, 0.125, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.3333333333333333, 0, 0.125, 0.16666666666666666, 0.125, 0.125, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.125, 0.16666666666666666]
62196;19;19;(7, 9, 12);3;805;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(7, 9, 12);3;830;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(7, 9, 12);3;855;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 7, 9, 8];4;119;[ 2  7  9  8 11 18  1  3  6  5  4 10 12 13 14  0 15 16 17];[0, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0.2, 0, 0, 0, 0, 0, 0, 0.2]
62197;19;19;(0, 6, 14);3;273;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[10, 12, 11];3;60;[10 12 11  0  4  1  2  3  7  6  5  9  8 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0, 0];[10, 12, 11];3;85;[10 12 11  2 14  4  7  0  3  6  5 16  8  9 13  1 15 17 18];[0.1111111111111111, 0, 0.2, 0.1111111111111111, 0.2, 0.1111111111111111, 0.1111111111111111, 0.2, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.2, 0, 0.1111111111111111, 0, 0];[10, 12, 11];3;110;[10 12 11  2 14  4  7  0  3  6  5 16  8  9 13  1 15 17 18];[0.1111111111111111, 0, 0.2, 0.1111111111111111, 0.2, 0.1111111111111111, 0.1111111111111111, 0.2, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.2, 0, 0.1111111111111111, 0, 0]
62198;19;19;[6, 5, 10];3;35;[ 6  5 10 11 14 18  0  3  7  4  2  9  8 12 13  1 15 16 17];[0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666];[5, 6, 4];3;60;[ 5  6  4 11 10 14 18  3  7  1  2  9  8 12 13  0 15 16 17];[0, 0, 0, 0, 0.25, 0.25, 0.25, 0, 0, 0, 0.2, 0.25, 0, 0, 0.2, 0, 0, 0, 0.2];[5, 6, 4];3;85;[ 5  6  4 11 10 14 18  1 15 13 16  0 17  7  2  3 12  8  9];[0.14285714285714285, 0.14285714285714285, 0, 0, 0.25, 0.25, 0.25, 0, 0, 0, 0.2, 0.25, 0, 0.14285714285714285, 0.2, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.2];[5, 6, 4];3;110;[ 5  6  4 11 10 14 18  1 15 13  2  8 16 17  0  7 12  9  3];[0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.25, 0.25, 0.25, 0, 0.14285714285714285, 0, 0.2, 0.25, 0, 0.14285714285714285, 0.2, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.2]
62199;19;19;[3, 2, 7, 11];4;44;[ 3  2  7 11  0  4  5  1  6  8  9 10 12 13 14 15 16 17 18];[0, 0, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0, 0, 0, 0];[3, 2, 7, 11];4;69;[ 3  2  7 11  0  4  5  1  6  8  9 10 12 13 14 15 16 17 18];[0, 0, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0, 0, 0, 0];[3, 2, 7, 11];4;94;[ 3  2  7 11  0  4  5  1  6  8  9 10 12 13 14 15 16 17 18];[0, 0, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0, 0, 0, 0];[3, 2, 7, 11];4;119;[ 3  2  7 11  0  4  5  1  6  8  9 10 12 13 14 15 16 17 18];[0, 0, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0, 0, 0, 0]


==> results/lane_shift_long_narrow_necessary_explanations_runs_results.csv <==
obstacles,exhaustive,discrete_25,discrete_50
15,361.0,226.0,251.0
16,314.0,119.0,122.0
17,430.0,269.0,217.0
18,609.0,360.0,265.0
19,1437.0,875.0,820.0


==> results/lane_shift_long_wide_average_distance_obs_15.csv <==
samples,necessary_explanations,random,decaf
100,0.53,1.07,0.67
200,0.27,0.68,0.36
300,0.13,0.46,0.24
400,0.12,0.39,0.25


==> results/lane_shift_long_wide_average_distance_obs_16.csv <==
samples,necessary_explanations,random,decaf
100,0.7,1.11,0.57
200,0.4,0.71,0.34
300,0.23,0.49,0.25
400,0.19,0.43,0.24


==> results/lane_shift_long_wide_average_distance_obs_17.csv <==
samples,necessary_explanations,random,decaf
100,0.53,1.13,0.62
200,0.34,0.76,0.4
300,0.24,0.55,0.4
400,0.21,0.55,0.27


==> results/lane_shift_long_wide_average_distance_obs_18.csv <==
samples,necessary_explanations,random,decaf
100,0.64,1.06,0.49
200,0.29,0.91,0.3
300,0.19,0.8,0.23
400,0.13,0.51,0.26


==> results/lane_shift_long_wide_average_distance_obs_19.csv <==
samples,necessary_explanations,random,decaf
100,1.26,1.64,0.83
200,0.52,0.93,0.47
300,0.36,0.87,0.39
400,0.3,0.71,0.38


==> results/lane_shift_long_wide_combined_responsibility_discrete_necessary_discrete_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_25;explanation_size_25;runs_25;obstacles_order_25;responsibility_25;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_75;explanation_size_75;runs_75;obstacles_order_75;responsibility_75;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100
63100;15;15;[1, 7, 11];3;35;[ 1  7 11  8 12  5  2  0  4  6  3  9 10 13 14];[0.14285714285714285, 0.25, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.25, 0.25, 0, 0, 0.25, 0.25, 0, 0];[1, 7, 6];3;60;[ 1  7  6  8 12 13 11  0  2  4  5  3 10  9 14];[0.14285714285714285, 0.25, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.25, 0.25, 0.25, 0, 0, 0.25, 0.25, 0.25, 0];[1, 2, 5];3;85;[ 1  2  5  4  6  7 11  8 13 12  0  3 10  9 14];[0.14285714285714285, 0.25, 0.25, 0, 0.25, 0.25, 0.25, 0.25, 0.25, 0, 0, 0.25, 0.25, 0.25, 0];[1, 2, 5];3;110;[ 1  2  5  4  6  7 11  8 13 12  0  3 10  9 14];[0.2, 0.25, 0.25, 0, 0.25, 0.25, 0.25, 0.25, 0.25, 0, 0, 0.25, 0.25, 0.25, 0]
63101;15;15;(1, 4, 7);3;156;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 7, 6];3;60;[ 1  7  6  4 12 11  9  8 14 13  2  3  5  0 10];[0, 0.2, 0, 0, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0.2, 0.2];[1, 2, 3, 4];4;94;[ 1  2  3  4  6  5  7  8 14  9 11 12 13  0 10];[0, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0.2, 0.2];[1, 2, 3, 4];4;119;[ 1  2  3  4  6  5  7  8 14  9 11 12 13 10  0];[0, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2]
63102;15;15;[2, 7, 10];3;43;[ 0  2  7 10 12 13  6  1  8  4  3  5 11  9 14];[0.25, 0.14285714285714285, 0.25, 0, 0, 0, 0.14285714285714285, 0.25, 0.14285714285714285, 0, 0.25, 0, 0.25, 0.14285714285714285, 0];[2, 7, 10];3;68;[ 0  2  7 10 12 13  6  1  8  4  3  5 11  9 14];[0.25, 0.14285714285714285, 0.25, 0, 0, 0, 0.14285714285714285, 0.25, 0.14285714285714285, 0, 0.25, 0, 0.25, 0.14285714285714285, 0];[2, 7, 10];3;93;[ 0  2  7 10 12 11  6  1 13  8  3  5  4  9 14];[0.25, 0.14285714285714285, 0.25, 0, 0, 0, 0.2, 0.25, 0.14285714285714285, 0, 0.25, 0.2, 0.25, 0.14285714285714285, 0];[2, 7, 10];3;118;[ 0  2  7 10 12 14 11  6 13  8  1  3  4  5  9];[0.25, 0.14285714285714285, 0.25, 0, 0, 0, 0.2, 0.25, 0.14285714285714285, 0, 0.25, 0.2, 0.25, 0.14285714285714285, 0.2]
63103;15;15;[0, 1, 3];3;35;[ 0  1  3  5  7  9 12  2  6  4 10  8 11 13 14];[0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0];[0, 1, 4];3;60;[ 0  1  4  8  9  5  7  3 12  2  6 10 11 13 14];[0.2, 0.2, 0, 0.16666666666666666, 0.2, 0.16666666666666666, 0, 0.16666666666666666, 0.2, 0.2, 0, 0, 0.16666666666666666, 0, 0];[0, 2, 9];3;85;[ 0  2  9  1  8  4  3  5 12  7  6 10 11 13 14];[0.3333333333333333, 0.2, 0.3333333333333333, 0.16666666666666666, 0.2, 0.16666666666666666, 0, 0.16666666666666666, 0.2, 0.3333333333333333, 0, 0, 0.16666666666666666, 0, 0];[0, 2, 9];3;110;[ 0  2  9  1 12 13  8  4 14  7  5  3  6 10 11];[0.3333333333333333, 0.2, 0.3333333333333333, 0.16666666666666666, 0.2, 0.16666666666666666, 0, 0.16666666666666666, 0.2, 0.3333333333333333, 0, 0, 0.2, 0.2, 0.2]
63104;15;15;[0, 2, 4];3;35;[ 0  2  4  5  6 13 10  8  7  3  1  9 11 12 14];[0.3333333333333333, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0.2, 0];[0, 2, 6];3;60;[ 0  2  6  4 14 10  9  8 13  5  1  3  7 11 12];[0.3333333333333333, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.2, 0.3333333333333333];[0, 2, 6];3;85;[ 0  2  6  4 14 10  9  8 13  5  1  3  7 11 12];[0.3333333333333333, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.25, 0.3333333333333333];[0, 2, 6];3;110;[ 0  2  6  4 12 10  9  8 14  5  1  3 13  7 11];[0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.3333333333333333]
63105;15;15;[0, 8, 9];3;35;[ 0  8  9  1 14 10  5  4  7  6  2  3 11 12 13];[0.3333333333333333, 0.25, 0, 0, 0.25, 0.25, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0, 0, 0.25];[0, 8, 9];3;60;[ 0  8  9  1  7 10  5  4 12 14 11  2  6  3 13];[0.3333333333333333, 0.25, 0, 0, 0.25, 0.25, 0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0, 0.25];[0, 8, 9];3;85;[ 0  8  9  1  7 10  5  4 12 14 11  2  6  3 13];[0.3333333333333333, 0.25, 0, 0, 0.25, 0.25, 0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0, 0.25];[0, 8, 9];3;110;[ 0  8  9  1  7 10  5  4 12 14 11  2  6  3 13];[0.3333333333333333, 0.25, 0, 0, 0.25, 0.25, 0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0, 0.25]
63106;15;15;[1, 4, 11];3;56;[ 1  4 10  8 12 11  2  0  9  6  3  5  7 13 14];[0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0, 0.3333333333333333, 0, 0.16666666666666666, 0, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0];[1, 4, 11];3;81;[ 1  4 13 14 12 11 10  8  0  2  6  7  9  3  5];[0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0, 0.3333333333333333, 0, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 4, 11];3;106;[ 1  4 13 14 12 11 10  8  9  3  2  7  6  0  5];[0.16666666666666666, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 4, 11];3;131;[ 1  4 13 14 12 11 10  8  9  3  2  7  6  0  5];[0.16666666666666666, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
63107;15;15;(0, 4, 9);3;168;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 9);3;193;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[5, 9, 12];3;101;[ 5  7  4  9 12  2  3  0  6  1 10  8 11 13 14];[0, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0.2, 0, 0];[5, 9, 12];3;126;[ 5  7  4  9 12  2  3  0  6  1 10  8 11 13 14];[0, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0.2, 0, 0]
63108;15;15;[0, 1, 3];3;35;[ 0  1  3  6  2  4  5  7  8  9 10 11 12 13 14];[0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 3];3;60;[ 0  1  3  6  2  4  5  7  8  9 10 11 12 13 14];[0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 3];3;85;[ 0  1  3  6  2  4  5  7  8  9 10 11 12 13 14];[0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 3];3;116;[ 0  1  2  3  6  9 10  4  7  5  8 11 12 13 14];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0]
63109;15;15;[6, 7, 4];3;35;[ 6  7  4  8 13 11 10  1  5  0  2  3  9 12 14];[0, 0.16666666666666666, 0, 0, 0.25, 0, 0.25, 0.25, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0];[6, 7, 4];3;60;[ 6  7  4  8 13 11 10  1  5  0  2  3  9 12 14];[0, 0.16666666666666666, 0, 0, 0.25, 0, 0.25, 0.25, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0];[6, 7, 4];3;85;[ 6  7  4  8 13 11 10  1  5  0  2  3  9 12 14];[0, 0.16666666666666666, 0, 0, 0.25, 0, 0.25, 0.25, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0];[6, 7, 4];3;110;[ 6  7  4  8 13 11 10  1  5  0  2  3  9 12 14];[0, 0.16666666666666666, 0, 0, 0.25, 0, 0.25, 0.25, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0]
63110;15;15;[0, 1, 2];3;35;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 2];3;60;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 2];3;85;[ 0  1  2  3  6  8 12  4 13  7 14  5 11 10  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0, 0.2, 0.16666666666666666, 0.2, 0, 0, 0, 0.2, 0.16666666666666666, 0.16666666666666666];[0, 1, 2];3;110;[ 0  1  2  3  4 13 10 11 12  8  6  7 14  5  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.2, 0.16666666666666666, 0.2, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.16666666666666666]
63111;15;15;[1, 2, 3];3;35;[ 1  2  3 13 10 14  8  4  0  7  5  6 11  9 12];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0.3333333333333333, 0.25];[1, 2, 3];3;60;[ 1  2  3 13 10 14  8  4  0  7  5  6 11  9 12];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0.3333333333333333, 0.25];[1, 2, 3];3;85;[ 1  2  3 13 10 14  8  4  9  0  6  7  5 11 12];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0.2, 0.14285714285714285, 0.25, 0.2, 0.25, 0, 0, 0.3333333333333333, 0.25];[1, 2, 3];3;110;[ 1  2  3 13 10 14  8  4 11  7  6  0  9  5 12];[0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0.2, 0.2, 0.25, 0.2, 0.25, 0.2, 0, 0.3333333333333333, 0.25]
63112;15;15;[3, 7, 4];3;41;[ 3  7  6  4 13 11 10  9  5  0  1  2  8 12 14];[0, 0, 0, 0.125, 0.125, 0, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0, 0.125, 0];[3, 7, 4];3;66;[ 3  7  6  4 13 11 10  9  5  0  1  2  8 12 14];[0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0];[3, 7, 4];3;91;[ 3  7  6  4 13 11 10  9  5  0  1  2  8 12 14];[0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0];[0, 2, 7];3;110;[ 0  2  7  5 10  9  4  3 11  6 13  1  8 12 14];[0.16666666666666666, 0, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0.14285714285714285, 0]
63113;15;15;[1, 2, 5, 7];4;58;[ 1  2  3  5  7 13  4  0  6  8 10  9 11 12 14];[0, 0.2, 0.2, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0, 0, 0, 0.2, 0];[2, 13, 8];3;67;[ 2  5 13  8  7  1  3  0  6  4 10  9 11 12 14];[0, 0.2, 0.25, 0.2, 0, 0.25, 0, 0.2, 0.25, 0, 0, 0, 0, 0.25, 0];[2, 13, 8];3;92;[ 2  5 13  8  7  6  3  1 12 11  4  0 10  9 14];[0, 0.2, 0.25, 0.2, 0, 0.25, 0.2, 0.2, 0.25, 0, 0, 0.2, 0.2, 0.25, 0];[2, 8, 13];3;142;[ 1  2  5  8 10 13  7  3 12 11  6  0  4  9 14];[0, 0.25, 0.25, 0.2, 0, 0.25, 0.2, 0.2, 0.25, 0, 0.25, 0.2, 0.2, 0.25, 0]
63114;15;15;[0, 4, 13];3;35;[ 0  4 13 10 14  9  7  3 12 11  1  2  6  5  8];[0.25, 0, 0, 0.2, 0.25, 0, 0, 0.2, 0, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25];[3, 4, 1];3;60;[ 3  4  1  0  7 14 10  8 13 11  2  9 12  5  6];[0.25, 0.25, 0.2, 0.5, 0.5, 0, 0, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25];[4, 0, 2];3;85;[ 4  0  2  1  3  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 1.0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[4, 0, 2];3;110;[ 4  0  2  1  3  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 1.0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
63115;15;15;[0, 1, 9];3;41;[ 0  1  6  9 13 14  3  2  7  5  4  8 11 10 12];[0.2, 0.2, 0, 0, 0, 0, 0.2, 0, 0, 0.2, 0, 0, 0, 0.2, 0.2];[1, 9, 2];3;60;[ 1  9  2  0  4  5  6  3  7  8 10 11 12 13 14];[0, 0.5, 0, 0, 0, 0, 0, 0, 0, 0.5, 0, 0, 0, 0, 0];[1, 9, 2];3;85;[ 1  9  2  0  4  5  6  3  7  8 10 11 12 13 14];[0, 0.5, 0, 0, 0, 0, 0, 0, 0, 0.5, 0, 0, 0, 0, 0];[1, 9, 7];3;110;[ 1  9  7  2 12 11  8 13  6  5  4  3  0 10 14];[0, 0.5, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.5, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0]
63116;15;15;[1, 5, 14];3;43;[ 0  1  5 14 12  4  3  2  7  6  8  9 11 10 13];[0.2, 0.2, 0, 0, 0, 0.2, 0, 0, 0, 0, 0, 0, 0.2, 0, 0.2];[1, 5, 14];3;68;[ 0  1  5 14 12  4  3  2  7  6  8  9 11 10 13];[0.2, 0.2, 0, 0, 0, 0.2, 0, 0, 0, 0, 0, 0, 0.2, 0, 0.2];[1, 5, 14];3;93;[ 0  1  5 14 12  4  3  2  7  6  8  9 11 10 13];[0.2, 0.2, 0, 0, 0, 0.2, 0, 0, 0, 0, 0, 0, 0.2, 0, 0.2];[1, 5, 14];3;118;[ 0  1  5 14 12 13 10  8  7  6  4  3  2  9 11];[0.2, 0.2, 0, 0, 0, 0.2, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0.2]
63117;15;15;[0, 7, 5];3;42;[ 0  1  7  5 14 12 13  3  6  4  2  8 11 10  9];[0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285];[0, 7, 5];3;67;[ 0  1  7  5 14 12 13  3  6  4  2  8 11 10  9];[0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[0, 7, 6];3;85;[ 0  7  6 11 10 13  5  1 14 12  2  3  4  9  8];[0.25, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.25, 0.25, 0, 0, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[0, 13, 12];3;110;[ 0 13 12  7 10 11  6  1  4  5  2  3  8  9 14];[0.3333333333333333, 0, 0, 0, 0, 0, 0.25, 0.25, 0, 0, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0]
63118;15;15;[1, 2, 6];3;35;[ 1  2  6  4 11 12  8  3  7  5  0  9 10 13 14];[0, 0.25, 0.25, 0, 0.25, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0.25, 0, 0];[2, 10, 9];3;60;[ 2 10  9 11 13  1  3  4  8 12 14  6  0  7  5];[0.16666666666666666, 0.25, 0.5, 0.25, 0.25, 0, 0.25, 0.16666666666666666, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[2, 10, 1];3;85;[ 2 10  1  0 13 11  9  3  8 12  6  4 14  5  7];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0, 0.25, 0, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[2, 6, 10];3;110;[ 2  6 10  1 13 11  9  0 14 12  4  3  7  5  8];[0.3333333333333333, 0.3333333333333333, 0.5, 0.25, 0.25, 0, 0.5, 0, 0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
63119;15;15;[1, 2, 8];3;35;[ 1  2  8  3 11 13  4  0  7  6  5  9 10 12 14];[0, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.3333333333333333, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0];[1, 2, 8];3;60;[ 1  2  8  3 13 11  9  4 14  6  5  0  7 10 12];[0, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666];[1, 2, 8];3;85;[ 1  2  8  3 14 11  9  4 13  6  5  0  7 10 12];[0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.16666666666666666, 0, 0, 0, 0.3333333333333333, 0.2, 0, 0.2, 0, 0.16666666666666666, 0.2];[1, 2, 8];3;110;[ 1  2  8  7  9 14 11  3 13  4  0  5  6 10 12];[0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.16666666666666666, 0, 0, 0.25, 0.3333333333333333, 0.25, 0, 0.2, 0, 0.16666666666666666, 0.25]
63120;16;16;[4, 13, 11];3;35;[ 4 13 11  3 10  7  6  1 14 15 12  0  5  2  8  9];[0, 0.25, 0, 0.3333333333333333, 0.5, 0, 0.25, 0.25, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25];[4, 13, 11];3;60;[ 4 13 11  3 10  7  6  1 14 15 12  5  9  2  0  8];[0, 0.25, 0.16666666666666666, 0.3333333333333333, 0.5, 0.2, 0.25, 0.25, 0, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.25, 0.25];[4, 13, 5];3;85;[ 4 13  5  3 10 14 11  7 12 15  6  1  9  2  8  0];[0, 0.25, 0.16666666666666666, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.14285714285714285, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25];[4, 13, 5];3;110;[ 4 13  5  3 10 14 11  7 12  9  6  1 15  2  8  0];[0, 0.25, 0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.14285714285714285, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25]
63121;16;16;[0, 1, 6, 8];4;44;[ 0  1  6  8  3  4  5  2  7  9 10 11 12 13 14 15];[0.25, 0.25, 0, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0, 0];[0, 1, 6, 8];4;69;[ 0  1  6  8 14  3  7  5 13 15  4  2 11 10  9 12];[0.25, 0.25, 0, 0.2, 0, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0, 0, 0, 0, 0.16666666666666666, 0.2, 0.16666666666666666];[0, 1, 6, 8];4;94;[ 0  1  6  8 14  3  7  5 13 15  9  4 11  2 10 12];[0.25, 0.25, 0, 0.2, 0.14285714285714285, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.16666666666666666, 0.2, 0.16666666666666666];[0, 1, 6, 5];4;119;[ 0  1  6  5  7 10  9  8 14  3 15 13 11  4  2 12];[0.25, 0.25, 0, 0.2, 0.14285714285714285, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.14285714285714285, 0, 0.16666666666666666, 0.25, 0.16666666666666666]
63122;16;16;(6, 7, 8);3;481;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(6, 7, 8);3;506;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(6, 7, 8);3;531;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(6, 7, 8);3;556;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
63123;16;16;[2, 4, 5];3;35;[ 2  4  5  0  3  1  6  7  8  9 10 11 12 13 14 15];[0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[5, 3, 15];3;68;[ 2  5  3 15 12 11  9  8 14  7  4  0  1  6 10 13];[0, 0, 0.5, 0.125, 0, 0.5, 0, 0, 0.125, 0.125, 0, 0.125, 0.125, 0, 0.125, 0.125];[2, 5, 4];3;85;[ 2  5  4  1 12 15 10  8 11  6  0  3 13  9 14  7];[0.125, 0.14285714285714285, 0.5, 0.125, 0.14285714285714285, 0.5, 0.125, 0, 0.14285714285714285, 0.125, 0.14285714285714285, 0.125, 0.14285714285714285, 0.125, 0.125, 0.14285714285714285];[2, 5, 4];3;110;[ 2  5  4  1 12 15 10  8 11  6  0  3 13  9 14  7];[0.125, 0.14285714285714285, 0.5, 0.125, 0.14285714285714285, 0.5, 0.125, 0, 0.14285714285714285, 0.125, 0.14285714285714285, 0.125, 0.14285714285714285, 0.125, 0.125, 0.14285714285714285]
63124;16;16;[1, 5, 15];3;35;[ 1  5 15  4  7 12 11  0 14 13  2  3  6 10  8  9];[0.125, 0.3333333333333333, 0, 0, 0.125, 0.3333333333333333, 0, 0.125, 0, 0, 0, 0.125, 0.125, 0.125, 0.125, 0.3333333333333333];[1, 3, 5];3;60;[ 1  3  5 11 15 12  4  0 14  9  7 13  6  2 10  8];[0.25, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0, 0.125, 0, 0.25, 0, 0.3333333333333333, 0.25, 0.125, 0.25, 0.3333333333333333];[1, 3, 5];3;85;[ 1  3  5 11 15  4  2  0 13 14 12  9  7  6 10  8];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0, 0.125, 0, 0.25, 0, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333];[1, 3, 5];3;110;[ 1  3  5  9 11 15  2  0 13 14  4 12  8  7  6 10];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0, 0.125, 0.2, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333]
63125;16;16;[3, 13, 11];3;35;[ 3 13 11  8  4  0  1  2  7  6  5  9 10 12 14 15];[0, 0, 0, 0.25, 0, 0, 0, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0];[3, 7, 11];3;60;[ 3  7 11  8 13  2  1  0  6  5  4  9 10 12 14 15];[0, 0, 0, 0.25, 0, 0, 0, 0.25, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0];[3, 2, 7];3;85;[ 3  2  7  8 13 11  9  1  6  5  4  0 10 12 14 15];[0, 0, 0.25, 0.25, 0, 0, 0, 0.25, 0.25, 0.25, 0, 0.25, 0, 0.25, 0, 0];[1, 2, 7];3;122;[ 1  2  3  7 12 11  9  8 14 13 15  0  6  5  4 10];[0, 0.25, 0.25, 0.25, 0, 0, 0, 0.25, 0.25, 0.25, 0, 0.25, 0.25, 0.25, 0.25, 0.25]
63126;16;16;[1, 2, 6];3;35;[ 1  2  6  8  3  4  5  0  7  9 10 11 12 13 14 15];[0, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0, 0];[6, 10, 13];3;60;[ 6 10 13  1  2  8  3  0  7  5  4  9 11 12 14 15];[0, 0.25, 0.25, 0, 0, 0, 0.3333333333333333, 0, 0.25, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0];[0, 6, 13];3;85;[ 0  6 13 10  3  5  2  1  8  4  7  9 11 12 14 15];[0.3333333333333333, 0.25, 0.25, 0.25, 0, 0.25, 0.3333333333333333, 0, 0.25, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0];[0, 6, 13];3;110;[ 0  6 13 10  3  5  2  1  8 14 15  4  7  9 11 12];[0.3333333333333333, 0.25, 0.25, 0.25, 0, 0.25, 0.3333333333333333, 0, 0.25, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.2, 0.2]
63127;16;16;[1, 4, 8];3;42;[ 1  3  4  8 13  5  2  0 14  6 10  7 11  9 12 15];[0.14285714285714285, 0.25, 0.14285714285714285, 0.25, 0.25, 0.14285714285714285, 0.14285714285714285, 0, 0.25, 0, 0.14285714285714285, 0, 0, 0.25, 0.14285714285714285, 0];[1, 4, 8];3;67;[ 1  3  4  8 13 14 11  0  9  2  5  6 10  7 12 15];[0.2, 0.25, 0.2, 0.25, 0.25, 0.14285714285714285, 0.14285714285714285, 0, 0.25, 0.2, 0.14285714285714285, 0.25, 0, 0.25, 0.25, 0];[1, 5, 6];3;100;[ 1  3  5  4  6 14 11  8 13  9  0  2 10  7 12 15];[0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0, 0.25, 0.2, 0.14285714285714285, 0.25, 0, 0.25, 0.25, 0];[3, 14, 12];3;110;[ 3 14 12  1  6  8  5  4 13 11  0  2  9 10  7 15];[0.2, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.25, 0, 0.25, 0.2, 0.14285714285714285, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0]
63128;16;16;[3, 5, 14];3;35;[ 3  5 14  9  2  7  1  0 13  4  6  8 11 10 12 15];[0.25, 0.25, 0.25, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.25, 0, 0.3333333333333333, 0, 0, 0, 0.25, 0.3333333333333333, 0];[7, 5, 3];3;60;[ 7  5  3  9 14  1  2  0 13  4 11  8  6 10 12 15];[0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.5, 0, 0.5, 0.2, 0.3333333333333333, 0, 0.2, 0, 0.25, 0.3333333333333333, 0];[2, 5, 7];3;85;[ 2  5  7  3 13 14 11  9  0  4  6  1 10  8 12 15];[0.2, 0, 0.5, 0.3333333333333333, 0.2, 0.5, 0, 0.5, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0];[2, 5, 7];3;110;[ 2  5  7  1  3 11 10  9 14 13  0  4 15  8  6 12];[0.2, 0.3333333333333333, 0.5, 0.3333333333333333, 0.2, 0.5, 0, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.2]
63129;16;16;[1, 8, 12];3;35;[ 1  8 12  0  4  5  2  3  7  6 10  9 11 13 14 15];[0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0];[1, 12, 8];3;67;[ 1  2 12  8  4  5  0  3  7  6 10  9 11 13 14 15];[0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0];[1, 12, 8];3;92;[ 1  2 12  8 11 15  3  5 14 10  4  0  7  6  9 13];[0, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0.2, 0, 0, 0.3333333333333333, 0, 0.2, 0.25, 0.3333333333333333, 0, 0.2, 0.25];[1, 12, 8];3;117;[ 1  2 12  8 11 15  3  5 14 10  9  7 13  4  6  0];[0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.125, 0.2, 0, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.2, 0.25, 0.3333333333333333, 0.16666666666666666, 0.2, 0.25]
63130;16;16;(0, 2, 9);3;164;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 9);3;189;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 3, 4];3;92;[ 0  2  3  4  5 13 10  9 12  7  1  6 11  8 14 15];[0.125, 0, 0.125, 0.125, 0.125, 0.125, 0, 0, 0, 0.125, 0.125, 0, 0.125, 0.125, 0, 0];[1, 7, 10];3;110;[ 1  7 10  9 14 11  2  0 15  6  4  3  5 13 12  8];[0.16666666666666666, 0.2, 0.16666666666666666, 0.125, 0.16666666666666666, 0.125, 0.16666666666666666, 0.2, 0, 0.2, 0.2, 0.2, 0.125, 0.125, 0.2, 0.16666666666666666]
63131;16;16;[2, 5, 7];3;64;[ 0  2  5  4  7 13 15 10 12  6  1  3 11  9  8 14];[0.125, 0, 0.125, 0, 0.125, 0.125, 0, 0.125, 0, 0, 0.125, 0, 0.125, 0.125, 0, 0.125];[4, 5, 8];3;68;[ 0  4  5  8  9 10  7  2  3 13 15 12  6  1 11 14];[0.2, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0, 0.16666666666666666, 0.2, 0.2, 0.2, 0, 0.125, 0.125, 0, 0.125];[2, 7, 9];3;85;[ 2  7  9  4  5 10  8  0  3 13 15 12  6  1 11 14];[0.2, 0, 0.3333333333333333, 0.16666666666666666, 0.2, 0.2, 0, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0, 0.125, 0.125, 0, 0.125];[2, 7, 9];3;110;[ 2  7  9  4  5 10  8  0  3 15 13 11 12  1  6 14];[0.2, 0, 0.3333333333333333, 0.16666666666666666, 0.2, 0.2, 0, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.14285714285714285, 0.125, 0.14285714285714285, 0, 0.14285714285714285]
63132;16;16;[0, 9, 12];3;35;[ 0  9 12  1  4  5  2  3  7  6 10  8 11 13 14 15];[0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0];[0, 9, 12];3;60;[ 0  9 12  1  8 13  7 15  2 11  4  6 14  3  5 10];[0.3333333333333333, 0.25, 0.2, 0, 0.2, 0, 0.2, 0.25, 0.25, 0.3333333333333333, 0, 0.2, 0.3333333333333333, 0.25, 0.2, 0.25];[0, 9, 12];3;85;[ 0  9 12  1  8 13  7 15  2 11  4  6 14  3  5 10];[0.3333333333333333, 0.25, 0.2, 0, 0.2, 0, 0.2, 0.25, 0.25, 0.3333333333333333, 0, 0.2, 0.3333333333333333, 0.25, 0.2, 0.25];[0, 4, 8];3;117;[ 0  1  4  8 12 14  9  7 13 15  2  6 11  3  5 10];[0.3333333333333333, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
63133;16;16;[10, 9, 8];3;43;[13 10  9  8  0  1  2  3  7  6  5  4 11 12 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0.25, 0.25, 0.25, 0, 0, 0.25, 0, 0];[2, 7, 9];3;60;[ 2  7  9 14 13 10  8  1  6  5  4  3  0 11 12 15];[0, 0, 0.25, 0, 0, 0, 0, 0.25, 0.25, 0.25, 0.25, 0, 0, 0.25, 0.25, 0];[2, 8, 14];3;85;[ 2  8 14 10  9 13  1  0  7  6  5  4  3 11 12 15];[0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0.3333333333333333, 0.25, 0.25, 0, 0, 0.25, 0.3333333333333333, 0];[2, 8, 14];3;110;[ 2  8 14 10  9 13  7  4 12  5 15  3  6  0  1 11];[0, 0, 0.3333333333333333, 0, 0.2, 0.16666666666666666, 0, 0.2, 0.3333333333333333, 0.25, 0.25, 0, 0.2, 0.25, 0.3333333333333333, 0.16666666666666666]
63134;16;16;[1, 4, 12];3;35;[ 1  4 12 11 14  9  5  3 13 10 15  2  7  6  0  8];[0, 0.3333333333333333, 0, 0.2, 0.3333333333333333, 0.2, 0, 0, 0, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2];[1, 4, 5];3;60;[ 1  4  5 11 12 14  3  0 13 10 15  9  6  7  8  2];[0.2, 0.3333333333333333, 0, 0.2, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2];[1, 4, 5];3;85;[ 1  4  5 11 12 14  3  0 13 10 15  9  6  7  8  2];[0.2, 0.3333333333333333, 0, 0.2, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2];[1, 6, 5];3;110;[ 1  6  5  4 12 14 11  0 13  7  3  9 15 10  8  2];[0.2, 0.3333333333333333, 0, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.16666666666666666, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2]
63135;16;16;[1, 3, 5];3;35;[ 1  3  5  8  2  0  9  4  7  6 10 11 12 13 14 15];[0.2, 0.25, 0.2, 0.25, 0, 0.25, 0, 0, 0.25, 0.2, 0, 0, 0, 0, 0, 0];[1, 3, 5];3;60;[ 1  3  5  8  2  0  9  4  7  6 10 11 12 13 14 15];[0.2, 0.25, 0.2, 0.25, 0, 0.25, 0, 0, 0.25, 0.2, 0, 0, 0, 0, 0, 0];[1, 2, 3];3;85;[ 1  2  3  5 11 12  8  0  9  7  4  6 10 13 14 15];[0.2, 0.25, 0.25, 0.25, 0, 0.25, 0, 0, 0.25, 0.2, 0, 0.25, 0.25, 0, 0, 0];[0, 5, 11];3;110;[ 0  5 11  2  3  9  8  1 12  7  4  6 10 13 14 15];[0.3333333333333333, 0.25, 0.25, 0.25, 0, 0.3333333333333333, 0, 0, 0.25, 0.25, 0, 0.3333333333333333, 0.25, 0, 0, 0]
63136;16;16;[1, 5, 7];3;35;[ 1  5  7 10 12 13 14  0  6  4  2  3 11  9  8 15];[0, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0.25, 0.25, 0];[1, 5, 7];3;60;[ 1  5  7 10 12 13 14  0  6  4  2  3 11  9  8 15];[0, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0.25, 0.25, 0];[1, 5, 7];3;85;[ 1  5  7 10 12 13 14  3  6  4  0  2 11  9  8 15];[0, 0.25, 0, 0.2, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0.25, 0.25, 0];[1, 5, 7];3;110;[ 1  5  7 10 12 13 14  0 15  3  2  4  6 11  8  9];[0.2, 0.25, 0, 0.2, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0.25, 0.25, 0.2]
63137;16;16;[0, 1, 10];3;35;[ 0  1 10  9  4  5  2  3  7  6  8 11 12 13 14 15];[0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0];[0, 1, 10];3;60;[ 0  1 10  9  7  5  3  4 14 12 13  2  6  8 11 15];[0.3333333333333333, 0.3333333333333333, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0];[0, 1, 10];3;85;[ 0  1 10  9 13 11  6  7 12  4  3  5 14  2  8 15];[0.3333333333333333, 0.3333333333333333, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.16666666666666666, 0];[0, 1, 10];3;110;[ 0  1 10  9 13 11  3  5 14 12  6  7  4  2 15  8];[0.3333333333333333, 0.3333333333333333, 0.14285714285714285, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.1111111111111111]
63138;16;16;[0, 7, 4];3;35;[ 0  7  4  3 10 12  8  2  6  5  1  9 11 13 14 15];[0.5, 0, 0, 0.2, 0.2, 0, 0, 0.5, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0];[0, 7, 4];3;60;[ 0  7  4  5 15 14 10 11 12  8  3  1  6  2  9 13];[0.5, 0, 0, 0.2, 0.3333333333333333, 0.3333333333333333, 0, 0.5, 0.2, 0, 0.3333333333333333, 0.25, 0.25, 0, 0.3333333333333333, 0.3333333333333333];[0, 7, 4];3;85;[ 0  7  4  5  6 14 15 10 13 11 12  3  8  2  1  9];[0.5, 0, 0, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.2, 0, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 7, 4];3;110;[ 0  7  4  5  6 14 15 10 13 11 12  3  8  9  1  2];[0.5, 0, 0, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.2, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
63139;16;16;[0, 7, 6];3;35;[ 0  7  6  4 12 14  8  2 11 10 15  9  5  3  1 13];[0.16666666666666666, 0, 0.1111111111111111, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.16666666666666666, 0, 0.16666666666666666, 0.1111111111111111];[0, 2, 10];3;60;[ 0  2 10  9  7  8  6  4 14 12  1  5 13 11 15  3];[0.25, 0.14285714285714285, 0.25, 0, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.1111111111111111, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.1111111111111111];[0, 2, 10];3;85;[ 0  2 10  9  7  8  6  4 14 12  1  5 13 11 15  3];[0.25, 0.14285714285714285, 0.25, 0, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.1111111111111111, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.1111111111111111];[0, 2, 10];3;110;[ 0  2 10  9 12 11  6  4 14  8  7  1 13  5 15  3];[0.25, 0.14285714285714285, 0.25, 0, 0.2, 0.14285714285714285, 0.2, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.2, 0.2, 0.14285714285714285, 0.2, 0.1111111111111111]
63140;17;17;(0, 1, 2);3;162;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 12];3;60;[ 0  1 12  4  9  5  3  2  7  6 10  8 11 13 14 15 16];[0.3333333333333333, 0.3333333333333333, 0, 0, 0.25, 0, 0, 0, 0, 0.25, 0, 0, 0.3333333333333333, 0, 0, 0, 0];[0, 1, 12];3;85;[ 0  1 12  4  9  5  3  2 15  6 13 11  7  8 10 14 16];[0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.25, 0, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0];[0, 1, 12];3;110;[ 0  1 12  4  9  5  6  2 13 10 11  3 15  7  8 14 16];[0.3333333333333333, 0.3333333333333333, 0.2, 0.16666666666666666, 0.25, 0.2, 0.2, 0, 0, 0.25, 0.2, 0.2, 0.3333333333333333, 0.2, 0, 0.16666666666666666, 0]
63141;17;17;(1, 2, 6);3;269;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 2, 10];3;60;[ 1  2 10  8  4  5  0  3  7  6  9 11 12 13 14 15 16];[0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0];[1, 2, 10];3;85;[ 1  2 10  8 12  9  0  5 11 15  6  3  7  4 13 14 16];[0.2, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.2, 0.2, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0, 0, 0.2, 0];[1, 2, 10];3;110;[ 1  2 10  8 12  9  6  5 14 13 11  0 15  7  3  4 16];[0.2, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.25, 0.25, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.2, 0]
63142;17;17;(0, 2, 10);3;182;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 10, 12];3;60;[ 2 10 12  7  9 11 13 15 16  6  4  5  0  1  8  3 14];[0, 0, 0.3333333333333333, 0, 0, 0, 0, 0.2, 0, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0, 0.2, 0.2];[2, 10, 12];3;85;[ 2 10 12  7  9 11 13 15 16  6  4  5  0  1  8  3 14];[0, 0, 0.3333333333333333, 0, 0, 0, 0, 0.2, 0, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0, 0.2, 0.2];[2, 10, 12];3;110;[ 2 10 12  4  5 16  9 11 15 13  7  1  6  0  8  3 14];[0, 0, 0.3333333333333333, 0, 0.25, 0.25, 0, 0.2, 0, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0, 0.2, 0.25]
63143;17;17;[0, 1, 3, 9];4;44;[ 0  1  3  9 16 12 10 13 14  7  4  5  6  8 11  2 15];[0.25, 0.25, 0, 0.25, 0, 0, 0, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.25];[0, 1, 3, 9];4;69;[ 0  1  3  9 16  5  8  7 14 13 10 12 15  2  6  4 11];[0.25, 0.25, 0.16666666666666666, 0.25, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25];[6, 5, 13];3;85;[ 6  5 13  0  3 14  8  1  9 16 10  2 15 12  7  4 11];[0.25, 0.25, 0.16666666666666666, 0.25, 0, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.25, 0.25, 0.2, 0, 0.16666666666666666, 0.3333333333333333, 0.25, 0.16666666666666666, 0.25];[1, 7, 6, 5];4;119;[ 1  7  6  5 13 14  0  3  8  9 16 10  2 11 12  4 15];[0.25, 0.3333333333333333, 0.16666666666666666, 0.25, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.14285714285714285, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.25]
63144;17;17;(0, 13, 16);3;263;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 4, 13, 14];4;69;[ 0  4 13 14 12 11 10  9 16  7  5  6  1  2  8  3 15];[0.125, 0, 0, 0, 0.125, 0, 0, 0, 0, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0, 0.125];[0, 7, 10, 8];4;94;[ 0  7 10  8 11  9  4 12 14 13 16  6  1  5  2  3 15];[0.25, 0, 0, 0, 0.125, 0, 0, 0.25, 0.25, 0.125, 0.25, 0.125, 0.125, 0.125, 0.125, 0, 0.125];[0, 7, 10, 8];4;119;[ 0  7 10  8 11  9  4 12 14 13 16  6  1  5  2  3 15];[0.25, 0, 0, 0, 0.125, 0, 0, 0.25, 0.25, 0.125, 0.25, 0.125, 0.125, 0.125, 0.125, 0, 0.125]
63145;17;17;[10, 11, 12];3;55;[ 0  5 10 11 12 13  4  7 15  1  2  3  6  9  8 14 16];[0.25, 0, 0, 0, 0.2, 0.25, 0, 0.2, 0, 0, 0.25, 0.25, 0.25, 0.2, 0, 0.2, 0];[6, 12, 10];3;115;[ 0  5  6 11 12 14 10  4 13 15  7  3  2  1  8  9 16];[0.25, 0, 0, 0, 0.2, 0.25, 0.25, 0.2, 0, 0, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0];[6, 12, 10];3;140;[ 0  5  6 11 12 14 10  4 13 15  7  3 16  1  8  2  9];[0.25, 0, 0, 0.16666666666666666, 0.2, 0.25, 0.25, 0.2, 0, 0, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.16666666666666666];[6, 12, 10];3;165;[ 0  5  6 11 12 14 10  2 13 15  7  4  3 16  8  1  9];[0.25, 0, 0.2, 0.16666666666666666, 0.2, 0.25, 0.25, 0.2, 0, 0, 0.25, 0.25, 0.25, 0.2, 0.25, 0.2, 0.16666666666666666]
63146;17;17;(0, 1, 4);3;163;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 4];3;60;[ 0  1  4  9 11  5  3  2  7  6  8 10 12 13 14 15 16];[0.2, 0.2, 0, 0, 0.2, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0, 0, 0, 0];[0, 1, 4];3;85;[ 0  1  4  9 11  5  3  2  7  6  8 10 12 13 14 15 16];[0.2, 0.2, 0, 0, 0.2, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0, 0, 0, 0];[0, 1, 4];3;110;[ 0  1  4  9 11 10 12  2  7  6  5  3  8 13 14 15 16];[0.2, 0.2, 0, 0, 0.2, 0, 0, 0, 0, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0, 0, 0, 0]
63147;17;17;(0, 2, 3);3;176;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 2, 6];3;60;[ 1  2  6 11 13 15  3  0  7  5  4  8 10  9 12 14 16];[0, 0.2, 0.2, 0, 0, 0, 0.2, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0];[0, 2, 6];3;85;[ 0  2  6 13 15 12 16  3  7  5  4  8 11 10  9  1 14];[0.25, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0, 0, 0.25, 0.25, 0, 0.25, 0.25];[0, 2, 6];3;110;[ 0  2  6 13 15 12 16  3  7  5  4  8 11 10  9  1 14];[0.25, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0, 0, 0.25, 0.25, 0, 0.25, 0.25]
63148;17;17;[0, 7, 6];3;35;[ 0  7  6  9 10  8  4  5 16  2  3  1 12 13 14 11 15];[0.25, 0, 0, 0, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0.25, 0, 0, 0, 0, 0, 0.2];[6, 5, 4];3;68;[ 0  6  5  4  7 14 10  9 13 15  3  8 16  1 11  2 12];[0.25, 0, 0, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0, 0, 0.25, 0.25, 0.2, 0.2];[6, 5, 4];3;93;[ 0  6  5  4  7 14 10  9 13 12  3  8 15 16  1  2 11];[0.25, 0, 0, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0, 0.2, 0.25, 0.25, 0.2, 0.2];[6, 5, 4];3;118;[ 0  6  5  4  7 14 10  9 13 12  3  8 15 16 11  1  2];[0.25, 0, 0, 0.2, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.1111111111111111, 0.2, 0.25, 0.25, 0.2, 0.2]
63149;17;17;[3, 2, 5, 10];4;44;[ 3  2  5 10 16  0  6  4  7  8  9 11 12 13 14  1 15];[0, 0, 0.25, 0.25, 0, 0.25, 0, 0, 0, 0, 0.25, 0, 0, 0, 0, 0, 0.25];[3, 2, 5, 10];4;69;[ 3  2  5 10 16  0  6  4  7  8  9 11 12 13 14  1 15];[0, 0, 0.25, 0.25, 0, 0.25, 0, 0, 0, 0, 0.25, 0, 0, 0, 0, 0, 0.25];[3, 2, 5, 10];4;94;[ 3  2  5 10 16  7 12 14  1  6  0  4 11  9 13  8 15];[0, 0.16666666666666666, 0.25, 0.25, 0, 0.25, 0, 0.16666666666666666, 0, 0, 0.25, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.25];[3, 2, 5, 10];4;119;[ 3  2  5 10 16  7 12 14  1  6  0  4 11  9 13  8 15];[0, 0.16666666666666666, 0.25, 0.25, 0, 0.25, 0, 0.16666666666666666, 0, 0, 0.25, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.25]
63150;17;17;[1, 7, 9];3;41;[ 1  7 12  9 15  3  2  0  6  5  4  8 11 10 13 14 16];[0, 0.25, 0, 0, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0, 0, 0.25, 0];[1, 7, 9];3;66;[ 1  7 12  9 15  6  5  2 11  8 16  0 13 10  4  3 14];[0.125, 0.25, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.25, 0.14285714285714285, 0.25, 0.125, 0.14285714285714285, 0.25, 0.125, 0, 0.25, 0.14285714285714285];[1, 7, 9];3;91;[ 1  7 12  9 15  6  5  0 13  8  2 10 11 16  4  3 14];[0.16666666666666666, 0.25, 0.14285714285714285, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.14285714285714285, 0.14285714285714285, 0.25, 0.16666666666666666, 0, 0.25, 0.14285714285714285];[1, 7, 9];3;116;[ 1  7 12  9 15  6  2  0  5  8 16 13 11 10  4  3 14];[0.2, 0.25, 0.2, 0, 0, 0.2, 0.2, 0.25, 0.2, 0.25, 0.14285714285714285, 0.14285714285714285, 0.25, 0.16666666666666666, 0, 0.25, 0.2]
63151;17;17;[0, 1, 10];3;35;[ 0  1 10  2  4  5  6  3  7  8  9 11 12 13 14 15 16];[0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0];[0, 1, 10];3;60;[ 0  1 10  2  4  5  6  3  7  8  9 11 12 13 14 15 16];[0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0];[0, 1, 10];3;85;[ 0  1 10  2  4  5  6  3  7  8  9 11 12 13 14 15 16];[0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0];[0, 1, 10];3;110;[ 0  1 10  2  4  5  6  3  7  8  9 11 12 13 14 15 16];[0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0]
63152;17;17;[2, 6, 11];3;35;[ 2  6 11  9 13  3  1  0  7  5  4  8 10 12 14 15 16];[0, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0.25, 0, 0, 0];[2, 6, 11];3;60;[ 2  6 11  9 13  3  1  0  7  5  4  8 10 12 14 15 16];[0, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0.25, 0, 0, 0];[2, 6, 11];3;85;[ 2  6 11  9 13  3  1  0  7  5  4  8 10 12 14 15 16];[0, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0.25, 0, 0, 0];[1, 2, 6];3;110;[ 1  2  6  5 13 11 10  9 14  0 16  3  7  8 12  4 15];[0.14285714285714285, 0.25, 0.25, 0, 0, 0.25, 0.25, 0, 0, 0.25, 0.25, 0.25, 0, 0.25, 0.14285714285714285, 0, 0.14285714285714285]
63153;17;17;[3, 6, 5];3;42;[ 3  7  6  5 10 13  9 16  4  0  1  8 11 12 14  2 15];[0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0, 0.14285714285714285];[1, 3, 5];3;66;[ 1  3  7  5 15 10  6 13  9 16  0  4 11  8 12  2 14];[0, 0.2, 0, 0.2, 0, 0.2, 0.14285714285714285, 0.2, 0, 0.14285714285714285, 0.2, 0, 0, 0.14285714285714285, 0, 0.2, 0.14285714285714285];[5, 11, 10];3;85;[ 5 11 10  6 14  9  1  2 15  7  3 16 13  4  8  0 12];[0, 0.2, 0.2, 0.2, 0, 0.3333333333333333, 0.25, 0.2, 0, 0.25, 0.3333333333333333, 0.3333333333333333, 0, 0.14285714285714285, 0.25, 0.2, 0.2];[5, 11, 10];3;110;[ 5 11 10  9 14  6  1  2 15  7  3 16 13  4  8  0 12];[0, 0.2, 0.2, 0.2, 0, 0.3333333333333333, 0.25, 0.2, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.14285714285714285, 0.25, 0.2, 0.2]
63154;17;17;(1, 2, 4);3;163;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 4);3;188;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 3, 5];3;85;[ 1  3  5  8  9 11  2  0  7  6  4 10 12 13 14 15 16];[0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0, 0];[1, 3, 5];3;110;[ 1  3  5  8  9 11  2  0  7  6  4 10 12 13 14 15 16];[0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0, 0]
63155;17;17;[1, 10, 11];3;73;[ 1  3  5  4 10 11  9  2  7  6  0  8 12 13 14 15 16];[0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0];[0, 1, 3];3;60;[ 0  1  3  9 10 11  5  4  7  6  2  8 12 13 14 15 16];[0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.25, 0.25, 0.25, 0, 0, 0, 0, 0];[0, 1, 3];3;85;[ 0  1  3  9 10 11  5  4  7  6  2  8 12 13 14 15 16];[0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.25, 0.25, 0.25, 0, 0, 0, 0, 0];[0, 1, 3];3;110;[ 0  1  3  9 10 11  7  4  6  5  2  8 12 13 14 15 16];[0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0.16666666666666666, 0.2, 0.2, 0, 0.25, 0.25, 0.25, 0, 0, 0, 0, 0]
63156;17;17;[6, 7, 14];3;35;[ 6  7 14  0  3  2  5  1  4  8 10  9 11 12 13 15 16];[0, 0, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0];[6, 7, 14];3;60;[ 6  7 14  0  9 10  8  2  4  5  1  3 11 12 13 15 16];[0.25, 0, 0.25, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0, 0, 0, 0.3333333333333333, 0, 0];[6, 7, 14];3;85;[ 6  7 14  0  9 10  8  2 15 13  5  1  4  3 11 12 16];[0.25, 0, 0.25, 0, 0, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0, 0, 0.2, 0.3333333333333333, 0.2, 0];[6, 7, 14];3;110;[ 6  7 14  0  5  2  8  1 10  9 15 13  4  3 11 12 16];[0.25, 0.25, 0.25, 0, 0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0, 0, 0.2, 0.3333333333333333, 0.2, 0]
63157;17;17;(1, 5, 8);3;294;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 7, 11];3;60;[ 6  7 11  0  3  2  5  1  4  8  9 10 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0];[6, 7, 11];3;85;[ 6  7 11  0  5 14 15  1 16  4  2  3 10  9 13  8 12];[0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285];[6, 7, 11];3;110;[ 6  7 11  9 15 16  0  5 14  1  2  4 10  8 13  3 12];[0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0, 0.2, 0, 0.3333333333333333, 0, 0, 0.14285714285714285, 0.2, 0.2]
63158;17;17;[7, 6, 4];3;76;[ 1  7  6  4 12 13 10 11 15 16  2  0  5  9  8  3 14];[0, 0.2, 0, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0.2, 0.2];[7, 4, 10];3;66;[ 7  4 13 10 11 12  1  6 15 16  2  9  0  5  8  3 14];[0.16666666666666666, 0.2, 0.16666666666666666, 0, 0.25, 0, 0.2, 0.25, 0, 0.16666666666666666, 0.25, 0.2, 0.2, 0.25, 0, 0.2, 0.2];[7, 4, 10];3;91;[ 7  4 13 10 11 12  1  6 15 16  2  9  0  5  8  3 14];[0.16666666666666666, 0.2, 0.16666666666666666, 0, 0.25, 0, 0.2, 0.25, 0, 0.16666666666666666, 0.25, 0.2, 0.2, 0.25, 0, 0.2, 0.2];[7, 4, 10];3;116;[ 7  4 13 10 11 12  1  6 15 16  2  9  0  5  8  3 14];[0.16666666666666666, 0.2, 0.16666666666666666, 0, 0.25, 0, 0.2, 0.25, 0, 0.16666666666666666, 0.25, 0.2, 0.2, 0.25, 0, 0.2, 0.2]
63159;17;17;[0, 1, 2];3;35;[ 0  1  2  5 12 14  9 16  7  6  4  8 11 10 13  3 15];[0.125, 0.125, 0.125, 0, 0, 0.125, 0, 0, 0, 0.125, 0, 0, 0.125, 0, 0.125, 0, 0.125];[1, 4, 7];3;60;[ 1  4  7 11 12 14  5  0  2  9 16  6 10  8 13  3 15];[0.14285714285714285, 0.2, 0.14285714285714285, 0, 0.2, 0.14285714285714285, 0, 0.2, 0, 0.14285714285714285, 0, 0.2, 0.2, 0, 0.2, 0, 0.14285714285714285];[1, 4, 7];3;85;[ 1  4  7 11 12 14  5  0  2  9 16 13 15  3 10  6  8];[0.14285714285714285, 0.2, 0.14285714285714285, 0.125, 0.2, 0.14285714285714285, 0, 0.2, 0, 0.14285714285714285, 0, 0.2, 0.2, 0.125, 0.2, 0.125, 0.14285714285714285];[1, 4, 7];3;110;[ 1  4  7 11 12 14  5  2 15 10  8  0  9  3 13 16  6];[0.14285714285714285, 0.2, 0.16666666666666666, 0.14285714285714285, 0.2, 0.16666666666666666, 0, 0.2, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.2, 0.2, 0.14285714285714285, 0.2, 0.16666666666666666, 0.14285714285714285]
63160;18;18;[0, 4, 9];3;41;[ 0  4  7  9 12 15 11  1  6  5  2  3 10  8 13 14 16 17];[0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0];[5, 15, 11];3;68;[ 1  5 15 11  7 10  4  0 12  9  2  3  6  8 13 14 16 17];[0.16666666666666666, 0.25, 0, 0, 0.16666666666666666, 0.25, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0, 0, 0.25, 0, 0];[5, 15, 11];3;93;[ 1  5 15 11  7 10  4  0 12  9  2  3  6  8 13 14 16 17];[0.16666666666666666, 0.25, 0, 0, 0.16666666666666666, 0.25, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0, 0, 0.25, 0, 0];[0, 6, 5];3;117;[ 0  1  6  5 12 14 15 11  9 10  7  4  2  3  8 13 16 17];[0.25, 0.25, 0, 0, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0, 0.25, 0.25, 0, 0]
63161;18;18;[1, 13, 8];3;42;[ 1  7 13  8 14  3  2  0  6  5  4  9 11 10 12 15 16 17];[0, 0.25, 0, 0, 0, 0, 0, 0.25, 0.25, 0, 0, 0, 0, 0.25, 0.25, 0, 0, 0];[1, 13, 8];3;67;[ 1  7 13  8 14  5  2  0 12 11  3  4  6  9 10 15 16 17];[0.125, 0.25, 0.125, 0, 0, 0.125, 0, 0.25, 0.25, 0, 0, 0.125, 0.125, 0.25, 0.25, 0, 0, 0];[1, 13, 8];3;92;[ 1  7 13  8 14  9  3 16 12 11  5  2  0  6 10  4 15 17];[0.125, 0.25, 0.125, 0.2, 0, 0.125, 0, 0.25, 0.25, 0.2, 0, 0.125, 0.125, 0.25, 0.25, 0, 0.2, 0];[1, 7, 14];3;110;[ 1  7 14  8 13  3  2  0  6  5  4  9 11 10 12 15 16 17];[0, 0.3333333333333333, 0, 0, 0, 0, 0, 0.3333333333333333, 0.25, 0, 0, 0, 0, 0.25, 0.3333333333333333, 0, 0, 0]
63162;18;18;[1, 2, 4];3;52;[ 0  1  2  4  6  5  7  9 14 10 13 16 17  8 11  3 15 12];[0.125, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0, 0, 0.125, 0.125, 0, 0.125, 0.125];[1, 2, 4];3;77;[ 0  1  2  4  6  5  7  9 14 10 13 16 17  3 11  8 15 12];[0.125, 0.125, 0.125, 0.1111111111111111, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0.1111111111111111, 0, 0.125, 0.125, 0, 0.125, 0.125];[0, 5, 11];3;85;[ 0  5 11  2  6  4  7  1 14  9 10 13 17 16  3  8 15 12];[0.3333333333333333, 0.125, 0.125, 0.1111111111111111, 0.125, 0.3333333333333333, 0.125, 0.125, 0, 0.125, 0.125, 0.3333333333333333, 0, 0.125, 0.125, 0, 0.125, 0.125];[0, 5, 11];3;110;[ 0  5 11  2 13 15 10  1  3 16  4  7 14  9 17  6 12  8];[0.3333333333333333, 0.2, 0.25, 0.2, 0.125, 0.3333333333333333, 0.125, 0.125, 0, 0.125, 0.25, 0.3333333333333333, 0, 0.25, 0.125, 0.25, 0.2, 0.125]
63163;18;18;[0, 4, 7];3;35;[ 0  4  7 13 17  5  8 14 10  1  2  6 11  9 12  3 15 16];[0.25, 0.2, 0, 0, 0.25, 0.2, 0, 0.25, 0.2, 0, 0.2, 0, 0, 0.25, 0.2, 0, 0, 0.25];[0, 3, 4];3;67;[ 0  1  3  4  7 13 17 16 14 10  8  5 12  9  6  2 15 11];[0.25, 0.25, 0, 0.25, 0.25, 0.2, 0, 0.25, 0.2, 0.16666666666666666, 0.2, 0, 0.16666666666666666, 0.25, 0.2, 0, 0.25, 0.25];[0, 3, 4];3;92;[ 0  1  3  4  7 13 17 16 14  8 10  9  6  5 12 11 15  2];[0.25, 0.25, 0, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.25, 0.2, 0, 0.25, 0.25];[1, 13, 16];3;110;[ 1 13 16  3  7  4 17  0 14  8 10  9  6  5 12 11 15  2];[0.25, 0.3333333333333333, 0, 0.25, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0.25]
63164;18;18;[0, 1, 2, 3];4;44;[ 0  1  2  3  7  6  9  8 15 12 11  5  4 10 13 14 16 17];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0];[3, 2, 4];3;60;[ 3  2  4  9 12 13 11  1 15  7  6  0  8 16 10  5 14 17];[0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0, 0.25, 0.25, 0.25, 0, 0.16666666666666666, 0.14285714285714285, 0];[4, 9, 2];3;85;[ 4  9  2  3 12 13 11  1 14  7  6  0 15  8 16  5 10 17];[0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.5, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.5, 0, 0.25, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0];[4, 9, 2];3;110;[ 4  9  2  3 12 13 11  1 14  7  6  0 15  8 16  5 10 17];[0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.5, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.5, 0, 0.25, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0]
63165;18;18;[3, 2, 5];3;35;[ 3  2  5 10 13 17  0  4  7  6  9  8 11 12 14  1 15 16];[0, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0, 0, 0.2, 0, 0, 0.2, 0, 0, 0, 0.2];[0, 5, 8];3;67;[ 0  3  5  8 17  6 10  4 15 13 11  2  7  9 12  1 14 16];[0.25, 0, 0.2, 0.25, 0.2, 0.25, 0.2, 0, 0.25, 0, 0.2, 0.2, 0, 0.2, 0, 0.2, 0, 0.25];[5, 12, 17];3;85;[ 5 12 17  3  8  0  6  4 14 13 11 10 15  2 16  7  9  1];[0.25, 0, 0.2, 0.25, 0.2, 0.3333333333333333, 0.2, 0.16666666666666666, 0.25, 0, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333];[5, 12, 17];3;110;[ 5 12 17  3  8  0  6  4 14 13 11 10 15  2 16  7  9  1];[0.25, 0, 0.2, 0.25, 0.2, 0.3333333333333333, 0.2, 0.16666666666666666, 0.25, 0.16666666666666666, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333]
63166;18;18;[6, 5, 12];3;35;[ 6  5 12 11 14 16  0  4  7 15 17  1 10  9  2  3 13  8];[0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.2, 0.2, 0.14285714285714285, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0.14285714285714285, 0.2, 0.14285714285714285];[6, 5, 12];3;60;[ 6  5 12 11 14 16  7  9 10 15 17  0  4  1  2  3 13  8];[0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.2, 0.2, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666];[6, 5, 12];3;85;[ 6  5 12 11 14 16  7  9 10 15 17  0  4  1  2  3 13  8];[0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.2, 0.2, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666];[6, 5, 12];3;110;[ 6  5 12  9 17 11 16 14 10 15  7  0  4  1  2  3 13  8];[0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.25, 0.25, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0.2, 0.25, 0, 0.2, 0.16666666666666666, 0.2, 0.25]
63167;18;18;[1, 5, 15];3;43;[ 0  1  5 15 13 17  3  4  7  6  8  9 11 10 12  2 14 16];[0.2, 0.2, 0, 0, 0, 0.2, 0, 0, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0.2];[1, 5, 15];3;68;[ 0  1  5 15 13 17 10  8 14 11 16  3  7  6  4  2 12  9];[0.2, 0.2, 0, 0.14285714285714285, 0, 0.2, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.2, 0.14285714285714285, 0.2, 0.14285714285714285, 0.2];[1, 3, 5];3;102;[ 0  1  3  5  6 15 10  9 13 16 17 11 14  8  7  4 12  2];[0.2, 0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0.14285714285714285, 0.2, 0.2, 0.14285714285714285, 0, 0.2, 0.14285714285714285, 0.2, 0.2, 0.2];[3, 6, 10];3;110;[ 3  6 10  9 12  5  1  0 15 13 17 16 14  8 11  7  4  2];[0.2, 0.2, 0, 0.25, 0, 0.2, 0.25, 0, 0.14285714285714285, 0.25, 0.25, 0.14285714285714285, 0.25, 0.2, 0.14285714285714285, 0.2, 0.2, 0.2]
63168;18;18;[6, 11, 8];3;43;[ 0  6 11  8 12 16  2  3  7  5  4  9 10 13 14  1 15 17];[0.2, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0, 0.2, 0.2, 0, 0, 0, 0.2, 0];[6, 11, 8];3;68;[ 0  6 11  8 12 16  2  3  7  5  4  9 10 13 14  1 15 17];[0.2, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0, 0.2, 0.2, 0, 0, 0, 0.2, 0];[0, 2, 6, 4];4;94;[ 0  2  6  4 12 11  9  8 15 16  1  5  7 10 13  3 14 17];[0.2, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0.2, 0.2, 0, 0, 0.2, 0.2, 0];[0, 2, 6, 4];4;119;[ 0  2  6  4 12 11  9  8 15 16  1  7 14 13  5  3 10 17];[0.2, 0.16666666666666666, 0.2, 0, 0.2, 0, 0.2, 0.125, 0.2, 0.2, 0, 0.2, 0.2, 0.125, 0.125, 0.2, 0.2, 0]
63169;18;18;[1, 4, 11];3;61;[ 1  2  3  4  7 11 16  5  6  8  9 10 12 13 14  0 15 17];[0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0];[1, 4, 11];3;86;[ 1  2  3  4  7 11 16  8 15 12 14  0  6  9 10  5 13 17];[0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.14285714285714285, 0, 0, 0.16666666666666666, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0];[0, 4, 11];3;124;[ 0  1  2  3  4  7 11  8 16 15 14 12  6  9 10  5 13 17];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0];[0, 4, 11];3;149;[ 0  1  2  3  4  7 11  8 16 15 14 12  6  5 10  9 13 17];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.125, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0]
63170;18;18;(0, 1, 5);3;182;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 2, 4];3;60;[ 3  2  4  9 10 15 11  5 14 16 17  6  7  8  1  0 12 13];[0, 0, 0.2, 0.2, 0.2, 0.16666666666666666, 0, 0, 0, 0.2, 0.2, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.2, 0.16666666666666666, 0.16666666666666666];[3, 4, 12];3;85;[ 3  4 12 10 16  9  2 15 14 11 17  5  7  6  1  0 13  8];[0, 0, 0.2, 0.25, 0.25, 0.16666666666666666, 0, 0, 0, 0.2, 0.25, 0.16666666666666666, 0.25, 0, 0.16666666666666666, 0.2, 0.25, 0.16666666666666666];[3, 4, 12];3;110;[ 3  4 12 10 16  9  2 15 14 11  5  1 17  6  7  0 13  8];[0, 0.16666666666666666, 0.2, 0.25, 0.25, 0.16666666666666666, 0, 0, 0, 0.2, 0.25, 0.16666666666666666, 0.25, 0, 0.16666666666666666, 0.2, 0.25, 0.16666666666666666]
63171;18;18;(1, 4, 9);3;317;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 11, 12];3;60;[ 6 11 12  1  8  9  5 17  7  4  2  3 10 13 14  0 15 16];[0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0.16666666666666666];[6, 11, 12];3;85;[ 6 11 12  1  8  9  4  5 14 16 17  0  7 10  2  3 15 13];[0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666];[6, 11, 12];3;110;[ 6 11 12  1  9 14  4 16  8  5 17  0  7 10  2  3 15 13];[0, 0.2, 0, 0, 0.2, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0.2, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.2, 0, 0.2, 0.16666666666666666]
63172;18;18;[0, 10, 8];3;42;[ 0  5 10  8 12 11 17  2  7  6  4  3  9 13 14  1 15 16];[0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666];[0, 9, 10];3;60;[ 0  9 10 16 11  8 14  5 15 12 17  6  1  2  7  3 13  4];[0.25, 0, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666];[0, 13, 10];3;85;[ 0 13 10  9 17 16  8  5 14 15 12 11  1  2  7  6  3  4];[0.25, 0, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25];[0, 13, 10];3;110;[ 0 13 10  9 17 16  8  7 11 12 14 15  5  4  6  1  3  2];[0.25, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25]
63173;18;18;[5, 6, 8];3;43;[ 1  5  6  8 14 11  9 16  7  4  2  3 10 12 13  0 15 17];[0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0];[5, 6, 8];3;68;[ 1  5  6  8 14 11  9 16  7  4  2  3 10 12 13  0 15 17];[0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0];[5, 15, 8];3;93;[ 1  5 15  8  9 11  6 14 16  7  2  4  0 10 13  3 12 17];[0, 0.25, 0, 0, 0, 0.25, 0.14285714285714285, 0, 0.25, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.25, 0.14285714285714285, 0];[5, 15, 8];3;118;[ 1  5 15  8  9 11  6  0 12 16 14 13 17  4  7  3 10  2];[0.16666666666666666, 0.25, 0, 0, 0.125, 0.25, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.125, 0.14285714285714285, 0.25, 0.16666666666666666, 0.125]
63174;18;18;(1, 2, 17);3;312;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 5, 8];3;66;[ 1  5  6  8 10 12 17  3  7  4  2  9 11 13 14  0 15 16];[0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666];[1, 5, 8];3;91;[ 1  5  6  8 10 12 17  3  7  4  2  9 11 13 14  0 15 16];[0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666];[1, 3, 6];3;110;[ 1  3  6  5 12 11 10  8 14 17  0  4  7  9 13  2 15 16];[0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666]
63175;18;18;[0, 2, 5];3;35;[ 0  2  5  4  7 16 15  1 14 13 17  9 11 10  6  3 12  8];[0.2, 0.1111111111111111, 0.2, 0, 0.2, 0.2, 0, 0.2, 0, 0.1111111111111111, 0, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.2, 0.1111111111111111];[0, 2, 5];3;60;[ 0  2  5  4  7 16  3  1 13 10 14 15 17  9  6  8 12 11];[0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.2, 0, 0.2, 0, 0.125, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.125, 0.125, 0.2, 0.125];[1, 2, 3];3;93;[ 0  1  2  3  4  5  7 13 16 14 15  9 17 10 11  6 12  8];[0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0, 0.2, 0, 0.125, 0, 0, 0, 0.2, 0.125, 0.125, 0.2, 0.125];[2, 5, 13];3;110;[ 2  5 13  9 16  3  1  4  7  0 15 14 17 10 11  6 12  8];[0.2, 0.2, 0.25, 0.2, 0.2, 0.25, 0, 0.2, 0, 0.25, 0, 0, 0, 0.25, 0.125, 0.125, 0.25, 0.125]
63176;18;18;[5, 7, 11];3;41;[ 5  7  4 11 10 16 17 13 12  0  6  2  8  9  3  1 15 14];[0.125, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.125, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.125, 0.125, 0, 0, 0.16666666666666666, 0.16666666666666666];[5, 7, 11];3;66;[ 5  7  4 11 10 16 17 13 12  0  6 15  1  2  3  9 14  8];[0.125, 0.1111111111111111, 0.1111111111111111, 0, 0.16666666666666666, 0.16666666666666666, 0.125, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.125, 0.125, 0, 0.1111111111111111, 0.16666666666666666, 0.16666666666666666];[1, 6, 5, 4];4;94;[ 1  6  5  4 12  7 11 10 17 16  0 13 15  2  3  9 14  8];[0.125, 0.25, 0.1111111111111111, 0, 0.25, 0.25, 0.25, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0.125, 0, 0.1111111111111111, 0.16666666666666666, 0.16666666666666666];[6, 4, 16];3;110;[ 6  4 16  1  7 13 12  5 11 10 17  0 15  2  3  9 14  8];[0.125, 0.25, 0.1111111111111111, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0, 0, 0.16666666666666666, 0.25, 0.25, 0.25, 0, 0.1111111111111111, 0.3333333333333333, 0.16666666666666666]
63177;18;18;[1, 3, 6];3;35;[ 1  3  6  9 12 16 17 10 11 13  8  0  7  5  4  2 15 14];[0.14285714285714285, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0, 0, 0.16666666666666666, 0.16666666666666666];[1, 3, 4];3;60;[ 1  3  4  9 12  6 17 16 11 13 10  8  7  0  5  2 15 14];[0.14285714285714285, 0.2, 0, 0.2, 0.2, 0, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.2, 0.14285714285714285, 0.14285714285714285, 0.2, 0.14285714285714285, 0, 0, 0.16666666666666666, 0.16666666666666666];[0, 4, 10];3;85;[ 0  4 10 16  9 12  1  3 17  6 11 13  7  8  5  2 15 14];[0.25, 0.2, 0, 0.2, 0.25, 0, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.2, 0.25, 0.14285714285714285, 0.2, 0.14285714285714285, 0, 0, 0.25, 0.16666666666666666];[0, 4, 13];3;110;[ 0  4 13 10 15 16 17  5 12  9  8  1  3  6 11  7 14  2];[0.25, 0.2, 0, 0.2, 0.25, 0.2, 0.16666666666666666, 0.14285714285714285, 0.2, 0.2, 0.25, 0.14285714285714285, 0.2, 0.25, 0, 0.25, 0.25, 0.25]
63178;18;18;[3, 2, 12];3;35;[ 3  2 12  8 14 17  1  4  7  6  5  9 11 10 13  0 15 16];[0, 0, 0.2, 0.2, 0, 0, 0, 0, 0.2, 0, 0, 0, 0.2, 0, 0.2, 0, 0, 0.2];[3, 2, 12];3;60;[ 3  2 12  8 14 17  6  7 15 11 10  5  4  0  9  1 13 16];[0, 0, 0.2, 0.2, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.2, 0, 0.14285714285714285, 0.14285714285714285, 0.2, 0, 0.2, 0.14285714285714285, 0, 0.2];[3, 2, 12];3;85;[ 3  2 12  8 14 17  6  7 15 11 10  5  4  0  9  1 13 16];[0, 0, 0.2, 0.2, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.2, 0, 0.14285714285714285, 0.14285714285714285, 0.2, 0, 0.2, 0.14285714285714285, 0, 0.2];[3, 2, 12];3;110;[ 3  2 12  8 14 17  6  7 15 11 10  5  4  0  9  1 13 16];[0, 0, 0.2, 0.2, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.2, 0, 0.14285714285714285, 0.14285714285714285, 0.2, 0, 0.2, 0.14285714285714285, 0, 0.2]
63179;18;18;[1, 5, 9];3;42;[ 1  3  5  9 15  4  2  0  7  6 10  8 11 12 13 14 16 17];[0, 0.25, 0, 0.25, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0, 0, 0.25, 0, 0];[1, 5, 9];3;67;[ 1  3  5  9 15 10  8  4 13 12 17 16  7  6  0  2 14 11];[0, 0.25, 0, 0.25, 0.125, 0.25, 0, 0, 0.125, 0.25, 0.125, 0, 0.125, 0.125, 0, 0.25, 0.125, 0.125];[13, 10, 16];3;85;[13 10 16  1  9 15  5  3 12  8 14  4 17  0  7  6 11  2];[0.125, 0.25, 0, 0.25, 0.125, 0.25, 0, 0, 0.125, 0.25, 0.3333333333333333, 0, 0.125, 0.3333333333333333, 0.125, 0.25, 0.3333333333333333, 0.125];[13, 10, 16];3;110;[13 10 16  1  9 15  5  3 12  6  4  2 14  8  0 17 11  7];[0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0, 0.16666666666666666, 0.25, 0.3333333333333333, 0, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.25, 0.3333333333333333, 0.125]
63180;19;19;[0, 1, 6, 15];4;44;[ 0  1  6 15 12 14 11  9  7  5  4  3  2  8 10 13 16 17 18];[0.125, 0.125, 0, 0, 0, 0, 0.125, 0, 0, 0.125, 0, 0.125, 0.125, 0, 0.125, 0.125, 0, 0, 0];[0, 1, 6, 15];4;69;[ 0  1  6 15 12 14 11  9  7  5  4  3  2  8 10 13 16 17 18];[0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0];[6, 7, 5];3;85;[ 6  7  5 11 15 12  1  0 14  9  2  3  4  8 10 13 16 17 18];[0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.25, 0.25, 0.25, 0, 0.14285714285714285, 0, 0.25, 0.14285714285714285, 0, 0.14285714285714285, 0.25, 0, 0, 0];[6, 7, 5];3;110;[ 6  7  5 11 15 12  1  0 14  9  3  4 10  8 17  2 13 16 18];[0.14285714285714285, 0.14285714285714285, 0, 0.1, 0.1, 0.25, 0.25, 0.25, 0.1, 0.14285714285714285, 0.1, 0.25, 0.14285714285714285, 0, 0.14285714285714285, 0.25, 0, 0.1, 0]
63181;19;19;[6, 5, 11];3;35;[ 6  5 11  0  4  3 10  1 18  7  9  2 12 13 14  8 15 16 17];[0.2, 0.2, 0, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0.2, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0.2];[6, 5, 11];3;60;[ 6  5 11  3 13  7  0  1 10  4 18  2  8 12 14  9 15 16 17];[0.2, 0.2, 0, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0, 0.2, 0.3333333333333333, 0, 0.25, 0, 0, 0, 0, 0.2];[6, 5, 11];3;85;[ 6  5 11  3 13  7  0  1 10  4 18  2  8 12 14  9 15 16 17];[0.2, 0.2, 0, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0, 0.2, 0.3333333333333333, 0, 0.25, 0, 0, 0, 0, 0.2];[6, 5, 11];3;110;[ 6  5 11  3 13  7  0  1 14  4 10 18  8  9 12  2 15 16 17];[0.2, 0.2, 0, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0, 0.2, 0.3333333333333333, 0, 0.25, 0.2, 0, 0, 0, 0.2]
63182;19;19;[2, 3, 7];3;43;[ 0  2  3  7  6 13  9  8 18 16  4  5 11 12  1 10 15 14 17];[0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0, 0.1111111111111111, 0, 0, 0.1111111111111111, 0, 0.1111111111111111];[0, 2, 6, 4];4;69;[ 0  2  6  4 12 14  9  7 13 10 18 16  3  8  5  1 15 11 17];[0.16666666666666666, 0, 0.16666666666666666, 0.1111111111111111, 0.16666666666666666, 0, 0.16666666666666666, 0.14285714285714285, 0.1111111111111111, 0.16666666666666666, 0.14285714285714285, 0, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0, 0.14285714285714285, 0, 0.14285714285714285];[3, 4, 6];3;85;[ 3  4  6 16 18 14  2  0 12  9 13 10  7  8 11 17 15  5  1];[0.16666666666666666, 0, 0.16666666666666666, 0.2, 0.2, 0, 0.2, 0.14285714285714285, 0.1111111111111111, 0.16666666666666666, 0.14285714285714285, 0.1, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0, 0.2, 0.1, 0.2];[3, 4, 6];3;110;[ 3  4  6 16 18 11  2  0 15 14 12  8  9 13 10  7 17  5  1];[0.16666666666666666, 0, 0.16666666666666666, 0.2, 0.2, 0, 0.2, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.2, 0.1111111111111111, 0.2]
63183;19;19;(3, 14, 17);3;641;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[13, 12, 10];3;115;[ 0  1 13 14 12 11 10  8 15 18  7  6  3  2  5  4  9 16 17];[0.1111111111111111, 0.1111111111111111, 0, 0, 0, 0, 0, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111];[7, 5, 4];3;93;[ 0  7  5  4 10 12 11 16 17 13 14  8 15 18  1  6  9  2  3];[0.125, 0.1111111111111111, 0, 0, 0.125, 0.125, 0, 0.125, 0.1111111111111111, 0, 0.125, 0.125, 0.125, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.125, 0.125, 0.1111111111111111];[2, 14, 10, 9];4;119;[ 2 14 10  9 13 17  7  3 12 15  4  0 11  5 16  1 18  8  6];[0.125, 0.1111111111111111, 0.2, 0.16666666666666666, 0.16666666666666666, 0.125, 0, 0.16666666666666666, 0.1111111111111111, 0.2, 0.2, 0.125, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.125, 0.2, 0.1111111111111111]
63184;19;19;(0, 9, 18);3;304;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 9, 18);3;329;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 9, 18);3;354;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 9, 11, 8, 18];5;305;[ 2  7  5  4  9 11  8 18  6  0  1 10 12 13 14  3 15 16 17];[0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0, 0, 0, 0.14285714285714285]
63185;19;19;[1, 6, 8];3;49;[ 1  3  6  8  9 17  2 11 14 15 16  0  7 10  4  5 12 13 18];[0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0, 0, 0.2, 0, 0.2, 0.2, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.2, 0];[1, 6, 8];3;74;[ 1  3  6  8  9 17  2  5 14 13 11 12 15 18 16  0 10  7  4];[0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0, 0.16666666666666666, 0.2, 0, 0.2, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666];[1, 6, 15];3;92;[ 1  3  6 15 12 14  9  8 17  0  5 11 13 18 16  2 10  7  4];[0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0, 0.16666666666666666, 0.2, 0, 0.2, 0.2, 0.125, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666];[1, 6, 15];3;117;[ 1  3  6 15 12 14  9  8 17  0  5 11 13 18 16  2 10  7  4];[0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0, 0.16666666666666666, 0.2, 0, 0.2, 0.2, 0.125, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666]
63186;19;19;[7, 15, 12];3;35;[ 7 15 12 16 17 10 13  2  5  4  6  3 11  9  1  0 14  8 18];[0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.2, 0, 0, 0.16666666666666666, 0, 0.2, 0.16666666666666666, 0, 0.2, 0.2, 0.2, 0];[0, 1, 2, 7];4;69;[ 0  1  2  7 12 15 10 11 17 16 13  5  6  9  3  4 14  8 18];[0.2, 0.2, 0.2, 0, 0, 0.16666666666666666, 0, 0.2, 0, 0, 0.2, 0.2, 0.2, 0.16666666666666666, 0, 0.2, 0.2, 0.2, 0];[0, 1, 2, 7];4;94;[ 0  1  2  7 12 15 10 11 17 16 13  5  6  9  3  4 14  8 18];[0.2, 0.2, 0.2, 0, 0, 0.16666666666666666, 0, 0.2, 0, 0, 0.2, 0.2, 0.2, 0.16666666666666666, 0, 0.2, 0.2, 0.2, 0];[0, 1, 2, 7];4;119;[ 0  1  2  7 12 15 10 11 17 16 13  5 14 18  6  9  8  4  3];[0.2, 0.2, 0.2, 0, 0, 0.16666666666666666, 0.125, 0.2, 0, 0.125, 0.2, 0.2, 0.2, 0.16666666666666666, 0.125, 0.2, 0.2, 0.2, 0.125]
63187;19;19;(1, 7, 11);3;270;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 5, 4];3;77;[ 1  2  5  4  7 13 10  9 14 15 12 18  6  3 11  0  8 16 17];[0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666];[2, 5, 4];3;102;[ 1  2  5  4  7 13 10  9 14 15 12 18  8 17 16  6  3 11  0];[0, 0.16666666666666666, 0.16666666666666666, 0.1111111111111111, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.1111111111111111, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666];[1, 9, 10];3;126;[ 1  4  6  9 10 12  5  2 14 15  7 13 18  8 16 17  3 11  0];[0, 0.2, 0.16666666666666666, 0.125, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0.14285714285714285, 0.2, 0.2, 0.125, 0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666]
63188;19;19;[3, 5, 7];3;35;[ 3  5  7 10 12 15  4 16  6  0  1  8 11  9 13  2 14 17 18];[0, 0, 0, 0.25, 0.2, 0.25, 0, 0.25, 0, 0, 0.25, 0, 0.2, 0, 0, 0.2, 0.2, 0, 0];[3, 5, 7];3;60;[ 3  5  7 10 12 15  4 16  6  0  1  8 11  9 13  2 14 17 18];[0, 0, 0, 0.25, 0.2, 0.25, 0, 0.25, 0, 0, 0.25, 0, 0.2, 0, 0, 0.2, 0.2, 0, 0];[3, 4, 11];3;91;[ 3  4 14 11  5 10  7 12 15 16  1  0  6  9  8  2 13 17 18];[0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0.25, 0, 0, 0.25, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0.2, 0.2, 0, 0];[3, 4, 11];3;116;[ 3  4 14 11  5 10  7 12 15 16  1  0  6  9  8  2 13 17 18];[0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0.25, 0, 0, 0.25, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0.2, 0.2, 0, 0]
63189;19;19;[6, 8, 9];3;35;[ 6  8  9  0  3  4  2  1  7  5 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 8, 9];3;60;[ 6  8  9  2  5 11 13  0 15 14 17 16  7  4  1  3 12 10 18];[0.1, 0, 0.25, 0, 0, 0.25, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.25, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0];[6, 8, 9];3;85;[ 6  8  9  2  5 11 13  1 15 16 18 14  0 17  7  3 12 10  4];[0.1, 0.125, 0.25, 0, 0, 0.25, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.25, 0, 0.125, 0.1, 0.125, 0.125, 0.1, 0.125];[6, 8, 9];3;110;[ 6  8  9  2  5 11 13  1 15 16 18 14  0 17  7  3 12 10  4];[0.1, 0.125, 0.25, 0, 0, 0.25, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.25, 0, 0.125, 0.1, 0.125, 0.125, 0.1, 0.125]
63190;19;19;[2, 3, 5];3;53;[ 0  2  3  4  5 10  9  8 13 14 11  1  7  6 12 15 16 17 18];[0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0];[1, 2, 3];3;77;[ 0  1  2  3  4  5  9  8 13 12 10 16 14 11  7  6 15 17 18];[0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0, 0, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0, 0.2, 0, 0];[1, 2, 9];3;85;[ 1  2  9  5 16  3  8  4 10 13  0 11 14  7 17  6 15 12 18];[0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.25, 0, 0.16666666666666666, 0.2, 0.3333333333333333, 0.2, 0.16666666666666666, 0, 0.2, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0];[1, 2, 9];3;110;[ 1  2  9  5 16  3  8  4 12 13 10 11 17 18  0 14  7  6 15];[0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.25, 0, 0.16666666666666666, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0, 0.25, 0.2, 0.2]
63191;19;19;(6, 11, 18);3;826;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 11, 18];3;60;[ 6 11 18  5 15  9  8  3  7  4  1  2 10 12 13  0 14 16 17];[0, 0, 0, 0.2, 0, 0.2, 0.3333333333333333, 0, 0.2, 0.2, 0, 0.3333333333333333, 0, 0, 0, 0.2, 0, 0, 0.3333333333333333];[6, 11, 18];3;85;[ 6 11 18  5 15  9  8  3 12  2 17  1  7 10  0  4 14 13 16];[0, 0.16666666666666666, 0.16666666666666666, 0.2, 0, 0.2, 0.3333333333333333, 0, 0.2, 0.2, 0, 0.3333333333333333, 0.16666666666666666, 0, 0, 0.2, 0, 0.16666666666666666, 0.3333333333333333];[6, 11, 18];3;110;[ 6 11 18  4  5  9  8  0 15 13 12  3 17  1  2  7 14 10 16];[0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.2, 0.3333333333333333, 0, 0.2, 0.2, 0, 0.3333333333333333, 0.2, 0.2, 0, 0.2, 0, 0.2, 0.3333333333333333]
63192;19;19;[7, 11, 9];3;43;[ 0  7 11  9 15  3  2  1  6  5  4  8 10 12 13 14 16 17 18];[0.25, 0, 0, 0, 0, 0, 0, 0.25, 0, 0.25, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0];[7, 9, 14];3;60;[ 7  9 14  0 11 15 10 12 17  6  4  5  1  2  8  3 13 16 18];[0.25, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0.25, 0.2, 0, 0.3333333333333333, 0.25, 0, 0.2, 0];[7, 9, 14];3;85;[ 7  9 14  0 11 15  6  3 12 10  1 17  4  5  8  2 13 16 18];[0.25, 0.2, 0, 0.25, 0, 0, 0.25, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0.25, 0.2, 0, 0.3333333333333333, 0.25, 0, 0.2, 0];[7, 9, 14];3;110;[ 7  9 14  0 11 15  6  3 12 10  1 17 13  5 18  2  8  4 16];[0.25, 0.2, 0, 0.25, 0, 0.125, 0.25, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0.25, 0.2, 0.125, 0.3333333333333333, 0.25, 0, 0.2, 0.125]
63193;19;19;[0, 3, 15];3;35;[ 0  3 15  8 17  4  1  5 14  6 11  9 18  2  7 10 12 13 16];[0.2, 0.1, 0.1, 0.2, 0.1, 0.1, 0.1, 0, 0.2, 0.1, 0, 0.1, 0, 0, 0.1, 0.2, 0, 0.2, 0.1];[3, 15, 17];3;60;[ 3 15 17  1 12  4 16  0 18 14  8  9 11  6  2  5 13 10  7];[0.14285714285714285, 0.14285714285714285, 0.1, 0.3333333333333333, 0.14285714285714285, 0.1, 0.1, 0, 0.1, 0.1, 0, 0.1, 0.14285714285714285, 0, 0.1, 0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285];[3, 15, 17];3;85;[ 3 15 17  8  9 10  0  1 12 18 16  4 14  6  5  2 11  7 13];[0.25, 0.14285714285714285, 0.1, 0.3333333333333333, 0.14285714285714285, 0.1, 0.1, 0, 0.25, 0.25, 0.25, 0.1, 0.14285714285714285, 0, 0.1, 0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285];[3, 15, 17];3;110;[ 3 15 17  8  9 10  0  1 12 18 16  4 14  6  5  2 11  7 13];[0.25, 0.14285714285714285, 0.1, 0.3333333333333333, 0.14285714285714285, 0.1, 0.1, 0, 0.25, 0.25, 0.25, 0.1, 0.14285714285714285, 0, 0.1, 0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285]
63194;19;19;[0, 5, 9, 8];4;44;[ 0  5  9  8 12  6  4  1 11  7  2  3 10 13 14 15 16 17 18];[0.2, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.2, 0.16666666666666666, 0, 0.2, 0.2, 0, 0.16666666666666666, 0.2, 0, 0, 0, 0, 0, 0];[0, 5, 9, 8];4;69;[ 0  5  9  8 12  3  2  1 11  6  4 10 15  7 13 14 16 17 18];[0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666, 0, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0, 0, 0.16666666666666666, 0, 0, 0];[0, 5, 9, 8];4;94;[ 0  5  9  8 12  3  2  1 11  6  4 10 15 16 18  7 14 13 17];[0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666, 0, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0, 0, 0.16666666666666666, 0.1111111111111111, 0, 0.1111111111111111];[0, 5, 9, 8];4;119;[ 0  5  9  8 12  3  2  1 11  6  4 10 15 14 17 16 18  7 13];[0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666, 0, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0.1111111111111111, 0.14285714285714285, 0.1111111111111111]
63195;19;19;(0, 5, 13);3;261;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 2, 5];3;60;[ 1  2  5  4 13 14 11 17 18  6  7  8 10  9  0  3 15 12 16];[0, 0.125, 0.125, 0, 0.125, 0.125, 0, 0, 0, 0, 0, 0.125, 0, 0.125, 0.125, 0, 0, 0.125, 0.125];[0, 1, 5, 4];4;94;[ 0  1  5  4 14 11 17 16  2 18 13  7 10  6  3  8 15 12  9];[0.14285714285714285, 0.14285714285714285, 0.125, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0, 0.14285714285714285, 0, 0.125, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.125];[0, 3, 4, 6];4;134;[ 0  1  3  4  6  5 10  9 14 13 11 12 17 18 16  2 15  8  7];[0.14285714285714285, 0.14285714285714285, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285]
63196;19;19;[0, 3, 5];3;42;[ 0  1  3  5  6  8 15 17 18  4  7  9 11 12 10  2 14 13 16];[0.125, 0.125, 0, 0.125, 0, 0.125, 0.125, 0, 0.125, 0, 0, 0, 0, 0, 0, 0.125, 0, 0.125, 0.125];[0, 3, 5];3;67;[ 0  1  3  5  6  8 15 17 18  4  7  9 11 12 10  2 14 13 16];[0.125, 0.125, 0, 0.125, 0, 0.125, 0.125, 0, 0.125, 0, 0, 0, 0, 0, 0, 0.125, 0, 0.125, 0.125];[0, 3, 5];3;92;[ 0  1  3  5  6  8 15 17 18 12 14 11 10 16  7  2 13  9  4];[0.125, 0.125, 0, 0.125, 0, 0.125, 0.125, 0, 0.125, 0, 0.1, 0.1, 0.1, 0, 0.1, 0.125, 0.1, 0.125, 0.125];[0, 3, 5];3;117;[ 0  1  3  5  6  8 15 17 18 12 14 11 10 16  7  2 13  9  4];[0.125, 0.125, 0, 0.125, 0, 0.125, 0.125, 0, 0.125, 0, 0.1, 0.1, 0.1, 0, 0.1, 0.125, 0.1, 0.125, 0.125]
63197;19;19;[1, 13, 14, 15];4;44;[ 1 13 14 15 12 16 18  0  7  6  5  4 11 10  2  3  8  9 17];[0, 0.16666666666666666, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666];[1, 13, 14, 15];4;69;[ 1 13 14 15 12 16 18  0 11  8  6  7  3  5  4  2  9 10 17];[0.1111111111111111, 0.16666666666666666, 0, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666];[1, 13, 14, 15];4;94;[ 1 13 14 15 12 16 18  0 11  8  6  7  3  5  4  2  9 10 17];[0.1111111111111111, 0.16666666666666666, 0, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666];[1, 13, 14, 15];4;119;[ 1 13 14 15 12 16 18  0 11  8  6  7  3  5  4  2  9 10 17];[0.1111111111111111, 0.16666666666666666, 0, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666]
63198;19;19;(1, 2, 4);3;334;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 4);3;359;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 2, 4];3;91;[ 1  2  3  4  7  8 15  0  6  5 10  9 11 12 13 14 16 17 18];[0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0, 0, 0.16666666666666666, 0, 0, 0];[1, 2, 4];3;116;[ 1  2  3  4  7  8 15  0  6  5 10  9 11 12 13 14 16 17 18];[0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0, 0, 0.16666666666666666, 0, 0, 0]
63199;19;19;[0, 5, 11];3;42;[ 0  2  5 11 12 14 18  7 15  9  8  1 17  4  6  3 13 10 16];[0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.14285714285714285, 0, 0.14285714285714285, 0.16666666666666666];[2, 6, 10];3;60;[ 2  6 10  8 11 18  5 12 14  0  1  9 15  7 17  3 13  4 16];[0.16666666666666666, 0.14285714285714285, 0.2, 0, 0, 0.16666666666666666, 0.2, 0.14285714285714285, 0.2, 0.14285714285714285, 0.2, 0.2, 0.16666666666666666, 0, 0.16666666666666666, 0.14285714285714285, 0, 0.14285714285714285, 0.2];[13, 9, 18];3;85;[13  9 18 16  8 10  2  6 11 12  0  5 14  7  1  3 17 15  4];[0.16666666666666666, 0.14285714285714285, 0.2, 0.14285714285714285, 0, 0.16666666666666666, 0.2, 0.14285714285714285, 0.2, 0.25, 0.2, 0.2, 0.16666666666666666, 0.25, 0.16666666666666666, 0.14285714285714285, 0.25, 0.14285714285714285, 0.25];[13, 9, 18];3;110;[13  9 18 16  8 10  2  6 11 12  0  5 14  7  1  3 17 15  4];[0.16666666666666666, 0.14285714285714285, 0.2, 0.14285714285714285, 0, 0.16666666666666666, 0.2, 0.14285714285714285, 0.2, 0.25, 0.2, 0.2, 0.16666666666666666, 0.25, 0.16666666666666666, 0.14285714285714285, 0.25, 0.14285714285714285, 0.25]


==> results/lane_shift_long_wide_necessary_explanations_runs_results.csv <==
obstacles,exhaustive,discrete_25,discrete_50
15,161.0,52.0,70.0
16,217.0,66.0,91.0
17,243.0,111.0,72.0
18,301.0,76.0,66.0
19,402.0,161.0,96.0


==> results/lane_shift_short_narrow_average_distance_obs_15.csv <==
samples,necessary_explanations,random,decaf
100,0.46,0.92,0.47
200,0.18,0.6,0.34
300,0.15,0.47,0.3
400,0.11,0.42,0.23


==> results/lane_shift_short_narrow_average_distance_obs_16.csv <==
samples,necessary_explanations,random,decaf
100,0.61,0.73,0.58
200,0.19,0.61,0.43
300,0.15,0.49,0.35
400,0.12,0.46,0.27


==> results/lane_shift_short_narrow_average_distance_obs_17.csv <==
samples,necessary_explanations,random,decaf
100,0.58,1.3,1.03
200,0.42,1.01,0.6
300,0.41,0.83,0.51
400,0.27,0.67,0.5


==> results/lane_shift_short_narrow_average_distance_obs_18.csv <==
samples,necessary_explanations,random,decaf
100,0.8,1.49,0.69
200,0.63,1.12,0.51
300,0.28,0.94,0.49
400,0.21,0.82,0.3


==> results/lane_shift_short_narrow_average_distance_obs_19.csv <==
samples,necessary_explanations,random,decaf
100,0.99,1.47,0.71
200,0.59,1.11,0.89
300,0.49,1.02,0.87
400,0.47,0.89,0.63


==> results/lane_shift_short_narrow_combined_responsibility_discrete_necessary_discrete_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_25;explanation_size_25;runs_25;obstacles_order_25;responsibility_25;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_75;explanation_size_75;runs_75;obstacles_order_75;responsibility_75;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100
60100;15;15;(1, 6, 10);3;242;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 6, 10);3;267;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 6, 10);3;292;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 2, 6, 5];4;119;[ 1  2  6  5 10 14 11  3  7  4  0  9  8 12 13];[0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666]
60101;15;15;(2, 3, 6, 11);4;804;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 6, 11);4;829;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 6, 11);4;854;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 6, 11);4;879;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60102;15;15;[0, 1, 5];3;35;[ 0  1  5  4 14  9  3  2  7  6 10  8 11 12 13];[0.2, 0.2, 0, 0, 0.2, 0.2, 0, 0, 0, 0.2, 0, 0, 0, 0, 0.2];[0, 1, 6];3;60;[ 0  1  6  4  5  9 14  2  7  3 10  8 11 12 13];[0.3333333333333333, 0.3333333333333333, 0, 0, 0.2, 0.2, 0.3333333333333333, 0, 0, 0.2, 0, 0, 0, 0, 0.2];[0, 1, 6];3;85;[ 0  1  6  4  5  9 14  2  7  3 10  8 11 12 13];[0.3333333333333333, 0.3333333333333333, 0, 0, 0.2, 0.2, 0.3333333333333333, 0, 0, 0.2, 0, 0, 0, 0, 0.2];[0, 1, 6];3;110;[ 0  1  6  5 14  4  9 11  7  3  2  8 10 12 13];[0.3333333333333333, 0.3333333333333333, 0, 0, 0.2, 0.25, 0.3333333333333333, 0, 0, 0.2, 0, 0.2, 0, 0, 0.25]
60103;15;15;[3, 7, 10];3;35;[ 3  7 10  9 13  2  1  0  6  5  4  8 11 12 14];[0, 0, 0, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0.25, 0];[3, 7, 10];3;60;[ 3  7 10  9 13  2  1  0  6  5  4  8 11 12 14];[0, 0, 0, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0.25, 0];[3, 7, 10];3;85;[ 3  7 10  9 13  2  1  0  6  5  4  8 11 12 14];[0, 0, 0, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0.25, 0];[3, 7, 10];3;110;[ 3  7 10  9 13  8  4  5 11  0  1  2  6 12 14];[0, 0, 0, 0.25, 0.2, 0.2, 0, 0.25, 0.2, 0.25, 0.25, 0.2, 0, 0.25, 0]
60104;15;15;[3, 2, 5];3;47;[ 3  2  6  5  7 12 10  9  4  0  1  8 11 13 14];[0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0];[2, 14, 8];3;66;[ 2 14  9  8 12  3  6  5 10  7  1  0  4 11 13];[0, 0, 0.2, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.2, 0.2, 0.14285714285714285, 0, 0.2, 0, 0.2];[6, 7, 10];3;85;[ 6  7 10  2 12  9  8  0  4  5  1  3 11 13 14];[0, 0, 0.25, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0, 0.25, 0, 0];[6, 7, 10];3;110;[ 6  7 10  2 12  9  8  0  4  5  1  3 11 13 14];[0, 0, 0.25, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0, 0.25, 0, 0]
60105;15;15;[1, 6, 14];3;35;[ 1  6 14  2  3  4  5  0  7  8 10  9 11 12 13];[0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333];[1, 6, 14];3;60;[ 1  6 14  2  3  4  5  0  7  8 10  9 11 12 13];[0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333];[1, 6, 14];3;85;[ 1  6 14  2  3  4  5  0  7  8 10  9 11 12 13];[0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333];[1, 6, 14];3;110;[ 1  6 14  2  3  4  5  0  7  8 10  9 11 12 13];[0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333]
60106;15;15;(3, 5, 9);3;288;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 5, 9];3;60;[ 3  5  9  1  2  4  6  0  7  8 10 11 12 13 14];[0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0];[3, 5, 9];3;85;[ 3  5  9  4  7 14 10  2  6  0  1  8 11 12 13];[0, 0, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0, 0.25, 0, 0.3333333333333333, 0.25, 0, 0, 0, 0.25];[3, 5, 9];3;110;[ 3  5  9  4  7 11 10  2 14  6  1  0  8 12 13];[0, 0, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0, 0.25, 0, 0.3333333333333333, 0.25, 0.25, 0, 0, 0.25]
60107;15;15;(2, 3, 7, 11);4;1021;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 7, 11);4;1046;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 7, 11);4;1071;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 7, 11);4;1096;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60108;15;15;(1, 5, 9, 12);4;904;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 5, 9, 12);4;929;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 5, 9, 12);4;954;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 5, 9, 12);4;979;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60109;15;15;[0, 6, 11, 9];4;44;[ 0  6 11  9  3  4  2  1  7  5  8 10 12 13 14];[0.25, 0, 0, 0, 0, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0, 0];[0, 6, 11, 9];4;69;[ 0  6 11  9  3  4  2  1  7  5  8 10 12 13 14];[0.25, 0, 0, 0, 0, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0, 0];[0, 6, 11, 9];4;94;[ 0  6 11  9  3  4  2  1  7  5  8 10 12 13 14];[0.25, 0, 0, 0, 0, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0, 0];[7, 6, 12];3;138;[ 0  7  6 12 11 10  9  8 14  4  2  3  1  5 13];[0.25, 0, 0, 0, 0, 0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0, 0.25]
60110;15;15;(1, 2, 5, 8, 9);5;2271;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 5, 8, 9);5;2296;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 5, 8, 9);5;2321;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 5, 8, 9);5;2346;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60111;15;15;(0, 4, 7);3;156;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 7);3;181;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 7);3;206;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 2, 5];3;110;[ 1  2  5  8 12 11 10  0  7  6  4  3  9 13 14];[0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0]
60112;15;15;(0, 2, 4, 8);4;573;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 4, 8);4;598;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 4, 8);4;623;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 4, 8);4;648;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60113;15;15;(4, 5, 12);3;380;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 5, 12);3;405;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 5, 12);3;430;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 5, 12);3;455;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60114;15;15;(1, 7, 10);3;249;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 7, 10];3;73;[ 1  7  6  9 10 13  3  0  4  5  2  8 11 12 14];[0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0.2, 0, 0, 0.2, 0];[1, 7, 10];3;98;[ 1  7  6  9 10 13  3  0  4  5  2  8 11 12 14];[0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0.2, 0, 0, 0.2, 0];[1, 7, 10];3;123;[ 1  7  6  9 10 13  3  0 14 11  2  5  4  8 12];[0.14285714285714285, 0.2, 0, 0.14285714285714285, 0, 0, 0.2, 0.2, 0, 0.2, 0.2, 0.14285714285714285, 0, 0.2, 0.14285714285714285]
60115;15;15;[1, 3, 6];3;35;[ 1  3  6 12  2  4  5  0  7  8 10  9 11 13 14];[0, 0.25, 0, 0.25, 0, 0, 0.25, 0, 0, 0, 0, 0, 0.25, 0, 0];[1, 3, 6];3;60;[ 1  3  6 12 11 10  2  0  7  5  4  9  8 13 14];[0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0, 0.25, 0.25, 0.3333333333333333, 0, 0];[1, 3, 6];3;85;[ 1  3  6 12 10 13 11 14  7  5  4  2  0  9  8];[0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[1, 3, 6];3;110;[ 1  3  6 13 14 12 11 10  7  5  4  2  0  9  8];[0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
60116;15;15;[6, 5, 4, 12];4;60;[ 1  6  5  4 12  8  3  2  7  0 10  9 11 13 14];[0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0];[6, 5, 4, 12];4;85;[ 1  6  5  4 12  8  3  2  7  0 10  9 11 13 14];[0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0];[6, 5, 4, 12];4;110;[ 1  6  5  4 12  8  3  2  7  0 10  9 11 13 14];[0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0];[1, 4, 5, 11, 10];5;136;[ 1  4  5 11 10  8 12  6  7  0  2  3  9 13 14];[0, 0.2, 0, 0, 0.2, 0.2, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.2, 0.2, 0.16666666666666666, 0, 0]
60117;15;15;[0, 8, 14];3;35;[ 0  8 14  1  6 10  5  9 13 12  2  3  7  4 11];[0.3333333333333333, 0.2, 0, 0, 0, 0.2, 0.2, 0, 0.3333333333333333, 0.16666666666666666, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333];[0, 8, 14];3;60;[ 0  8 14  1  9 10  6  5 13 12  2  3  7  4 11];[0.3333333333333333, 0.2, 0, 0, 0, 0.2, 0.2, 0, 0.3333333333333333, 0.2, 0.2, 0, 0.2, 0.2, 0.3333333333333333];[0, 8, 14];3;85;[ 0  8 14  1  6  5  3  4 13  7 10  9 12  2 11];[0.3333333333333333, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0, 0.2, 0.2, 0.3333333333333333];[0, 8, 14];3;110;[ 0  8 14  7  6 10  5  1 13  4  3  9 12  2 11];[0.3333333333333333, 0.2, 0, 0.2, 0.2, 0.2, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25, 0, 0.2, 0.2, 0.3333333333333333]
60118;15;15;[3, 2, 6, 5];4;44;[ 3  2  6  5  7 14 11  9  4  0  1  8 10 12 13];[0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285];[3, 2, 6, 5];4;69;[ 3  2  6  5  7 14 11  9  4  0  1  8 10 12 13];[0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285];[3, 2, 6, 5];4;94;[ 3  2  6  5  7 14 11  9  4  0  1  8 10 12 13];[0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285];[3, 2, 6, 5];4;119;[ 3  2  6  5  7 10  9  8 12 14 11  1  4  0 13];[0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285]
60119;15;15;(2, 4, 6);3;286;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 7, 6];3;60;[ 2  7  6  9 13 14 10  0  4  5  1  3 11  8 12];[0, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285];[7, 5, 11];3;85;[ 7  5 11  3  6  2  9  1 14 13 10  0  4  8 12];[0, 0.14285714285714285, 0.25, 0.25, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0, 0.25, 0.14285714285714285, 0.3333333333333333, 0, 0.14285714285714285, 0.14285714285714285];[7, 5, 11];3;110;[ 7  5 11  3  6 10  9  2 14 13  1  0  4  8 12];[0, 0.14285714285714285, 0.25, 0.25, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0, 0.25, 0.25, 0.3333333333333333, 0, 0.14285714285714285, 0.14285714285714285]
60120;16;16;[0, 7, 5];3;42;[ 0  2  7  5 12 14 15  9  6  4  1  3 11 10  8 13];[0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285];[0, 7, 5];3;67;[ 0  2  7  5 12 14 15  9  6  4  1  3 11 10  8 13];[0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285];[0, 7, 5];3;92;[ 0  2  7  5 12 14 15  9  6  4  1  3 11 10  8 13];[0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285];[0, 7, 5];3;117;[ 0  2  7  5 12 14 15  9 11 10  1  6  8 13  4  3];[0.14285714285714285, 0.09090909090909091, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.09090909090909091, 0.14285714285714285, 0.09090909090909091, 0.14285714285714285, 0.09090909090909091, 0.09090909090909091, 0.14285714285714285, 0.09090909090909091, 0.14285714285714285, 0.14285714285714285]
60121;16;16;(1, 14, 15);3;314;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 14, 15);3;339;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[14, 10, 9];3;93;[ 1 14 10  9 15  2  3  7 11  8 12  0  6  5  4 13];[0, 0.25, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0, 0.25, 0.25];[14, 10, 9];3;118;[ 1 14 10  9 15  2  3  7 11  8 12  5 13  6  0  4];[0, 0.25, 0.16666666666666666, 0.16666666666666666, 0, 0.14285714285714285, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.25, 0.25]
60122;16;16;(1, 7, 8);3;279;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 7, 8);3;304;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 7, 8);3;329;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 7, 8];3;155;[ 1  3  7  5 14 11 10  8  6  4  0  2  9 12 13 15];[0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0]
60123;16;16;[0, 6, 10, 9];4;44;[ 0  6 10  9 14  3  2  1  7  5  4  8 11 12 13 15];[0.25, 0, 0, 0, 0, 0, 0.25, 0, 0, 0.25, 0.25, 0, 0, 0, 0.25, 0];[0, 6, 10, 9];4;69;[ 0  6 10  9 14 11  4  2 12  5  1  3  7  8 13 15];[0.25, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.25, 0, 0, 0.25, 0.25, 0.25, 0.14285714285714285, 0, 0.25, 0];[10, 14, 9];3;85;[10 14  9  0 11  2  4 12  7  6  5  3  1  8 13 15];[0.25, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.16666666666666666, 0, 0.3333333333333333, 0];[10, 14, 9];3;110;[10 14  9  0 11  1  2  4 12  7  3  5  6  8 13 15];[0.25, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.16666666666666666, 0, 0.3333333333333333, 0]
60124;16;16;(4, 8, 9);3;408;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 8, 9);3;433;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 8, 9);3;458;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 8, 9);3;483;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60125;16;16;(2, 4, 9);3;319;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 4, 9);3;344;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 4, 9);3;369;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 4, 9);3;394;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60126;16;16;[5, 9, 8];3;79;[ 0  5  9 15 13 14  8  2  7  6  4  3  1 10 11 12];[0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[5, 9, 8];3;104;[ 0  5  9 15 13 14  8  2  7  6  4  3  1 10 11 12];[0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[5, 9, 8];3;129;[ 0  5  9 15 13 14  8  2  7  6  4  3  1 10 11 12];[0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[5, 9, 8];3;154;[ 0  5  9 15 13 14  8  2  7  6  4  3  1 10 11 12];[0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666]
60127;16;16;(0, 2, 9);3;164;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 11, 10];3;60;[ 2 11 10  5 13  8  7 15  6  4  1  3  0  9 12 14];[0, 0, 0.3333333333333333, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.16666666666666666, 0, 0.16666666666666666];[2, 11, 10];3;85;[ 2 11 10  5 13  8  7 15  6  4  1  3  0  9 12 14];[0, 0, 0.3333333333333333, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.16666666666666666, 0, 0.16666666666666666];[2, 11, 10];3;110;[ 2 11 10  5 13  8  7 15  6  4  1  3  0  9 12 14];[0, 0, 0.3333333333333333, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.16666666666666666, 0, 0.16666666666666666]
60128;16;16;[3, 2, 6];3;35;[ 3  2  6  7 13  9  0  1  4  5 10  8 11 12 14 15];[0, 0, 0.2, 0.2, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0, 0.2, 0, 0];[3, 2, 6];3;60;[ 3  2  6  7 13  9  0 11 15 14 10  1  4  5  8 12];[0.125, 0, 0.2, 0.2, 0, 0, 0.2, 0.2, 0, 0.2, 0.125, 0.125, 0, 0.2, 0.125, 0.125];[0, 3, 4];3;92;[ 0  2  3  4 13  9  7  6 15 14 11 10  5  1  8 12];[0.25, 0, 0.25, 0.25, 0.25, 0, 0.2, 0.2, 0, 0.25, 0.14285714285714285, 0.14285714285714285, 0, 0.25, 0.14285714285714285, 0.14285714285714285];[0, 2, 13];3;110;[ 0  2 13  3  9  5  6  4 14  7 10  8 15 11  1 12];[0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2, 0.14285714285714285, 0, 0.3333333333333333, 0.2, 0.14285714285714285]
60129;16;16;(3, 7, 9, 13);4;1562;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 7, 9, 13);4;1587;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 7, 9, 13);4;1612;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 7, 13, 9];4;119;[ 3  7 13  9  2  4  1  0  6  5 10  8 11 12 14 15];[0, 0, 0, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0.25, 0, 0]
60130;16;16;[4, 6, 9];3;79;[ 2  4  6 15 12 13  9  8  7  5  1  3  0 10 11 14];[0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285];[4, 6, 9];3;104;[ 2  4  6 15 12 13  9  8  7  5  1  3  0 10 11 14];[0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285];[4, 6, 9];3;129;[ 2  4  6 15 12 13  9  8  1 14  3  0  7  5 11 10];[0, 0.125, 0.14285714285714285, 0.125, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.125, 0.14285714285714285];[4, 6, 9];3;154;[ 2  4  6 15 12 13  9  8  1 14  3  0  7  5 11 10];[0, 0.125, 0.14285714285714285, 0.125, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.125, 0.14285714285714285]
60131;16;16;(1, 2, 5);3;238;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 5);3;263;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 5);3;288;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 5);3;313;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60132;16;16;[0, 1, 2, 3];4;44;[ 0  1  2  3  5  7 12 10 15  4  6  8 11  9 13 14];[0.125, 0.125, 0.125, 0.125, 0, 0.125, 0, 0.125, 0, 0, 0.125, 0, 0.125, 0, 0, 0.125];[0, 1, 2, 3];4;69;[ 0  1  2  3  5  7 12 10 15  4  6  8 11  9 13 14];[0.125, 0.125, 0.125, 0.125, 0, 0.125, 0, 0.125, 0, 0, 0.125, 0, 0.125, 0, 0, 0.125];[0, 1, 2, 3];4;94;[ 0  1  2  3  5  7 12 10 15  4  6  8 11  9 13 14];[0.125, 0.125, 0.125, 0.125, 0, 0.125, 0, 0.125, 0, 0, 0.125, 0, 0.125, 0, 0, 0.125];[3, 2, 5, 4];4;119;[ 3  2  5  4 13 14 11  8 12  7  1  0 15 10  6  9];[0.125, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.125, 0.14285714285714285, 0, 0.125, 0.14285714285714285, 0.125, 0.14285714285714285, 0.14285714285714285, 0.125]
60133;16;16;[3, 4, 6, 11];4;44;[ 3  4  6 11 10  1  2  0  7  5  9  8 12 13 14 15];[0, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0, 0.2, 0.2, 0, 0, 0, 0];[3, 4, 6, 11];4;69;[ 3  4  6 11 10 14 13 15  7  5  1  2  0  9  8 12];[0, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0, 0.2, 0.2, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285];[3, 7, 6, 4];4;94;[ 3  7  6  4 10 12 11 13 14 15  1  2  5  0  8  9];[0, 0, 0, 0.2, 0.2, 0, 0.2, 0.2, 0, 0, 0.2, 0.2, 0.2, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285];[3, 4, 7, 10];4;119;[ 3  4  7 10 11  6 13 14 15  0  1  2  5  9  8 12];[0, 0, 0, 0.25, 0.25, 0, 0.2, 0.25, 0, 0, 0.25, 0.2, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285]
60134;16;16;(0, 2, 3, 4, 14);5;1975;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3, 4, 14);5;2000;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3, 4, 14);5;2025;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3, 4, 14);5;2050;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60135;16;16;(2, 3, 6);3;239;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 6);3;264;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 6);3;289;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 6);3;314;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60136;16;16;(1, 14, 15);3;314;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[4, 14, 15];3;79;[ 2  4  5 14 15 12  3  0  7  6  1  8 11 10  9 13];[0, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0.2];[3, 14, 12];3;127;[ 3  5 14 15 12 13  8  2  0  7  4  6 10  1 11  9];[0.2, 0, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0, 0.2, 0, 0.25, 0.25, 0.25, 0.25];[3, 14, 12];3;152;[ 3  5 14 15 12 13  8  2  0  7  4  6 10  1 11  9];[0.2, 0, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0, 0.2, 0, 0.25, 0.25, 0.25, 0.25]
60137;16;16;[1, 2, 11];3;35;[ 1  2 11  9 14  4  0  3  7  6  5  8 10 12 13 15];[0, 0.2, 0.2, 0, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0, 0.2, 0];[1, 2, 11];3;60;[ 1  2 11  9 14  4  0  3  7  6  5  8 10 12 13 15];[0, 0.25, 0.25, 0, 0, 0, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0];[1, 2, 11];3;85;[ 1  2 11  9 14  4  0  3  7  6  5  8 10 12 13 15];[0, 0.25, 0.25, 0, 0, 0, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0];[4];1;114;[ 0  1  2  9 11 14  4  3  7  6  5  8 10 12 13 15];[0.25, 0.25, 0.25, 0, 0, 0, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0]
60138;16;16;(6, 7, 8);3;517;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(6, 7, 8);3;542;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(6, 7, 8);3;567;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(6, 7, 8);3;592;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60139;16;16;[2, 12, 8];3;41;[ 2 12 11  8  4  0  1  3  7  6  5  9 10 13 14 15];[0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0];[2, 12, 8];3;66;[ 2 12 11  8 13  7  6  0  4  5  1  3 10  9 14 15];[0, 0, 0.3333333333333333, 0, 0, 0, 0.25, 0.25, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0];[2, 12, 8];3;91;[ 2 12 11  8  6  1  3  7 13 10  4  9 14  0  5 15];[0, 0.25, 0.3333333333333333, 0.25, 0.2, 0, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0];[2, 12, 8];3;116;[ 2 12 11  8  7  0  1  3  6 13 10  4 14  9  5 15];[0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0, 0.25, 0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0]
60140;17;17;(5, 8, 15);3;527;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(5, 8, 15);3;552;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(5, 8, 15);3;577;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(5, 8, 15);3;602;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60141;17;17;(0, 4, 8);3;203;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 8);3;228;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 8);3;253;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 8);3;278;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60142;17;17;(0, 4, 7);3;191;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 7);3;216;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 7);3;241;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 7, 15];3;110;[ 0  7 15  2  3  4  5  1  6  8 10  9 11 12 13 14 16];[0.3333333333333333, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0]
60143;17;17;[2, 4, 6];3;35;[ 2  4  6  9 10 14 16  3  7  5  1  8 11 12 13  0 15];[0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666];[2, 4, 6];3;60;[ 2  4  6  9 10 14 16  3  7  5  1  8 11 12 13  0 15];[0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666];[2, 4, 6];3;85;[ 2  4  6  9 10 14 16  3  7  5  1  8 11 12 13  0 15];[0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666];[2, 4, 6];3;110;[ 2  4  6  9 10 14 16 11  5  7  1  0  8 12 13  3 15];[0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0, 0.16666666666666666, 0, 0.16666666666666666]
60144;17;17;(1, 2, 9, 10);4;785;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 9, 10);4;810;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 9, 10);4;835;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 9, 10);4;860;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60145;17;17;[0, 3, 7, 9];4;74;[ 0  3  7  8  9 14  2  1  6  5  4 10 11 12 13 15 16];[0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0];[0, 3, 7, 9];4;99;[ 0  3  7  8  9 14  2  1  6  5  4 10 11 12 13 15 16];[0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0];[2, 6, 12];3;93;[ 1  2  6 12 16  3  8  7 14  9  0  4 11 10 13  5 15];[0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.25, 0, 0.16666666666666666, 0, 0.25];[2, 6, 12];3;118;[ 1  2  6 12 16  3  8  7 14  9  0 13 11  4 10  5 15];[0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.14285714285714285, 0.25, 0.14285714285714285, 0.16666666666666666, 0, 0.25]
60146;17;17;[2, 5, 7];3;35;[ 2  5  7 14 12 11 10  9 13  6  1  3  0  4  8 15 16];[0, 0, 0.1111111111111111, 0, 0, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0];[2, 5, 7];3;60;[ 2  5  7 14 12 11 10  9 13  6  1  3  0  4  8 15 16];[0, 0, 0.125, 0, 0, 0.125, 0, 0.125, 0, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0, 0];[2, 5, 7];3;85;[ 2  5  7 14 12 11 10  9 13  6  1  3  0  4  8 15 16];[0, 0, 0.125, 0, 0, 0.125, 0, 0.125, 0, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0, 0];[2, 7, 5];3;118;[ 3  2  7  5 12 14 10 16 13 11  9  1  6  4  8  0 15];[0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.125, 0.14285714285714285, 0.125, 0.14285714285714285, 0.125, 0.14285714285714285, 0, 0.14285714285714285]
60147;17;17;[11, 14, 8];3;35;[11 14  8  0  4  1  2  3  7  6  5  9 10 12 13 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0];[11, 14, 8];3;60;[11 14  8  0  4  1  2  3  7  6  5  9 10 12 13 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0];[11, 14, 8];3;85;[11 14  8  0  5  3  2  1  7  6  4  9 10 12 13 15 16];[0.2, 0, 0, 0.2, 0, 0.2, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0];[11, 14, 8];3;110;[11 14  8  0  5  3  2  1  7  6  4  9 10 12 13 15 16];[0.2, 0, 0, 0.2, 0, 0.2, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0]
60148;17;17;(1, 3, 5, 10);4;1193;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 5, 10);4;1218;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 5, 7, 10];4;94;[ 1  5  7 10 12 13 14 16  6  4  2  3 11  9  8  0 15];[0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285];[1, 5, 7, 10];4;119;[ 1  5  7 10 12 13 14 16  6  4  2  3 11  9  8  0 15];[0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285]
60149;17;17;(0, 5, 10, 12);4;1037;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 3, 15, 13];4;99;[ 1  3 15 11 13 14  0  2  7  6  5  4 10  9  8 12 16];[0, 0.2, 0, 0.2, 0, 0, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0.2, 0.2, 0];[1, 2, 12, 11];4;94;[ 1  2 12 11 14 13  3 15  7  6  0  5  4 10  8  9 16];[0, 0.25, 0.25, 0.2, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.25, 0.25, 0.2, 0.2, 0.2, 0];[1, 2, 12, 11];4;119;[ 1  2 12 11 14 13  3 15  7  6  0  5  4 10  8  9 16];[0, 0.25, 0.25, 0.2, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.25, 0.25, 0.2, 0.2, 0.2, 0]
60150;17;17;[2, 7, 6];3;35;[ 2  7  6  9 10 16  3  1  4  5  8 11 12 13 14  0 15];[0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0, 0.16666666666666666];[2, 7, 6];3;60;[ 2  7  6  9 10 16  3  1  4  5  8 11 12 13 14  0 15];[0, 0, 0.2, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0.2, 0, 0, 0, 0, 0, 0.2];[2, 7, 6];3;85;[ 2  7  6  4 12 13 10  9 15 16  1  0  5  8 11  3 14];[0, 0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0.2, 0.2, 0, 0.2, 0.2, 0, 0.2, 0.2];[2, 7, 6];3;110;[ 2  7  6  4 12 13 10  9 15 16  1  0  5  8 11  3 14];[0, 0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0.2, 0.2, 0, 0.2, 0.2, 0, 0.2, 0.2]
60151;17;17;[1, 3, 13, 16];4;44;[ 1  3 13 16  4  5  6  0  7  8 10  9 11 12 14  2 15];[0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0, 0.25];[1, 3, 13, 16];4;69;[ 1  3 13 16  4  5  6  0  7  8 10  9 11 12 14  2 15];[0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0, 0.25];[1, 3, 13, 16];4;94;[ 1  3 13 16  6 15  9  0  7  4  2  5 11 10 12  8 14];[0.125, 0.25, 0, 0.25, 0, 0, 0.125, 0.125, 0, 0.125, 0, 0, 0, 0.25, 0, 0.125, 0.25];[1, 3, 13, 16];4;119;[ 1  3 13 16  6 15  9  0  7  4  2  5 11 10 12  8 14];[0.14285714285714285, 0.25, 0, 0.25, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0.25, 0, 0.14285714285714285, 0.25]
60152;17;17;(1, 6, 8);3;304;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 6, 8];3;68;[ 0  1  6  8 13 14 11  2  7  5  4  3 10  9 12 15 16];[0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0];[1, 6, 8];3;93;[ 0  1  6  8 13 14 11  2  7  5  4  3 10  9 12 15 16];[0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0];[1, 6, 8];3;118;[ 0  1  6  8 13 14 11  2  7  5  4  3 10  9 12 15 16];[0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0]
60153;17;17;(0, 3, 8);3;192;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 8);3;217;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 8);3;242;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 8);3;267;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60154;17;17;(0, 1, 9);3;168;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 9);3;193;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 5, 9];3;85;[ 1  5  9  0 11 10  8 15 14  7  4  3  2  6 13 12 16];[0.16666666666666666, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0];[1, 5, 9];3;110;[ 1  5  9  0 11 10  8 15 14  2  6  7 16  4 13  3 12];[0.16666666666666666, 0.3333333333333333, 0.14285714285714285, 0, 0, 0.3333333333333333, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285]
60155;17;17;(0, 1, 5);3;165;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 2, 3];3;67;[ 0  1  2  3  4 15 10 11 12 16  5  7  8  9 13  6 14];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111];[0, 2, 3];3;92;[ 0  1  2  3  4 15 10 11 12 16  5  7  8  9 13  6 14];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111];[0, 1, 7];3;110;[ 0  1  7  4 12 13 11 16 15 10  2  3  6  9  8  5 14];[0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0.1111111111111111, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.1111111111111111, 0.14285714285714285]
60156;17;17;(0, 2, 5);3;177;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[7, 5, 10];3;60;[ 7  5 10 11 13  9 15 16  6  4  2  3  1  8 12  0 14];[0, 0, 0, 0, 0, 0.25, 0, 0.25, 0, 0.2, 0.25, 0.25, 0, 0.25, 0, 0.2, 0.2];[7, 5, 10];3;85;[ 7  5 10 11 13  9 15 16  6 14  3  1  4  0  8  2 12];[0, 0, 0, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0.25, 0, 0.2, 0.25, 0.25, 0, 0.25, 0.16666666666666666, 0.2, 0.2];[7, 5, 10];3;110;[ 7  5 10 11 13  9 15 16  3  8 14  6  1  4  0  2 12];[0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0.2, 0.25, 0.25, 0, 0.25, 0.16666666666666666, 0.2, 0.2]
60157;17;17;(5, 7, 12);3;569;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(5, 7, 12);3;594;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[5, 12, 10];3;92;[ 5  4 12 10  3  2  0  1  7  6  9  8 11 13 14 15 16];[0, 0, 0, 0, 0.25, 0.25, 0, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0];[5, 12, 10];3;117;[ 5  4 12 10  3  2  0  1  7  6  9  8 11 13 14 15 16];[0, 0, 0, 0, 0.25, 0.25, 0, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0]
60158;17;17;[0, 1, 5];3;35;[ 0  1  5  4  6 12 10  8 16  7  2  3 11 13 14  9 15];[0.125, 0.125, 0, 0, 0.125, 0.125, 0.125, 0, 0.125, 0, 0.125, 0, 0.125, 0, 0, 0, 0.125];[0, 1, 5];3;60;[ 0  1  5  4  6 12 10  8 16  7  2  3 11 13 14  9 15];[0.125, 0.125, 0, 0, 0.125, 0.125, 0.125, 0, 0.125, 0, 0.125, 0, 0.125, 0, 0, 0, 0.125];[0, 1, 5];3;98;[ 0  1  2  4  5 14  8  6 12 10 16  7 11  9 13  3 15];[0.2, 0.2, 0.2, 0, 0.2, 0.2, 0.125, 0, 0.125, 0, 0.125, 0, 0.125, 0, 0.2, 0, 0.125];[0, 1, 5];3;123;[ 0  1  2  4  5 14  8  6 12 10 16  7 11  9 13  3 15];[0.2, 0.2, 0.2, 0, 0.2, 0.2, 0.125, 0, 0.125, 0, 0.125, 0, 0.125, 0, 0.2, 0, 0.125]
60159;17;17;[1, 3, 7];3;35;[ 1  3  7  8 10 14  6  5 13 12 11  0  4  2  9 15 16];[0, 0.2, 0, 0.2, 0, 0.14285714285714285, 0.14285714285714285, 0.2, 0.2, 0, 0.2, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.2, 0, 0];[1, 7, 10];3;60;[ 1  7 10 11  5  6  4  3 14 13  8 12  0  2  9 15 16];[0, 0.25, 0, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2, 0, 0.25, 0.25, 0.14285714285714285, 0.2, 0.2, 0, 0];[1, 7, 10];3;85;[ 1  7 10 11  5  6  4  3 14 13  8  9 12 15  0  2 16];[0, 0.25, 0, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0];[1, 7, 10];3;110;[ 1  7 10 11  5  6  4  3 14 13  8  9 12 15  0  2 16];[0, 0.25, 0, 0.2, 0.2, 0.2, 0.2, 0.25, 0.2, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0]
60160;18;18;[2, 3, 7];3;43;[ 0  2  3  7 13  9 16  1  6  5 10  8 11 12 14  4 15 17];[0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0];[3, 4, 7];3;60;[ 3  4  7 15 13 16  2  9  0  6  1  5 11 10 12  8 14 17];[0.16666666666666666, 0, 0.16666666666666666, 0.2, 0.2, 0, 0, 0.2, 0, 0.16666666666666666, 0, 0, 0, 0.2, 0, 0.2, 0.2, 0];[3, 4, 7];3;85;[ 3  4  7 15 13 16  2  9  0  6  1  5 11 10 12  8 14 17];[0.16666666666666666, 0, 0.16666666666666666, 0.2, 0.2, 0, 0, 0.2, 0, 0.16666666666666666, 0, 0, 0, 0.2, 0, 0.2, 0.2, 0];[3, 4, 7];3;110;[ 3  4  7 15 13 16  2  9  0  6  1  5 11 10 12  8 14 17];[0.16666666666666666, 0, 0.16666666666666666, 0.2, 0.2, 0, 0, 0.2, 0, 0.16666666666666666, 0, 0, 0, 0.2, 0, 0.2, 0.2, 0]
60161;18;18;(3, 4, 5);3;404;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 4, 5);3;429;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 4, 5);3;454;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 4, 5);3;479;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60162;18;18;[1, 3, 6];3;35;[ 1  3  6  7 10 15  8  2  4  5  0  9 11 12 13 14 16 17];[0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0, 0];[1, 3, 6];3;60;[ 1  3  6  7 10 15  8  2  4  5  0  9 11 12 13 14 16 17];[0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0, 0];[1, 3, 6];3;85;[ 1  3  6  7 10 15  8  2  4  5  0  9 11 12 13 14 16 17];[0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0, 0];[6, 4, 13];3;110;[ 6  4 13 10  1  9  7  3 15  8  0  2  5 11 12 14 16 17];[0, 0.16666666666666666, 0, 0.14285714285714285, 0.25, 0, 0.25, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.25, 0, 0, 0.25, 0, 0.14285714285714285, 0, 0]
60163;18;18;[1, 7, 12];3;48;[ 1  7 15 11 12 13  2  0  6  5  4  3 10  9  8 14 16 17];[0, 0.2, 0, 0, 0, 0, 0, 0.2, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0.2, 0, 0];[1, 7, 12];3;73;[ 1  7 15 11 12 13  2  0  6  5  4  3 10  9  8 14 16 17];[0, 0.2, 0, 0, 0, 0, 0, 0.2, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0.2, 0, 0];[1, 7, 12];3;98;[ 1  7 15 11 12 13  2  0  6  5  4  3 10  9  8 14 16 17];[0, 0.2, 0, 0, 0, 0, 0, 0.2, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0.2, 0, 0];[1, 7, 12];3;175;[ 1  3  7  5 12 13 15 11  8  4  0  2  6  9 10 14 16 17];[0.14285714285714285, 0.2, 0, 0.2, 0.14285714285714285, 0.2, 0, 0.2, 0.14285714285714285, 0, 0, 0.2, 0.2, 0.2, 0, 0.2, 0, 0]
60164;18;18;(0, 6, 8);3;234;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 6, 8);3;259;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 6, 8);3;284;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 10, 9];3;110;[ 6 10  9 15 12  8 17 16  2 13 14  0  4  5  7  3 11  1];[0.125, 0, 0.125, 0, 0.125, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.125, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285]
60165;18;18;(3, 4, 6);3;405;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 4, 6);3;430;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 4, 6);3;455;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 4, 6);3;480;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60166;18;18;(4, 5, 8);3;574;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 5, 8);3;599;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 5, 8);3;624;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[5, 4, 11];3;110;[ 5  4 11 15 13 14  9  0  7  6  2  3  1  8 10 12 16 17];[0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0]
60167;18;18;[7, 9, 8];3;43;[ 0  7  9  8 14  3  2  1  6  5  4 10 11 12 13 15 16 17];[0.2, 0, 0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0.2, 0, 0, 0];[7, 9, 8];3;68;[ 0  7  9  8 14  3  2  1  6  5  4 10 11 12 13 15 16 17];[0.25, 0, 0, 0, 0, 0, 0, 0.25, 0.25, 0.25, 0, 0, 0, 0, 0.25, 0, 0, 0];[7, 9, 8];3;93;[ 0  7  9  8 14  5  4  2 12 11 17 16  6 10  1  3 15 13];[0.25, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.25, 0.25, 0.25, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.25, 0, 0.14285714285714285, 0.14285714285714285];[7, 9, 8];3;118;[ 0  7  9  8 14  5  4  2 12 11 17 16  6 10  1  3 15 13];[0.25, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.25, 0.25, 0.25, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.25, 0, 0.14285714285714285, 0.14285714285714285]
60168;18;18;[6, 9, 10];3;35;[ 6  9 10  3 12 11  7  2 15 17  1  5  4  8 13  0 14 16];[0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666];[6, 9, 10];3;60;[ 6  9 10  3 12 11  7  2 15 17  1  5  4  8 13  0 14 16];[0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666];[6, 9, 10];3;85;[ 6  9 10  3 12 11  7  2 15 17  1  5  4  8 13  0 14 16];[0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666];[6, 9, 10];3;110;[ 6  9 10  3 12 11  7  2 15 17  1  5  4  8 13  0 14 16];[0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666]
60169;18;18;(1, 2, 12);3;188;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 12);3;213;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 12);3;238;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 12);3;263;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60170;18;18;[0, 4, 5];3;35;[ 0  4  5 15 12 13 14  1  7  6  2  3 11 10  9  8 16 17];[0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0];[0, 4, 5];3;60;[ 0  4  5 15 12 13 14  1  7  6  2  3 11 10  9  8 16 17];[0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0];[0, 4, 5];3;85;[ 0  4  5 15 12 13 14  1  7  6  2  3 11 10  9  8 16 17];[0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0];[0, 4, 5];3;110;[ 0  4  5 15 12 13 14  1  7  6  2  3 11 10  9  8 16 17];[0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0]
60171;18;18;(1, 7, 9);3;359;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 7, 9);3;384;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 7, 9);3;409;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 7, 10];3;139;[ 0  1  7  4 10  9 17  3  6  5  8 11 12 13 14  2 15 16];[0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0, 0, 0.16666666666666666]
60172;18;18;[7, 15, 9];3;35;[ 7 15  9  8 17  3  2  0  6  5  4 10 11 12 13  1 14 16];[0, 0, 0, 0, 0, 0, 0, 0.25, 0.25, 0.25, 0, 0, 0, 0, 0, 0.25, 0, 0.25];[7, 15, 9];3;60;[ 7 15  9  8 17  3  2  0  6  5  4 10 11 12 13  1 14 16];[0, 0, 0, 0, 0, 0, 0, 0.25, 0.25, 0.25, 0, 0, 0, 0, 0, 0.25, 0, 0.25];[3, 7, 15];3;85;[ 3  7 15  8  9 17  1 10 14 12 16 13  0  5  6  2 11  4];[0, 0.125, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0.25, 0.25, 0.125, 0, 0.125, 0.125, 0.125, 0.3333333333333333, 0.125, 0.25];[3, 7, 15];3;110;[ 3  7 15  8  9 10 17  1 14 12 16 13  0  5  6  2 11  4];[0, 0.125, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0.25, 0.25, 0.25, 0, 0.125, 0.125, 0.125, 0.3333333333333333, 0.125, 0.25]
60173;18;18;(3, 5, 10);3;421;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 5, 10);3;446;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 5, 10);3;471;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 5, 10);3;496;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60174;18;18;[6, 13, 14];3;53;[ 1  6 13  8 14  3  2  0  7  5  4  9 11 10 12 15 16 17];[0, 0.2, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0, 0, 0];[6, 13, 14];3;78;[ 1  6 13  8 14  4  3  2 12  7  0  5 11 10  9 15 16 17];[0, 0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.2, 0, 0.2, 0, 0, 0, 0.16666666666666666, 0.2, 0.2, 0, 0, 0];[6, 13, 14];3;103;[ 1  6 13  8 14  4  3  2 12  7  0  5 11 10  9 15 16 17];[0, 0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.2, 0, 0.2, 0, 0, 0, 0.16666666666666666, 0.2, 0.2, 0, 0, 0];[3, 14, 8];3;174;[ 1  3  6 14 12 13 11  8 17  2  4  0  7  9 10  5 15 16];[0, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0, 0.2, 0, 0.2, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0.2]
60175;18;18;(0, 3, 9);3;199;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[7, 4, 10];3;60;[ 7  4 10  9 13 16 17  3  6  5  2  8 11 12  0  1 15 14];[0, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666];[7, 4, 10];3;85;[ 7  4 10  9 13 16 17  8  3 15  6  5  0 11  1  2 14 12];[0, 0, 0, 0.14285714285714285, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666];[7, 4, 10];3;110;[ 7  4 10  9 13 16 17  8  3 15  6  5  0 11  1  2 14 12];[0, 0, 0, 0.14285714285714285, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666]
60176;18;18;[5, 4, 14];3;35;[ 5  4 14  8  1 15 17  3  7  6  2  9 11 10 13  0 12 16];[0, 0.2, 0, 0, 0.25, 0.25, 0, 0, 0.25, 0, 0, 0, 0, 0, 0.25, 0.2, 0, 0.2];[5, 4, 14];3;60;[ 5  4 14  8 10 15  1 17  7  6  2  3 11  9 13  0 12 16];[0, 0.2, 0, 0, 0.25, 0.25, 0, 0, 0.25, 0, 0.2, 0, 0, 0, 0.25, 0.2, 0, 0.2];[5, 4, 14];3;85;[ 5  4 14  8 10 15  1 17  7  6  2  3 11  9 13  0 12 16];[0, 0.2, 0, 0, 0.25, 0.25, 0, 0, 0.25, 0, 0.2, 0, 0, 0, 0.25, 0.2, 0, 0.2];[5, 4, 14];3;110;[ 5  4 14  8  3 15  0  1 10 16 17  7 11  9  2  6 12 13];[0.2, 0.2, 0, 0.2, 0.25, 0.25, 0, 0, 0.25, 0, 0.2, 0, 0, 0, 0.25, 0.2, 0.2, 0.2]
60177;18;18;(2, 6, 9, 12);4;2039;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 6, 9, 12);4;2064;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 6, 9, 12];4;110;[ 3  2  6  9 12 14 11 16 17  5  7  0 10  8  4  1 15 13];[0, 0, 0.125, 0.125, 0, 0, 0.125, 0, 0, 0.125, 0, 0.125, 0.125, 0, 0.125, 0, 0.125, 0.125];[2, 6, 9, 12];4;135;[ 3  2  6  9 12 14 11 16 17  5  7  0 10  8  4  1 15 13];[0, 0, 0.125, 0.125, 0, 0, 0.125, 0, 0, 0.125, 0, 0.125, 0.125, 0, 0.125, 0, 0.125, 0.125]
60178;18;18;[1, 6, 5, 13];4;57;[ 1  6  5  4 13 15 10 16 17  0  7  8 11  9  2  3 14 12];[0, 0.125, 0, 0, 0.125, 0.125, 0.125, 0, 0, 0, 0.125, 0, 0, 0.125, 0, 0.125, 0.125, 0.125];[1, 6, 5, 13];4;82;[ 1  6  5  4 13 15 10 16 17  0  7  8 11  9  2  3 14 12];[0, 0.125, 0, 0, 0.125, 0.125, 0.125, 0, 0, 0, 0.125, 0, 0, 0.125, 0, 0.125, 0.125, 0.125];[1, 6, 5, 13];4;107;[ 1  6  5  4 13 15 10 16 17  0  7  8 11  9  2  3 14 12];[0, 0.125, 0, 0, 0.125, 0.125, 0.125, 0, 0, 0, 0.125, 0, 0, 0.125, 0, 0.125, 0.125, 0.125];[1, 6, 5, 13];4;132;[ 1  6  5  4 13 15 10 16 17  0  7  8 11  9  2  3 14 12];[0, 0.125, 0, 0, 0.125, 0.125, 0.125, 0, 0, 0, 0.125, 0, 0, 0.125, 0, 0.125, 0.125, 0.125]
60179;18;18;(0, 5, 8, 14);4;1159;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 5, 8, 14);4;1184;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 5, 8, 14);4;1209;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 5, 8, 14);4;1234;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60180;19;19;[14, 12, 8];3;43;[ 6 14 12  8 17 16  3  0  7  5  4  9 11 10  2  1 15 13 18];[0, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0];[13, 9, 8];3;90;[ 6 13  9 14 12  8 17 16  7  5  4  3  1 10  2  0 15 11 18];[0, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0];[7, 15, 8];3;145;[ 6  7 15 14 12 13  9  8 17 18 16  4  1  5  2  3 10 11  0];[0, 0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[7, 15, 8];3;170;[ 6  7 15 14 12 13  9  8 17 18 16  4  1  5  2  3 10 11  0];[0, 0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2]
60181;19;19;(4, 9, 10, 17);4;3244;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 9, 10, 17);4;3269;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 9, 10, 17);4;3294;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 9, 10, 17);4;3319;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60182;19;19;(2, 7, 9);3;493;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 7, 9);3;518;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 7, 9);3;543;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 7, 9);3;568;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60183;19;19;(5, 6, 8, 15);4;3373;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(5, 6, 8, 15);4;3398;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(5, 6, 8, 15);4;3423;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(5, 6, 8, 15);4;3448;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60184;19;19;(0, 6, 7, 10, 15);5;5971;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 6, 7, 10, 15);5;5996;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 6, 7, 10, 15);5;6021;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 6, 7, 10, 15);5;6046;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60185;19;19;[0, 1, 7, 4];4;44;[ 0  1  7  4 15 10 18  3  6  5  9  8 11 12 13  2 14 16 17];[0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666];[0, 1, 7, 4];4;69;[ 0  1  7  4 15 10 18  3  6  5  9  8 11 12 13  2 14 16 17];[0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666];[0, 1, 7, 4];4;94;[ 0  1  7  4 15 10 18  3  6  5  9  8 11 12 13  2 14 16 17];[0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666];[0, 1, 7, 4];4;119;[ 0  1  7  4 15 10 18  3  6  5  9  8 11 12 13  2 14 16 17];[0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666]
60186;19;19;(0, 1, 3);3;197;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;222;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;247;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;272;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60187;19;19;(0, 6, 7, 12);4;1411;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 6, 7, 12);4;1436;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 6, 7, 12);4;1461;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 3, 6, 7];4;119;[ 1  3  6  7 12 13 11  9 14  5  0  2  4  8 10 15 16 17 18];[0, 0.1111111111111111, 0, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0, 0]
60188;19;19;(0, 3, 6);3;215;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 7, 6];3;60;[ 0  7  6  8 12 13 14 17 18  5  4  3 11 10  2  1 15  9 16];[0.1111111111111111, 0, 0, 0, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111];[0, 7, 6];3;85;[ 0  7  6  8 12 13 14 17 18  5  4  3 11 10  2  1 15  9 16];[0.125, 0, 0, 0, 0, 0, 0.125, 0.125, 0.125, 0, 0, 0, 0.125, 0.125, 0.125, 0, 0, 0.125, 0.125];[1, 4, 11];3;110;[ 1  4 11  8 12 16 17  7 14 13  6  0 18  5  2  3 15 10  9];[0.125, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.125, 0.125, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.125, 0.125, 0, 0.16666666666666666, 0.16666666666666666, 0.125]
60189;19;19;(1, 2, 3, 7);4;1695;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 3, 7);4;1720;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 3, 7);4;1745;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 3, 7);4;1770;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60190;19;19;(0, 1, 2, 3, 6);5;4074;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3, 6);5;4099;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3, 6);5;4124;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3, 6);5;4149;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60191;19;19;(0, 2, 4);3;213;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 4);3;238;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 4);3;263;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 4);3;288;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60192;19;19;[3, 2, 4];3;35;[ 3  2  4 11 13 14 15 18  7  6  5  0 10  9  8  1 12 16 17];[0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285];[3, 2, 4];3;60;[ 3  2  4 11 13 14 15 18  7  6  5  0 10  9  8  1 12 16 17];[0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285];[3, 6, 11];3;85;[ 3  6 11  9 18 13  4 14 15  2  1  5  7  8 10  0 12 16 17];[0, 0, 0.14285714285714285, 0.25, 0.14285714285714285, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.25];[3, 6, 11];3;110;[ 3  6 11  9 18 13  4 14 15  2  1  5  7  8 10  0 12 16 17];[0, 0, 0.14285714285714285, 0.25, 0.14285714285714285, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.25]
60193;19;19;(4, 5, 6);3;558;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 5, 6);3;583;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 5, 6);3;608;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 5, 6);3;633;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60194;19;19;(4, 5, 6);3;558;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[5, 4, 11];3;60;[ 5  4 11  0  3  2  6  1  7  8  9 10 12 13 14 15 16 17 18];[0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0];[5, 4, 11];3;85;[ 5  4 11  0  3  2  6  1  7  8  9 10 12 13 14 15 16 17 18];[0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0];[5, 4, 11];3;110;[ 5  4 11  0  3  2  6  1  7  8  9 10 12 13 14 15 16 17 18];[0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0]
60195;19;19;[4, 7, 8];3;43;[ 2  4  7  8 12 14 17  3  6  5  1  9 11 10 13  0 15 16 18];[0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0];[4, 7, 8];3;68;[ 2  4  7  8 12 14 17  3  6  5  1  9 11 10 13  0 15 16 18];[0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0];[4, 7, 8];3;93;[ 2  4  7  8 12 14 17  3  6  5  1  9 11 10 13  0 15 16 18];[0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0];[4, 13, 8];3;116;[ 4 13 11  8 16 12 17  7 14 10 15  2  1  5  6  3  9  0 18];[0, 0.14285714285714285, 0.14285714285714285, 0, 0.25, 0, 0, 0.2, 0.25, 0, 0.14285714285714285, 0.25, 0.2, 0.25, 0.14285714285714285, 0.14285714285714285, 0.25, 0.2, 0]
60196;19;19;[6, 4, 11, 8];4;44;[ 6  4 11  8 12 14  0  1  7  5  2  3 10  9 13 15 16 17 18];[0, 0, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0, 0];[6, 7, 11, 9];4;69;[ 6  7 11  9 14  8  4 12  5  1  2  3  0 10 13 15 16 17 18];[0, 0, 0, 0, 0.2, 0, 0.25, 0.25, 0.2, 0.25, 0, 0.25, 0.2, 0, 0.25, 0, 0, 0, 0];[6, 7, 11, 9];4;94;[ 6  7 11  9 14  8  4 12  5  1  2  3  0 10 13 15 16 17 18];[0, 0, 0, 0, 0.2, 0, 0.25, 0.25, 0.2, 0.25, 0, 0.25, 0.2, 0, 0.25, 0, 0, 0, 0];[6, 7, 11, 9];4;119;[ 6  7 11  9 14  8  4 12  5  1  2  3  0 10 13 15 16 17 18];[0, 0, 0, 0, 0.2, 0, 0.25, 0.25, 0.2, 0.25, 0, 0.25, 0.2, 0, 0.25, 0, 0, 0, 0]
60197;19;19;(0, 2, 3);3;213;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3);3;238;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3);3;263;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3);3;288;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60198;19;19;(0, 1, 3);3;197;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;222;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;247;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;272;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
60199;19;19;(0, 3, 6, 7);4;1160;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 6, 7);4;1185;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 6, 7);4;1210;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 6, 7);4;1235;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]


==> results/lane_shift_short_narrow_necessary_explanations_runs_results.csv <==
obstacles,exhaustive,discrete_25,discrete_50
15,622.0,377.0,367.0
16,597.0,339.0,344.0
17,456.0,292.0,242.0
18,607.0,320.0,336.0
19,1631.0,1189.0,1180.0


==> results/lane_shift_short_wide_average_distance_obs_15.csv <==
samples,necessary_explanations,random,decaf
100,0.4,0.6,0.33
200,0.26,0.45,0.27
300,0.19,0.38,0.22
400,0.17,0.37,0.21


==> results/lane_shift_short_wide_average_distance_obs_16.csv <==
samples,necessary_explanations,random,decaf
100,0.51,0.58,0.49
200,0.22,0.35,0.33
300,0.19,0.27,0.2
400,0.13,0.24,0.26


==> results/lane_shift_short_wide_average_distance_obs_17.csv <==
samples,necessary_explanations,random,decaf
100,0.53,0.7,0.51
200,0.27,0.46,0.45
300,0.18,0.45,0.31
400,0.15,0.36,0.22


==> results/lane_shift_short_wide_average_distance_obs_18.csv <==
samples,necessary_explanations,random,decaf
100,0.57,0.99,0.69
200,0.42,0.71,0.42
300,0.23,0.65,0.37
400,0.2,0.57,0.34


==> results/lane_shift_short_wide_average_distance_obs_19.csv <==
samples,necessary_explanations,random,decaf
100,0.6,0.86,0.38
200,0.32,0.57,0.37
300,0.25,0.49,0.31
400,0.16,0.46,0.28


==> results/lane_shift_short_wide_combined_responsibility_discrete_necessary_discrete_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_25;explanation_size_25;runs_25;obstacles_order_25;responsibility_25;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_75;explanation_size_75;runs_75;obstacles_order_75;responsibility_75;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100
61100;15;15;(0, 6, 7);3;173;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 2, 6];3;60;[ 3  2  6  7 12 10  9  8 14 13  1  0  4  5 11];[0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[3, 2, 6];3;85;[ 3  2  6  7 12 14  9  8 13 10  1  0  4  5 11];[0, 0, 0.2, 0.2, 0, 0, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.2, 0.16666666666666666, 0.2];[6, 7, 12];3;110;[ 6  7 12  3 14  2 13 10  4  5  1  0 11  9  8];[0, 0, 0.2, 0.2, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.16666666666666666, 0, 0.3333333333333333, 0.16666666666666666, 0.2]
61101;15;15;[3, 4, 6, 11, 12];5;61;[ 3  4  6 11 12 13  2  0  7  5  1  8 10  9 14];[0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0];[3, 5, 7];3;75;[ 3  6  5  4  7 13 11  9 12  1  2  0 10  8 14];[0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0];[3, 5, 7];3;100;[ 3  6  5  4  7 13 11  9 12  1  2  0 10  8 14];[0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0];[1, 3, 4];3;110;[ 1  3  4  0  5 11 10  9 13 12  6  7  2  8 14];[0.2, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.16666666666666666, 0.16666666666666666, 0, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0]
61102;15;15;[6, 10, 14];3;65;[ 2  6 10  8 12 14  1  0  9  3  4  5  7 11 13];[0.14285714285714285, 0.14285714285714285, 0.2, 0.14285714285714285, 0.14285714285714285, 0, 0.2, 0, 0.2, 0.14285714285714285, 0.2, 0, 0.2, 0, 0.2];[3, 2, 5];3;60;[ 3  2  5  4  6 10  9  8 14 12  1  0  7 11 13];[0.14285714285714285, 0.14285714285714285, 0.2, 0.2, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0.2, 0, 0.2, 0, 0.2];[3, 2, 5];3;85;[ 3  2  5  4  6 10  9  8 14 12  1  0  7 11 13];[0.14285714285714285, 0.14285714285714285, 0.2, 0.2, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0.2, 0, 0.2, 0, 0.2];[3, 6, 10];3;116;[ 3  6 13 10 14  5  4  2 12  9  8  1  0  7 11];[0.14285714285714285, 0.14285714285714285, 0.2, 0.25, 0.2, 0.2, 0.25, 0, 0.2, 0.2, 0.25, 0, 0.2, 0.25, 0.25]
61103;15;15;[0, 2, 3];3;35;[ 0  2  3  5  1  4  8  6  7  9 10 11 12 13 14];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0, 0, 0.25, 0, 0, 0, 0, 0, 0];[0, 2, 3];3;60;[ 0  2  3  5  1  4  6  7  8 10 11 12 14 13  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0, 0.25, 0.25, 0.25, 0.25, 0.25];[0, 2, 3];3;85;[ 0  2  3  4  5 11  6  1  7  8 10 12 14 13  9];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25];[3, 2, 0];3;110;[ 3  2  0  4  7  5 11  8  6  1 10 12 14 13  9];[0.3333333333333333, 0.25, 0.5, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25]
61104;15;15;[1, 6, 13];3;35;[ 1  6 13 10  3  4  2  0  7  5  9  8 11 12 14];[0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0];[1, 6, 13];3;60;[ 1  6 13 10  8 12  7  0  4  5  2  3 11  9 14];[0.25, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0.25, 0.25, 0, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0];[1, 6, 12];3;100;[ 1  4  6 10 12 13  7  0  8  5  2  3 11  9 14];[0.25, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0];[1, 6, 12];3;125;[ 1  3  6  4 12 13 10  7  0  8  5  2 11  9 14];[0.25, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.25, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0]
61105;15;15;[5, 8, 10];3;35;[ 5  8 10  0 12  9  4  6 13  1  2  3  7 11 14];[0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.2, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0.2, 0.3333333333333333, 0, 0.2, 0.16666666666666666, 0];[0, 1, 6];3;88;[ 0  1  3  4  6  5 10  8 14 13 11 12  9  2  7];[0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 1, 6];3;113;[ 0  1  3  4  6  5 10  8 14 13 11 12  9  2  7];[0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 1, 6];3;138;[ 0  1  3  4  6  5 10  8 14 13 11 12  9  2  7];[0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
61106;15;15;[1, 5, 7, 8];4;44;[ 1  5  7  8  3  2  4  0  6  9 10 11 12 13 14];[0, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0, 0, 0];[5, 4, 11];3;60;[ 5  4 11  1  8  7  0  2  9 10 14  3  6 12 13];[0.2, 0.25, 0.2, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.25, 0.25, 0.2, 0.14285714285714285, 0.3333333333333333, 0, 0, 0.14285714285714285];[5, 4, 11];3;85;[ 5  4 11  1  8  7  0  2 12  6  9 10 14 13  3];[0.2, 0.25, 0.2, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2];[5, 4, 11];3;110;[ 5  4 11  1  8  7  0  2 12  6  9 10 14 13  3];[0.2, 0.25, 0.2, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2]
61107;15;15;[1, 4, 13];3;61;[ 1  3  6  4  7 13 12 10  5  2  0  8 11  9 14];[0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0];[1, 4, 13];3;86;[ 1  3  6  4  7 13 12 10  5  2  0  8 11  9 14];[0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0];[1, 4, 12];3;85;[ 1  4 12  9 13 10  0 14 11  3  6  7  5  2  8];[0.16666666666666666, 0.2, 0, 0.14285714285714285, 0.2, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666];[1, 4, 12];3;110;[ 1  4 12  9 13 10  6  0 14 11  3  7  5  2  8];[0.16666666666666666, 0.2, 0, 0.14285714285714285, 0.2, 0, 0.16666666666666666, 0.14285714285714285, 0, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666]
61108;15;15;[0, 1, 6];3;35;[ 0  1  6  4  7  8  3  2  5  9 10 11 12 13 14];[0.2, 0.2, 0, 0, 0.2, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0, 0];[0, 1, 6];3;60;[ 0  1  6  4  7  8  3  2  5  9 10 11 12 13 14];[0.2, 0.2, 0, 0, 0.2, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0, 0];[0, 1, 4];3;91;[ 0  1  2  4  7  6  9  8 12  3  5 10 11 13 14];[0.2, 0.2, 0.2, 0, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0.2, 0, 0];[1, 2, 7];3;110;[ 1  2  7  4  9  6  8  0 12  3  5 10 11 13 14];[0.2, 0.25, 0.25, 0, 0.25, 0, 0.2, 0.25, 0.2, 0.25, 0, 0, 0.2, 0, 0]
61109;15;15;[0, 1, 3, 4, 5];5;61;[ 0  1  3  4  5 13 11  9 12  7  2  6 10  8 14];[0.25, 0.25, 0, 0.25, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0.25, 0.25, 0];[0, 1, 3, 4, 5];5;86;[ 0  1  3  4  5 13 11  9 12  8  2  6  7 10 14];[0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0, 0, 0.2, 0.25, 0, 0.25, 0.25, 0.25, 0];[1, 2, 3];3;93;[ 0  1  2  3  4  5  7  9 13 10 11 12  8  6 14];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0];[1, 2, 3];3;118;[ 0  1  2  3  4  5  7  9 13 10 11 12 14  8  6];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2]
61110;15;15;[3, 4, 5];3;35;[ 3  4  5  0  7  9  2  1  6  8 10 11 12 13 14];[0.25, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0];[3, 6, 10];3;89;[ 3  6  5  4 14 10  0  7  9  2  1  8 11 12 13];[0.25, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0.25, 0.3333333333333333, 0, 0, 0, 0.3333333333333333];[3, 6, 10];3;114;[ 3  6  5  4 14 10  0  7  9  1 13  2 11  8 12];[0.25, 0.16666666666666666, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0.25, 0.3333333333333333, 0, 0, 0.16666666666666666, 0.3333333333333333];[3, 6, 10];3;139;[ 3  6  5  4 14 10  0  7  9  1 13 11  2  8 12];[0.25, 0.16666666666666666, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0.25, 0.3333333333333333, 0.14285714285714285, 0, 0.16666666666666666, 0.3333333333333333]
61111;15;15;[2, 7, 9];3;35;[ 2  7  9  8 12  3  1  0  6  5  4 10 11 13 14];[0, 0, 0.25, 0, 0, 0, 0, 0.25, 0.25, 0.25, 0, 0, 0.25, 0, 0];[2, 7, 9];3;60;[ 2  7  9  8 12 10  5  6 14 13  1  3  4  0 11];[0, 0, 0.25, 0, 0, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0, 0.25, 0.2, 0.2];[2, 7, 5];3;91;[ 2  7  6  5 12 13  9  8 14 10  1  3  4  0 11];[0, 0, 0.25, 0, 0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0, 0.25, 0.25, 0.2];[2, 7, 5];3;116;[ 2  7  6  5 12 13  9  8 14  0  1  3 10  4 11];[0.2, 0.2, 0.25, 0.2, 0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0, 0.25, 0.25, 0.2]
61112;15;15;[6, 5, 9];3;35;[ 6  5  9  8 13  3  0  1  7  4  2 10 11 12 14];[0, 0, 0, 0, 0, 0.25, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0.25, 0];[6, 5, 9];3;60;[ 6  5  9  8 13  3  0  1  7  4  2 10 11 12 14];[0, 0, 0, 0, 0, 0.25, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0.25, 0];[0, 6, 8];3;92;[ 0  5  6  8  9 13  2  1 12  7  3  4 11 10 14];[0.25, 0.2, 0.2, 0, 0, 0.25, 0.25, 0, 0.25, 0.25, 0, 0, 0.2, 0.25, 0];[0, 6, 8];3;117;[ 0  5  6  8  9 13  7  1 14 12  2 10  4  3 11];[0.25, 0.2, 0.2, 0, 0, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0, 0.2, 0.25, 0.2]
61113;15;15;[1, 2, 10];3;35;[ 1  2 10  0  4  5  6  3  7  8  9 11 12 13 14];[0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0];[1, 2, 10];3;60;[ 1  2 10  0 12 11  8  6 13  5  4  3  7  9 14];[0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.3333333333333333, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0];[1, 2, 10];3;85;[ 1  2 10  0  6  9  8  7 12 13 14 11  4  5  3];[0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285];[1, 2, 3];3;110;[ 1  2  3 11 10  6  7  0 12 13  9  8 14  5  4];[0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285]
61114;15;15;[0, 1, 6, 8];4;44;[ 0  1  6  8  3  4  5  2  7  9 10 11 12 13 14];[0.25, 0.25, 0, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0];[0, 1, 6, 8];4;69;[ 0  1  6  8  3  4  5  2  7  9 10 11 12 13 14];[0.25, 0.25, 0, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0];[0, 1, 5, 6];4;107;[ 0  1  5  4  6  7  8  3  2  9 10 11 12 13 14];[0.25, 0.25, 0, 0, 0.25, 0.25, 0.25, 0.25, 0.25, 0, 0, 0, 0, 0, 0];[0, 1, 5, 6];4;132;[ 0  1  5  4  6  7  8  3  2  9 10 11 12 13 14];[0.25, 0.25, 0, 0, 0.25, 0.25, 0.25, 0.25, 0.25, 0, 0, 0, 0, 0, 0]
61115;15;15;[7, 4, 8];3;41;[ 7  4 11  8  3 10  2  0  6  5  1  9 12 13 14];[0, 0, 0.2, 0.2, 0.25, 0, 0, 0.25, 0.25, 0, 0.2, 0.25, 0, 0, 0];[7, 9, 11];3;60;[ 7  9 11  4  8 10  3  2  6  5  1  0 12 13 14];[0, 0, 0.2, 0.2, 0.25, 0, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0, 0, 0];[7, 9, 11];3;85;[ 7  9 11  4  8  3  1  2 10  6  0  5 12 13 14];[0, 0.2, 0.2, 0.2, 0.25, 0, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0, 0, 0];[7, 9, 11];3;110;[ 7  9 11  3 12  8  4  6 10  1  2  0  5 13 14];[0, 0.2, 0.2, 0.25, 0.25, 0, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0, 0]
61116;15;15;[0, 6, 11];3;35;[ 0  6 11  8  3  4  2  1  7  5  9 10 12 13 14];[0.25, 0, 0, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0, 0, 0];[0, 6, 11];3;60;[ 0  6 11  8  3  4  2  1  7  5  9 10 12 13 14];[0.25, 0, 0, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0, 0, 0];[0, 6, 11];3;85;[ 0  6 11  8 12 14  4  7  5  1  2  3 10  9 13];[0.25, 0, 0, 0, 0.2, 0, 0.25, 0.2, 0.25, 0, 0, 0.25, 0.2, 0, 0.2];[0, 6, 11];3;110;[ 0  6 11  8  7  4  3  2 14 12  9  1  5 10 13];[0.25, 0, 0.2, 0.2, 0.2, 0, 0.25, 0.2, 0.25, 0.2, 0, 0.25, 0.2, 0, 0.2]
61117;15;15;(1, 4, 7);3;231;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[4, 11, 10];3;60;[ 4 11 10  0  3  5  2  1  7  6  9  8 12 13 14];[0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0];[4, 14, 10];3;85;[ 4 14 10 11  7  3  6  2 12  5  1  0  8  9 13];[0, 0, 0.2, 0.2, 0.3333333333333333, 0, 0.2, 0.2, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0, 0.3333333333333333];[6, 4, 10];3;110;[ 6  4 10 11 14  7  3  2 12 13  1  0  8  5  9];[0.125, 0.125, 0.2, 0.2, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0.125, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.125, 0.3333333333333333]
61118;15;15;[1, 14, 13, 9];4;44;[ 1 14 13  9 10  7  6 11  4  5  2  3  0  8 12];[0, 0.25, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0, 0.25, 0.25];[0, 1, 2];3;60;[ 0  1  2 14 13 10  9  8  7 11  6  3  4  5 12];[0.25, 0.25, 0.25, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.25, 0.16666666666666666, 0, 0.25, 0.25];[0, 1, 2];3;85;[ 0  1  2  5 13 10  9  8 14  6  7 11  4  3 12];[0.25, 0.25, 0.25, 0, 0, 0.25, 0.2, 0.16666666666666666, 0.25, 0.25, 0.25, 0.16666666666666666, 0, 0.25, 0.25];[0, 1, 2];3;110;[ 0  1  2  5 13 10  9  8 14  6  7 11  4  3 12];[0.25, 0.25, 0.25, 0, 0, 0.25, 0.2, 0.16666666666666666, 0.25, 0.25, 0.25, 0.16666666666666666, 0, 0.25, 0.25]
61119;15;15;[0, 1, 3, 4, 5];5;89;[ 0  1  3  4  6  5 12 13  7  2  8  9 11 10 14];[0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0];[0, 1, 3, 4, 5];5;114;[ 0  1  3  4  6  5 12 13  7  2  8  9 11 10 14];[0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0];[0, 1, 3, 4, 5];5;139;[ 0  1  3  4  6  5 12 13  7  2  8  9 11 10 14];[0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0];[4, 9, 11];3;129;[ 0  4  6  9 11  3  5  1 13 12  7  2 10  8 14];[0.2, 0.14285714285714285, 0, 0.14285714285714285, 0.2, 0.14285714285714285, 0.2, 0, 0, 0.2, 0, 0.2, 0.14285714285714285, 0.14285714285714285, 0]
61120;16;16;[5, 4, 11];3;35;[ 5  4 11  1  9 13  3  0  7  6  2  8 10 12 14 15];[0, 0.2, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0.2, 0, 0.3333333333333333, 0, 0.2, 0, 0];[1, 5, 4];3;67;[ 1  2  5  4 11  3  8 14 13  9  0  6  7 10 12 15];[0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.25, 0.2, 0, 0.3333333333333333, 0, 0.2, 0.25, 0];[0, 1, 2];3;85;[ 0  1  2  4  5  8 11  3 14  9 13  6  7 10 12 15];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0, 0.2, 0.25, 0];[0, 1, 2];3;110;[ 0  1  2  4  5  8 11  3 14  6 13  9 15 12  7 10];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2]
61121;16;16;[1, 3, 4];3;52;[ 0  1  3  4  7 13 11  8  6  5  2  9 10 12 14 15];[0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0];[1, 3, 4];3;77;[ 0  1  3  4  7 13 11  8  6  5  2  9 10 12 14 15];[0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0];[1, 3, 7];3;85;[ 1  3  7  4 12 11  2  0 13  6 10  8  5  9 14 15];[0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0];[3, 11, 14];3;110;[ 3 11 14  1  7 12  4  2 13  6  0  8 10  5  9 15];[0.14285714285714285, 0.2, 0.14285714285714285, 0.3333333333333333, 0.2, 0, 0.14285714285714285, 0.2, 0.14285714285714285, 0, 0.14285714285714285, 0.3333333333333333, 0.2, 0.14285714285714285, 0.3333333333333333, 0]
61122;16;16;(1, 2, 3);3;237;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 6, 15];3;60;[ 1  6 15 10  3  4  2  0  7  5  9  8 11 12 13 14];[0, 0.25, 0, 0, 0, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0, 0.25];[1, 6, 15];3;85;[ 1  6 15 10  8 12  5  0 13  4  2  3  7  9 11 14];[0.2, 0.25, 0, 0, 0, 0.2, 0.25, 0, 0.2, 0, 0.25, 0, 0.2, 0.2, 0, 0.25];[1, 6, 15];3;110;[ 1  6 15 10  8 12  5  0 13 11  2  3 14  4  7  9];[0.2, 0.25, 0.1111111111111111, 0.1111111111111111, 0, 0.2, 0.25, 0, 0.2, 0, 0.25, 0.1111111111111111, 0.2, 0.2, 0.1111111111111111, 0.25]
61123;16;16;[6, 7, 5];3;35;[ 6  7  5  8  3 11 10  0 14  4  1  2  9 12 13 15];[0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0];[2, 6, 4];3;60;[ 2  6  4  5  7  8 14  3 15 13 10  9 11  0  1 12];[0.16666666666666666, 0, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.16666666666666666, 0, 0.2, 0.3333333333333333, 0.2];[2, 6, 4];3;85;[ 2  6  4  5  7  8 14  0 15  3 11  9 12 10 13  1];[0.25, 0, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.2, 0.3333333333333333, 0.25];[2, 6, 4];3;110;[ 2  6  4  5  7  8 14  0 13  3 11  9 15 12 10  1];[0.25, 0, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25]
61124;16;16;[3, 7, 14];3;35;[ 3  7 14 13 11 10  9  8 15  5  6  2  0  1  4 12];[0, 0, 0, 0.125, 0, 0, 0, 0.125, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0.125];[3, 4, 5];3;60;[ 3  4  5 11 13  9  8  7 10 14 15  2  6  0  1 12];[0, 0, 0, 0.25, 0.25, 0.25, 0, 0.125, 0.125, 0.125, 0.125, 0.25, 0, 0.25, 0.125, 0.125];[3, 6, 5];3;85;[ 3  6  5  4  7 13 11  9 15 14 10  8  1  0  2 12];[0, 0, 0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.125, 0.25, 0.16666666666666666, 0.25, 0, 0.25, 0.16666666666666666, 0.16666666666666666];[3, 6, 5];3;110;[ 3  6  5  4  7 13 11  9 15 14  0 10  8  2  1 12];[0.16666666666666666, 0, 0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.125, 0.25, 0.16666666666666666, 0.25, 0, 0.25, 0.16666666666666666, 0.16666666666666666]
61125;16;16;[0, 3, 14];3;78;[ 0  1  3  4  7 14 10  9 15 13  2  5  6  8 11 12];[0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111];[3, 2, 5];3;60;[ 3  2  5 14  0  4  7  1 15  9 13 10  6  8 11 12];[0.1111111111111111, 0.1111111111111111, 0.25, 0.25, 0.1111111111111111, 0.25, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.25, 0.1111111111111111];[3, 2, 5];3;85;[ 3  2  5 14  6  4  9  1 15 11 12  0  7 10 13  8];[0.1111111111111111, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0.1111111111111111, 0, 0.2, 0.1111111111111111, 0.2, 0.2, 0.1111111111111111, 0.25, 0.2];[0, 2, 5];3;125;[ 0  1  2  3  5  6 11  9 14 12 15  4  7 10 13  8];[0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.1111111111111111, 0, 0.25, 0.1111111111111111, 0.25, 0.25, 0.1111111111111111, 0.25, 0.2]
61126;16;16;[2, 7, 9];3;56;[ 2  7  6  4 11  9  0 14  5  3  1  8 10 12 13 15];[0.16666666666666666, 0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0.16666666666666666, 0];[1, 4, 9];3;66;[ 1  4 10  9  7 11  6  2 14  3  0 12 13  5  8 15];[0.16666666666666666, 0.25, 0.2, 0.16666666666666666, 0.25, 0, 0.2, 0.2, 0, 0.25, 0.25, 0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0];[1, 4, 9];3;91;[ 1  4  7  9 10 11  6  2  5  3  0 12 14 13  8 15];[0.16666666666666666, 0.25, 0.2, 0.16666666666666666, 0.25, 0.16666666666666666, 0.2, 0.25, 0, 0.25, 0.25, 0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0];[1, 4, 9];3;116;[ 1  4  7  9 10 11  6  2  5  3  0 12 14 13  8 15];[0.16666666666666666, 0.25, 0.2, 0.16666666666666666, 0.25, 0.16666666666666666, 0.2, 0.25, 0, 0.25, 0.25, 0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0]
61127;16;16;(1, 4, 7);3;251;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 4, 7);3;276;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 4, 7);3;301;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 5, 4];3;118;[ 0  3  5  4  7 10  2  1  6  8  9 11 12 13 14 15];[0.2, 0, 0, 0.2, 0.2, 0.2, 0, 0.2, 0, 0, 0.2, 0, 0, 0, 0, 0]
61128;16;16;[1, 2, 6];3;35;[ 1  2  6  5 12 14 15 11  7  4  0  3 10  9  8 13];[0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285];[0, 6, 5];3;60;[ 0  6  5  4 14 11  1  2 12 15  7  3 10  9  8 13];[0.2, 0.14285714285714285, 0.14285714285714285, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0.2, 0.14285714285714285, 0, 0.2, 0.14285714285714285];[0, 4, 15];3;85;[ 0  4 15  5 11 14  6  1 10  9  2 12  7  3  8 13];[0.3333333333333333, 0.16666666666666666, 0.14285714285714285, 0, 0.3333333333333333, 0.2, 0.2, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0.14285714285714285, 0, 0.2, 0.3333333333333333];[0, 4, 15];3;110;[ 0  4 15  9 12  6  5  1 14 11 10  2  7  3  8 13];[0.3333333333333333, 0.2, 0.14285714285714285, 0, 0.3333333333333333, 0.2, 0.2, 0, 0, 0.25, 0.2, 0.2, 0.25, 0, 0.2, 0.3333333333333333]
61129;16;16;[0, 1, 7];3;35;[ 0  1  7  9 10 11  3  2  6  5  4  8 12 13 14 15];[0.2, 0.2, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0];[0, 1, 6];3;60;[ 0  1  6  5  7  9 15 11 10  4  2  3  8 12 13 14];[0.25, 0.25, 0, 0, 0, 0.25, 0.25, 0.25, 0, 0.25, 0.2, 0.2, 0, 0, 0, 0.25];[0, 1, 9];3;85;[ 0  1  9  2  5  6  7  3 14 15  4  8 11 10 13 12];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0, 0.25, 0.25, 0.25, 0, 0.3333333333333333, 0, 0, 0, 0, 0.25, 0.25];[0, 1, 9];3;110;[ 0  1  9  2  5  6  7  3 14 15 12  8  4 10 11 13];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0, 0, 0.2, 0, 0.25, 0.25]
61130;16;16;[1, 3, 4];3;43;[ 0  1  3  4  6  5  7  8 12  9 10 11 15 14  2 13];[0.125, 0.125, 0, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0.125];[1, 3, 4];3;68;[ 0  1  3  4  6  5  7  8 12  9 10 11 15 14  2 13];[0.125, 0.125, 0, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0.125];[1, 3, 4];3;93;[ 0  1  3  4  6  5  7  8 12  9 10 11 15 14  2 13];[0.125, 0.125, 0, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0.125];[0, 6, 8];3;117;[ 0  1  6  8 14 11  9  3 10  7  4  5 15 12  2 13];[0.16666666666666666, 0.16666666666666666, 0, 0.125, 0.125, 0.125, 0.16666666666666666, 0.125, 0.16666666666666666, 0.16666666666666666, 0.125, 0.16666666666666666, 0.125, 0, 0.16666666666666666, 0.125]
61131;16;16;[2, 6, 9];3;35;[ 2  6  9 15 13 14  8  1  7  5  4  3  0 10 11 12];[0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[2, 6, 9];3;68;[ 0  2  6  9 10 11  8 13 15 14  7  3  1  5  4 12];[0.2, 0, 0.2, 0, 0, 0, 0.2, 0, 0.16666666666666666, 0.2, 0.2, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[2, 3, 4];3;93;[ 0  2  3  4  6 10  9  8 15 11 14 13  7  5  1 12];[0.2, 0, 0.2, 0.2, 0.2, 0, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0.2];[2, 3, 4];3;118;[ 0  2  3  4  6 10  9  8 15 11  5  7 14 13  1 12];[0.2, 0, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0.2]
61132;16;16;[1, 2, 3];3;35;[ 1  2  3  4  6 11 10  8 13 14  5  0  7  9 12 15];[0, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0, 0.25, 0, 0.25, 0.25, 0, 0.25, 0.2, 0];[1, 2, 3];3;68;[ 0  1  2  3  4  6  9  8 12 13 10 11 14  5 15  7];[0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.2];[0, 3, 4];3;85;[ 0  3  4  1  2  5  6  8 12  9 10 11 14 13 15  7];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2];[0, 3, 4];3;110;[ 0  3  4  1  2  5  6  8 12  9 10 11 14 13 15  7];[0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2]
61133;16;16;[0, 1, 2];3;35;[ 0  1  2  3 14  4  6  5  7  8 10  9 11 12 13 15];[0.25, 0.25, 0.25, 0.25, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.25, 0];[0, 1, 2];3;60;[ 0  1  2  3 14  4  6  5  7  8 10  9 11 12 13 15];[0.25, 0.25, 0.25, 0.25, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.25, 0];[0, 1, 2];3;85;[ 0  1  2  3 14  4  6  5  7  8 10  9 11 12 13 15];[0.25, 0.25, 0.25, 0.25, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.25, 0];[0, 1, 2];3;110;[ 0  1  2  3 14  4 10  5  7  6  9  8 11 12 13 15];[0.25, 0.25, 0.25, 0.25, 0.2, 0.2, 0, 0, 0, 0, 0.2, 0, 0, 0, 0.25, 0]
61134;16;16;[11, 15, 8];3;35;[11 15  8  3  9  5  6 13  7  4  1  2  0 10 12 14];[0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.3333333333333333, 0, 0.16666666666666666, 0, 0.3333333333333333];[11, 15, 8];3;60;[11 15  8  0  9  3  6  5 13  4  1  2  7 10 12 14];[0.2, 0, 0, 0.2, 0, 0.2, 0.2, 0, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0, 0.16666666666666666, 0, 0.3333333333333333];[11, 15, 8];3;85;[11 15  8  0  9  3  6  5 13 10  2  1  7  4 12 14];[0.2, 0, 0.14285714285714285, 0.2, 0, 0.2, 0.2, 0, 0.3333333333333333, 0.2, 0.14285714285714285, 0.3333333333333333, 0, 0.16666666666666666, 0, 0.3333333333333333];[11, 15, 8];3;110;[11 15  8  0  9  3  6  5 13 10  2  1  7  4 12 14];[0.2, 0, 0.14285714285714285, 0.2, 0, 0.2, 0.2, 0, 0.3333333333333333, 0.2, 0.14285714285714285, 0.3333333333333333, 0, 0.16666666666666666, 0, 0.3333333333333333]
61135;16;16;[1, 4, 5];3;35;[ 1  4  5 14 12  2  3  0  7  6  8  9 11 10 13 15];[0, 0.25, 0, 0, 0.25, 0.25, 0, 0, 0, 0, 0, 0, 0.25, 0, 0.25, 0];[1, 5, 4];3;68;[ 0  1  5  4 14 12 13  3  7  6  2  8 15 11  9 10];[0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.25, 0.25, 0.25, 0.16666666666666666];[1, 5, 4];3;93;[ 0  1  5  4 14 12 13  3  7  6  2  8 10 11 15  9];[0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.25, 0.16666666666666666];[1, 5, 4];3;118;[ 0  1  5  4 14 12 13  6 10 11  8  2  7  3 15  9];[0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.2, 0.16666666666666666, 0.2, 0, 0.2, 0.2, 0.25, 0.25, 0.25, 0.16666666666666666]
61136;16;16;[2, 5, 6];3;35;[ 2  5  6  3 13 14 11  8 15  4  1  0  7  9 10 12];[0, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[3, 2, 5];3;66;[ 3  2  6  5 12 15 10  9 11  8 13 14  7  4  1  0];[0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333];[3, 2, 5];3;91;[ 3  2  6  5 12 15 10  9 11  8  7 13 14  4  1  0];[0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333];[3, 2, 5];3;116;[ 3  2  6  5 12 13 10  9 15  8 11  7 14  4  1  0];[0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333]
61137;16;16;[1, 2, 3, 5];4;44;[ 1  2  3  5  7 13 11  9  6  4  0  8 10 12 14 15];[0, 0.25, 0.25, 0.25, 0, 0.25, 0, 0.25, 0, 0.25, 0, 0.25, 0, 0.25, 0, 0];[1, 2, 3, 5];4;69;[ 1  2  3  5  7 13 11  9 14  4  0  8  6 10 12 15];[0.16666666666666666, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0, 0.25, 0.16666666666666666, 0.25, 0, 0.25, 0, 0.25, 0.16666666666666666, 0];[1, 2, 3, 5];4;94;[ 1  2  3  5  7 13 11  9  4  0 14  8  6 10 12 15];[0.16666666666666666, 0.25, 0.25, 0.25, 0.2, 0.25, 0, 0.25, 0.16666666666666666, 0.25, 0, 0.25, 0, 0.25, 0.16666666666666666, 0];[2, 3, 4];3;118;[ 1  2  3  4  7  5 11  9 13  0 10  8 14 12  6 15];[0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.25, 0, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0]
61138;16;16;[1, 2, 4];3;43;[ 0  1  2  4  6 10  9  8 15 11  3  5  7 12 13 14];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666];[1, 4, 11];3;60;[ 1  4 11  2  6  9  8  0 13 15 10  3  7  5 12 14];[0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0, 0.3333333333333333, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0, 0.16666666666666666];[1, 4, 11];3;85;[ 1  4 11  2  6  9  8  0 13 15 10  3  7  5 12 14];[0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0, 0.3333333333333333, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0, 0.16666666666666666];[1, 4, 11];3;110;[ 1  4 11  2  6  9  8  0 13 15 10  3  7  5 12 14];[0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0, 0.3333333333333333, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0, 0.16666666666666666]
61139;16;16;(4, 8, 13);3;457;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[7, 9, 8];3;68;[ 1  7  9  8 12 13  2  0  6  5  4  3 11 10 14 15];[0, 0.2, 0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0.2, 0.2, 0, 0];[7, 9, 8];3;93;[ 1  7  9  8 12 13  2  0  6  5  4  3 11 10 14 15];[0, 0.2, 0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0.2, 0.2, 0, 0];[4, 8, 13];3;110;[ 4  8 13  1  9 12  7  0  6  5  2  3 11 10 14 15];[0, 0.2, 0, 0, 0.3333333333333333, 0, 0, 0.2, 0.3333333333333333, 0.2, 0, 0, 0.2, 0.3333333333333333, 0, 0]
61140;17;17;[0, 6, 13];3;35;[ 0  6 13  2  3  4  5  1  7  8 10  9 11 12 14 15 16];[0.3333333333333333, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0];[0, 6, 13];3;60;[ 0  6 13  4  7 12  8  5 14 11 16  3  2  9 10  1 15];[0.3333333333333333, 0, 0, 0, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0, 0, 0.2, 0.2, 0.3333333333333333, 0.2, 0, 0.2];[0, 6, 13];3;85;[ 0  6 13  4  7  5  8 12 14 11 16  3  1  9 10  2 15];[0.3333333333333333, 0, 0, 0.16666666666666666, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0, 0, 0.2, 0.2, 0.3333333333333333, 0.2, 0, 0.2];[0, 6, 13];3;110;[ 0  6 13  4  7  5  8 12 14 11 16  3  1  9 10  2 15];[0.3333333333333333, 0, 0, 0.16666666666666666, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0, 0, 0.2, 0.2, 0.3333333333333333, 0.2, 0, 0.2]
61141;17;17;[0, 7, 8];3;65;[ 0  7  9 14 15 10  8 16  6  5  4  3  1 11 13  2 12];[0.14285714285714285, 0, 0, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285];[1, 2, 6];3;60;[ 1  2  6  5 12 15 11  7 10  9  0  8 14 16  4  3 13];[0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285];[1, 2, 6];3;85;[ 1  2  6 11 16 12  5 15 10  9  0  8 14  7  4  3 13];[0.14285714285714285, 0.2, 0.2, 0, 0, 0.16666666666666666, 0.2, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.2, 0.16666666666666666, 0, 0.14285714285714285, 0.16666666666666666, 0.2];[1, 2, 6];3;110;[ 1  2  6 11 13 16 15 12  5 10  0  9  8 14  7  4  3];[0.14285714285714285, 0.2, 0.2, 0, 0.125, 0.16666666666666666, 0.2, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.2, 0.16666666666666666, 0.2, 0.14285714285714285, 0.16666666666666666, 0.2]
61142;17;17;[1, 9, 8];3;42;[ 1 14  9  8 11  2  6  5 13 12 15  3  7  4  0 10 16];[0, 0.3333333333333333, 0.125, 0, 0, 0.125, 0.125, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.125, 0.125, 0.125, 0.3333333333333333, 0.125, 0];[1, 9, 8];3;67;[ 1 14  9  8 11  4  5  2  6 16 15 13 12  7  0  3 10];[0, 0.3333333333333333, 0.14285714285714285, 0, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.16666666666666666, 0.125, 0.125, 0.3333333333333333, 0.125, 0.14285714285714285];[0, 9, 8];3;92;[ 0  1  9  8 14 11  5  4  2  6 16 13 15 12  7  3 10];[0.3333333333333333, 0.3333333333333333, 0.14285714285714285, 0, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.16666666666666666, 0.125, 0.125, 0.3333333333333333, 0.125, 0.14285714285714285];[0, 9, 8];3;117;[ 0  1  9  8 14  2  3  4  5 11  6 16 15 12 13  7 10];[0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.16666666666666666, 0.125, 0.125, 0.3333333333333333, 0.125, 0.14285714285714285]
61143;17;17;[2, 6, 4];3;42;[ 2  7  6  4 12 14 10  9 15  0  1  3  5  8 11 13 16];[0, 0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0.2, 0.2, 0, 0.2, 0, 0.2, 0.2, 0];[2, 4, 9];3;66;[ 2  4  7  9 12 14 10  6 15  8 13  0  5  3  1 11 16];[0.14285714285714285, 0, 0.25, 0, 0.25, 0, 0.2, 0.25, 0.14285714285714285, 0.25, 0.2, 0, 0.25, 0.14285714285714285, 0.2, 0.2, 0];[2, 4, 9];3;91;[ 2  4  7  9 12  3  6  0 15 10 14  8 13  1  5 11 16];[0.2, 0, 0.25, 0.2, 0.25, 0, 0.2, 0.25, 0.14285714285714285, 0.25, 0.2, 0, 0.25, 0.14285714285714285, 0.2, 0.2, 0];[2, 4, 9];3;116;[ 2  4  7  9 12  3  6  0 15 14 11 10  8 13  5  1 16];[0.2, 0, 0.25, 0.2, 0.25, 0, 0.2, 0.25, 0.14285714285714285, 0.25, 0.2, 0.2, 0.25, 0.14285714285714285, 0.2, 0.2, 0]
61144;17;17;[1, 7, 15];3;35;[ 1  7 15 10 14  4  3  0 13  8  2  5  6  9 11 12 16];[0.16666666666666666, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.25, 0.16666666666666666, 0, 0.25, 0, 0, 0.16666666666666666, 0.25, 0.25, 0];[0, 1, 6];3;60;[ 0  1  6  7 13 14 15 10  8  9  3  4 16  5 11  2 12];[0.25, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0, 0, 0.25, 0.25, 0.25, 0.16666666666666666];[0, 6, 10];3;85;[ 0  6 10  7 13 14 15  1  8 12  4  5  9  3 16  2 11];[0.3333333333333333, 0.25, 0, 0.16666666666666666, 0.2, 0.2, 0.3333333333333333, 0.25, 0.2, 0.16666666666666666, 0.3333333333333333, 0, 0.2, 0.25, 0.25, 0.25, 0.16666666666666666];[0, 6, 10];3;110;[ 0  6 10  7 13 14 15  1  8 12  4  5  9  3 16  2 11];[0.3333333333333333, 0.25, 0, 0.16666666666666666, 0.2, 0.2, 0.3333333333333333, 0.25, 0.2, 0.16666666666666666, 0.3333333333333333, 0, 0.2, 0.25, 0.25, 0.25, 0.16666666666666666]
61145;17;17;[3, 5, 11];3;41;[ 3  5  7 11 15 14  2  0  6  4  1  8 10  9 13 12 16];[0, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0];[0, 1, 4, 11];4;69;[ 0  1  4 11 12  5  7  3 14 15  6  2 10  9  8 13 16];[0.25, 0.25, 0, 0.2, 0.25, 0.2, 0, 0.2, 0, 0, 0, 0.25, 0.25, 0, 0.2, 0.2, 0];[0, 1, 4, 11];4;94;[ 0  1  4 11 12  5  7  3 14 13  9  8 15  2  6 10 16];[0.25, 0.25, 0, 0.2, 0.25, 0.2, 0, 0.2, 0.2, 0.2, 0, 0.25, 0.25, 0.2, 0.2, 0.2, 0];[13, 15, 9];3;110;[13 15  9  0 11  1  4 12  3 14  5  7  6  2 10  8 16];[0.25, 0.25, 0, 0.2, 0.25, 0.2, 0, 0.2, 0, 0.3333333333333333, 0, 0.25, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0]
61146;17;17;(0, 4, 7);3;191;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 7, 13];3;60;[ 2  7 13 10  6 11  4  5 14  8 16  3  1  9 12  0 15];[0, 0, 0.25, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.25, 0.14285714285714285, 0, 0.25, 0.14285714285714285, 0, 0.25, 0.14285714285714285, 0, 0.14285714285714285];[2, 7, 13];3;85;[ 2  7 13 10  6 11  4  5 14  8 16  3  1  9 12  0 15];[0, 0, 0.25, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.25, 0.14285714285714285, 0, 0.25, 0.14285714285714285, 0, 0.25, 0.14285714285714285, 0, 0.14285714285714285];[2, 7, 13];3;110;[ 2  7 13 10  8  9  1 12  4 11  6  5 14 16  0  3 15];[0, 0.16666666666666666, 0.25, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.14285714285714285, 0.16666666666666666, 0.25, 0.14285714285714285, 0, 0.14285714285714285]
61147;17;17;[1, 2, 3];3;35;[ 1  2  3  6 10 11  0  4  7  5  9  8 12 13 14 15 16];[0, 0.2, 0.2, 0.2, 0, 0, 0.2, 0, 0, 0, 0.2, 0.2, 0, 0, 0, 0, 0];[3, 15, 8];3;66;[ 3 15 13  8 16  6  2  1 12 11 10  4  7  5  9  0 14];[0, 0.2, 0.2, 0.25, 0.2, 0, 0.2, 0, 0.25, 0, 0.2, 0.2, 0.2, 0.25, 0, 0.25, 0.25];[3, 2, 5];3;85;[ 3  2  5  8 13 15  9 16 11 10  4  6 12  1  7  0 14];[0, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0, 0.25, 0.25, 0.2, 0.2, 0.2, 0.25, 0, 0.25, 0.25];[0, 8, 13];3;110;[ 0  8 13  2  9 15  3  5 16 11  4  6 12 10  1  7 14];[0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2, 0, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0, 0.25, 0.25]
61148;17;17;[0, 1, 6];3;35;[ 0  1  6  4 10 14 11  2 12  7  3  5  8  9 13 15 16];[0.25, 0.25, 0.2, 0, 0.25, 0, 0.25, 0, 0, 0, 0.25, 0.25, 0.2, 0, 0.25, 0, 0];[6, 5, 10];3;60;[ 6  5 10  0  4 14 11  1  8 12  2  9 13  3  7 15 16];[0.25, 0.25, 0.2, 0, 0.25, 0.3333333333333333, 0.3333333333333333, 0, 0.2, 0.2, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0, 0];[6, 5, 10];3;85;[ 6  5 10  0  4 14 11  1  8 12  2  9 13  3  7 15 16];[0.25, 0.25, 0.2, 0, 0.25, 0.3333333333333333, 0.3333333333333333, 0, 0.2, 0.2, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0, 0];[6, 5, 10];3;110;[ 6  5 10  0  4 14 11  1  8 12  2  9 13 15  7  3 16];[0.25, 0.25, 0.2, 0, 0.25, 0.3333333333333333, 0.3333333333333333, 0, 0.2, 0.2, 0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.16666666666666666, 0]
61149;17;17;[1, 7, 8];3;41;[ 1  7 14  8 12 13  2  0  6  5  4  3 11 10  9 15 16];[0, 0.2, 0, 0, 0, 0, 0, 0.2, 0.2, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0];[0, 8, 15];3;60;[ 0  8 15 16 13 12  7  1 14  6  4  5  2 11  9  3 10];[0.3333333333333333, 0.2, 0, 0, 0, 0, 0, 0.2, 0.3333333333333333, 0, 0, 0, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333];[0, 8, 15];3;85;[ 0  8 15 16 10 11  6  2 12  7  1 13 14  4  5  3  9];[0.3333333333333333, 0.2, 0.25, 0, 0.2, 0, 0.25, 0.25, 0.3333333333333333, 0, 0.25, 0.25, 0.25, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333];[0, 2, 8];3;116;[ 0  2 12  8 15 16  7 10 13 11  4 14  1  6  3  5  9];[0.3333333333333333, 0.2, 0.3333333333333333, 0, 0.25, 0, 0, 0.25, 0.3333333333333333, 0, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333]
61150;17;17;(1, 13, 16);3;354;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 5, 13];3;60;[ 6  5 13 14  3  2  0  1  7  4  8  9 11 10 12 15 16];[0, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0];[2, 5, 6];3;85;[ 2  5  6 14 13 16  7  3 15 12  8  0  4 11  9  1 10];[0.16666666666666666, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333];[2, 5, 6];3;110;[ 2  5  6 14 13 16  7  3 15 12  8  0  4 11  9  1 10];[0.16666666666666666, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333]
61151;17;17;[13, 8, 6];3;35;[13  8  6 12 11 14  4  3 15  9  7  2  0  5  1 10 16];[0, 0, 0, 0.2, 0.2, 0, 0.25, 0, 0.5, 0.2, 0, 0.25, 0.25, 0.5, 0.25, 0.2, 0];[13, 8, 4];3;60;[13  8  4 10  9  3  6 11 14 12 15  1  7  5  0  2 16];[0, 0.2, 0, 0.25, 0.3333333333333333, 0, 0.25, 0.2, 0.5, 0.25, 0.3333333333333333, 0.25, 0.25, 0.5, 0.25, 0.25, 0];[13, 8, 1];3;85;[13  8  1  4 10 12 15  6  3  9 11 14  7  5  0  2 16];[0, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0, 0.25, 0.2, 0.5, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0];[13, 8, 1];3;110;[13  8  1  4  9 10  5 15 12  2  3  6 11  7 14  0 16];[0, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.3333333333333333, 0]
61152;17;17;[6, 4, 8];3;35;[ 6  4  8  5 12 11 10 13  7  1  2  3  0  9 14 15 16];[0, 0, 0, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.25, 0.25, 0.25, 0.25, 0, 0, 0];[6, 4, 8];3;60;[ 6  4  8  5 12 11 10 13  7  1  2  3  0  9 14 15 16];[0, 0, 0, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.25, 0.25, 0.25, 0.25, 0, 0, 0];[6, 4, 8];3;85;[ 6  4  8  5 12 11 10 13  1  3  7 15  0  2  9 14 16];[0, 0.2, 0, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0, 0.25, 0.25, 0.25, 0.25, 0, 0.14285714285714285, 0];[6, 4, 8];3;110;[ 6  4  8  5 12 11 10 13  1  3  7 15  0  2  9 14 16];[0, 0.2, 0, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0, 0.25, 0.25, 0.25, 0.25, 0, 0.16666666666666666, 0]
61153;17;17;[2, 5, 7];3;35;[ 2  5  7 10 12  1  3  0  6  4  9  8 11 13 14 15 16];[0, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0];[2, 5, 7];3;60;[ 2  5  7 10 12 13  6  1 15  9  0  3  4  8 11 14 16];[0, 0.2, 0.25, 0, 0, 0.25, 0.2, 0.25, 0, 0.2, 0.25, 0, 0.25, 0.2, 0, 0.2, 0];[2, 5, 7];3;85;[ 2  5  7 10 12 11  6  1 14 13 15  9 16  0  3  4  8];[0.125, 0.2, 0.25, 0.125, 0, 0.25, 0.2, 0.25, 0, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2];[2, 5, 7];3;110;[ 2  5  7 10 12  1  6  0 11 13  9  8 14 15 16  3  4];[0.2, 0.2, 0.25, 0.125, 0, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2]
61154;17;17;[1, 3, 5];3;35;[ 1  3  5  4  7 14  2  0  6  8 10  9 11 12 13 15 16];[0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0, 0, 0, 0.16666666666666666, 0, 0];[7, 5, 9];3;60;[ 7  5  9  8 13  4  1  3 14  6  0  2 11 10 12 15 16];[0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0.2, 0.16666666666666666, 0, 0];[7, 5, 9];3;85;[ 7  5  9  8 13  4  1  3 14  6  0  2 11 10 12 15 16];[0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0.2, 0.16666666666666666, 0, 0];[7, 5, 9];3;110;[ 7  5  9  8 13  4  1  3 14 15  6 12  0  2 11 10 16];[0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0, 0, 0.16666666666666666, 0.2, 0.16666666666666666, 0.16666666666666666, 0]
61155;17;17;[1, 3, 6];3;35;[ 1  3  6  7 13  5  8  4 15 11  0  2 10  9 12 14 16];[0, 0.25, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.25, 0, 0.16666666666666666, 0];[1, 3, 6];3;60;[ 1  3  6  7 13  5  4  0 15  8 11  2 10  9 12 14 16];[0.16666666666666666, 0.25, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.25, 0, 0.16666666666666666, 0];[1, 3, 6];3;85;[ 1  3  6  7 13  5  4  0 15  8 11 10 12  9 16  2 14];[0.16666666666666666, 0.25, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0.25, 0, 0.16666666666666666, 0.125];[1, 3, 6];3;110;[ 1  3  6  7 13  5  4  0 15  8 11 10 12  9 16  2 14];[0.16666666666666666, 0.25, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0.25, 0, 0.16666666666666666, 0.125]
61156;17;17;[0, 4, 14, 11];4;44;[ 0  4 14 11 10 12  5 13 16  7  2  6  1  9  8  3 15];[0.25, 0, 0, 0, 0.25, 0.2, 0, 0, 0, 0, 0.2, 0.25, 0.2, 0.2, 0.25, 0, 0.2];[6, 7, 15];3;60;[ 6  7 15  0  5  3  4  1 14 11 13 10 12 16  8  2  9];[0.25, 0.25, 0.14285714285714285, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.14285714285714285, 0, 0.2, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2];[6, 7, 15];3;85;[ 6  7 15  0  5  3  4  1 14 11 13 10 12 16  8  2  9];[0.25, 0.25, 0.14285714285714285, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.14285714285714285, 0, 0.2, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2];[6, 7, 15];3;110;[ 6  7 15 14 13  3  0  1  4  5  2 11 10 12 16  8  9];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.14285714285714285, 0, 0.25, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2]
61157;17;17;(2, 3, 5);3;359;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 5);3;384;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 2, 5];3;91;[ 3  2  6  5 11  9  0  1  7  4  8 10 12 13 14 15 16];[0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0, 0];[3, 2, 5];3;110;[ 3  2  5  4  6  1  0  7  8  9 10 11 12 13 14 15 16];[0, 0, 0.25, 0.25, 0.25, 0.25, 0.25, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
61158;17;17;[2, 7, 8];3;41;[ 2  7 13  8 15 16  1  3  6  5  4  9 11 10 12  0 14];[0, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0, 0, 0, 0, 0.2, 0, 0.2, 0.2];[2, 7, 8];3;66;[ 2  7 13  8 15 16  1  3  6  5  4  9 11 10 12  0 14];[0, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0, 0, 0, 0, 0.2, 0, 0.2, 0.2];[1, 2, 3];3;85;[ 1  2  3  4  7  6  9  8 15 13 10 16  5 11 12  0 14];[0, 0.2, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0, 0, 0.2, 0, 0.2, 0.2];[1, 2, 3];3;110;[ 1  2  3  4  7  6  9  8 15 13 10 16 12  5 11  0 14];[0, 0.2, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0, 0.16666666666666666, 0.2, 0, 0.2, 0.2]
61159;17;17;[0, 3, 7];3;57;[ 0  1  3  7  6  9 12  2  4  5 10  8 11 13 14 15 16];[0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0];[0, 3, 7];3;82;[ 0  1  3  7  6  9 12  2 15  5 11  4 10  8 13 14 16];[0.16666666666666666, 0.16666666666666666, 0.125, 0.16666666666666666, 0, 0.125, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.125, 0.16666666666666666, 0, 0, 0.125, 0];[0, 3, 6];3;92;[ 0  2  3  6 11 14  9 16  7 12  1 15  5  4 10  8 13];[0.25, 0.16666666666666666, 0.25, 0.25, 0, 0.125, 0.25, 0.16666666666666666, 0, 0.25, 0, 0.25, 0.16666666666666666, 0, 0.25, 0.125, 0.25];[0, 3, 6];3;125;[ 0  2  3  4  6  5  7  9 14 11 13 16 12  1 15  8 10];[0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.14285714285714285, 0.25, 0, 0.25, 0.16666666666666666, 0.25, 0.25, 0.14285714285714285, 0.25]
61160;18;18;[5, 13, 15];3;68;[ 3  5  7  9 13 15  2  0  6  4  1  8 11 10 12 14 16 17];[0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0];[5, 13, 15];3;93;[ 3  5  7  9 13 15  2  0  6  4  1  8 11 10 12 14 16 17];[0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0];[5, 13, 15];3;118;[ 3  5  7  9 13 15  8  4 10 17  1  0  6 11 12  2 14 16];[0, 0, 0, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.14285714285714285];[6, 5, 4, 7];4;135;[ 3  6  5  4  7 14  9  8 15 13 10 17  1  0 11  2 12 16];[0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.14285714285714285]
61161;18;18;[6, 10, 9];3;71;[ 0  7  6  5 10  9 17  3  4  1  8 11 12 13 14  2 15 16];[0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0, 0, 0.14285714285714285];[6, 10, 9];3;96;[ 0  7  6  5 10  9 17  3  4  1  8 11 12 13 14  2 15 16];[0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0, 0, 0.16666666666666666];[2, 15, 14];3;92;[ 2  5 15 14 12  7  6  0 10  9 17  3 13  4 11  1  8 16];[0.16666666666666666, 0, 0.25, 0.14285714285714285, 0.14285714285714285, 0.25, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.25, 0.14285714285714285, 0.25, 0.25, 0, 0.16666666666666666];[13, 10, 9];3;200;[ 1  2  7  5 12 13 10  9 14 15  0  3  6  4 17 11  8 16];[0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0, 0.25, 0.25, 0, 0.25, 0.25, 0.25, 0.25, 0, 0.16666666666666666]
61162;18;18;[5, 12, 17];3;43;[ 2  5 12 17  8  9 16  1  7  6  4 10 11 13  3  0 15 14];[0, 0.2, 0.25, 0, 0, 0.25, 0, 0, 0.2, 0.2, 0, 0, 0.25, 0, 0, 0, 0.2, 0.25];[0, 4, 5];3;76;[ 0  1  2  4  5 11  9  8 12 17 16 13  7 10  3  6 15 14];[0.25, 0.25, 0.25, 0, 0.25, 0.25, 0, 0, 0.25, 0.25, 0, 0.25, 0.25, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.25];[0, 4, 5];3;101;[ 0  1  2  4  5 11  9  8 12 17 16 13  7 10  3  6 15 14];[0.25, 0.25, 0.25, 0, 0.25, 0.25, 0, 0, 0.25, 0.25, 0, 0.25, 0.25, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.25];[4, 12, 17];3;110;[ 4 12 17  2  5 11  8  0  9  1 16 13  7 10  3  6 15 14];[0.25, 0.25, 0.25, 0, 0.3333333333333333, 0.25, 0, 0, 0.25, 0.25, 0, 0.25, 0.3333333333333333, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.3333333333333333]
61163;18;18;[5, 14, 10];3;49;[ 5 13 14 10 12  0  6  3 17 16 11 15  4  2  7  1  9  8];[0.16666666666666666, 0, 0, 0.16666666666666666, 0.125, 0.25, 0.16666666666666666, 0, 0, 0, 0.25, 0.125, 0.25, 0.25, 0.25, 0.125, 0.16666666666666666, 0.16666666666666666];[5, 14, 10];3;74;[ 5 13 14 10 12  0  6  3 17 16  1  7 15 11  9  4  8  2];[0.2, 0.16666666666666666, 0, 0.2, 0.125, 0.25, 0.2, 0.16666666666666666, 0, 0.125, 0.25, 0.125, 0.25, 0.25, 0.25, 0.125, 0.2, 0.2];[0, 6, 16];3;85;[ 0  6 16  5 12 13 14 10  9 11 15  4 17  3  1  7  8  2];[0.3333333333333333, 0.16666666666666666, 0, 0.2, 0.2, 0.25, 0.3333333333333333, 0.16666666666666666, 0, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2];[0, 6, 16];3;110;[ 0  6 16  5 12 13 14 10  9 11 15  4 17  3  1  7  2  8];[0.3333333333333333, 0.16666666666666666, 0.1111111111111111, 0.2, 0.2, 0.25, 0.3333333333333333, 0.16666666666666666, 0, 0.2, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2]
61164;18;18;[4, 12, 11];3;35;[ 4 12 11  8 16 10 15  5 17  6  7  3  1  9  2  0 14 13];[0, 0, 0, 0, 0.25, 0.2, 0, 0, 0.25, 0, 0.2, 0.25, 0.25, 0, 0, 0.2, 0.25, 0.2];[1, 9, 13];3;60;[ 1  9 13  4  8 11 12 16 15 10 17  5 14  2  0  7  6  3];[0.125, 0.3333333333333333, 0.125, 0, 0.25, 0.2, 0, 0, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.125, 0.2, 0.25, 0.2];[1, 9, 13];3;85;[ 1  9 13  4  8 11 12 16 15 10 17  5 14  2  0  7  6  3];[0.125, 0.3333333333333333, 0.125, 0, 0.25, 0.2, 0, 0, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.125, 0.2, 0.25, 0.2];[1, 9, 13];3;110;[ 1  9 13  4  8 11 12 16 15 10 17  5 14  2  0  7  6  3];[0.125, 0.3333333333333333, 0.125, 0, 0.25, 0.2, 0, 0, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.125, 0.2, 0.25, 0.2]
61165;18;18;[3, 4, 15];3;35;[ 3  4 15  8 16 11  7 12 14  1  0  5  6  9 10  2 13 17];[0, 0.16666666666666666, 0, 0.25, 0.25, 0, 0, 0.16666666666666666, 0.25, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.25, 0.25, 0];[15, 8, 1];3;60;[15  8  1  2  4 10 11  7 14 12  0  3  6  5  9 13 16 17];[0, 0.25, 0.25, 0, 0.25, 0, 0, 0.16666666666666666, 0.5, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.5, 0, 0];[15, 8, 1];3;85;[15  8  1  2 13 10  4  7 12 11 14  3  6  5  0  9 16 17];[0, 0.3333333333333333, 0.3333333333333333, 0, 0.25, 0, 0, 0.16666666666666666, 0.5, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.5, 0, 0];[15, 8, 1];3;110;[15  8  1  2 13 10  4  7 12 11 14 17  6  5  0  3  9 16];[0, 0.3333333333333333, 0.3333333333333333, 0, 0.25, 0, 0, 0.16666666666666666, 0.5, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.5, 0, 0.16666666666666666]
61166;18;18;[0, 4, 10, 11];4;44;[ 0  4 10 11  3  5  2  1  7  6  9  8 12 13 14 15 16 17];[0.25, 0, 0, 0, 0.25, 0, 0, 0, 0, 0, 0.25, 0.25, 0, 0, 0, 0, 0, 0];[0, 4, 10, 11];4;69;[ 0  4 10 11  6  8  5  2 14 15  1  3  7  9 13 12 16 17];[0.25, 0, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.25, 0.25, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0];[0, 4, 10, 11];4;94;[ 0  4 10 11  6  8  5  2 14 15  1  9  7  3 13 12 16 17];[0.25, 0.14285714285714285, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.14285714285714285, 0.25, 0.25, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0];[0, 4, 10, 11];4;119;[ 0  4 10 11  6  8  5  2 14 15  1  9  7  3 13 12 16 17];[0.25, 0.14285714285714285, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.14285714285714285, 0.25, 0.25, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0]
61167;18;18;[1, 2, 7];3;41;[ 1  2  6  7 12 13 11  8 15  5  0  3  4  9 10 14 16 17];[0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0];[1, 2, 7];3;73;[ 1  2  6  5  7 13 11  8 15 12  4 14 16  0 10  3  9 17];[0.125, 0.16666666666666666, 0.16666666666666666, 0, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0];[2, 7, 10];3;85;[ 2  7 10  5  6 11  8  1 15 13 12  0 14  4 16  3  9 17];[0.14285714285714285, 0.16666666666666666, 0.3333333333333333, 0, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0];[2, 7, 10];3;110;[ 2  7 10  4 12 15  0 17 13  6  1  8 11  5 14  9 16  3];[0.2, 0.16666666666666666, 0.3333333333333333, 0, 0.2, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.14285714285714285, 0.3333333333333333, 0.16666666666666666, 0.2, 0.16666666666666666, 0.14285714285714285, 0.2, 0.14285714285714285, 0.2]
61168;18;18;[2, 13, 9];3;69;[ 2  5 13 12 11 10  9  8 14 17  7  6  0  1  4  3 15 16];[0, 0, 0.2, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0, 0, 0.2];[3, 11, 9];3;67;[ 3 12 11  9 16  8  5  2 14 13 17 10  1  6  7  4 15  0];[0, 0.16666666666666666, 0.2, 0.25, 0, 0.2, 0.16666666666666666, 0, 0.2, 0.25, 0.2, 0.25, 0.25, 0.2, 0.2, 0, 0.25, 0.2];[11, 9, 16];3;85;[11  9 16  2 10  8  6  5 14 13 15 12 17  1  7  4  3  0];[0, 0.16666666666666666, 0.2, 0, 0, 0.2, 0.2, 0, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2];[11, 9, 16];3;110;[11  9 16  6 13 15 14  5  2  8 10 12 17  3  1  7  4  0];[0, 0.16666666666666666, 0.2, 0.2, 0, 0.2, 0.25, 0, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2]
61169;18;18;[0, 1, 3];3;35;[ 0  1  3  7 12 11 16  2  6  5  9  8 10 13 14  4 15 17];[0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0];[0, 5, 9];3;60;[ 0  5  9  3  7 12 11  1 16  6  2  4 10 13 14  8 15 17];[0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.3333333333333333, 0, 0.16666666666666666, 0, 0.3333333333333333, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0];[0, 5, 9];3;85;[ 0  5  9  3  7 12 11  1 16  6  2  4 10 13 14  8 15 17];[0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.3333333333333333, 0, 0.16666666666666666, 0, 0.3333333333333333, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0];[0, 5, 9];3;110;[ 0  5  9  7 10 14 17 16 12 11  3  1  6  8  2  4 15 13];[0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.3333333333333333, 0, 0.2, 0, 0.3333333333333333, 0.2, 0.16666666666666666, 0.16666666666666666, 0, 0.2, 0, 0.2, 0.2]
61170;18;18;[3, 5, 17];3;35;[ 3  5 17  1  2  4  6  0  8  9 10 11 12 13 14  7 15 16];[0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333];[3, 5, 17];3;60;[ 3  5 17  1  2  4  6  0  8  9 10 11 12 13 14  7 15 16];[0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333];[3, 5, 17];3;85;[ 3  5 17  1  2  4  6  0  8  9 10 11 12 13 14  7 15 16];[0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333];[3, 5, 17];3;110;[ 3  5 17  1  2  4  6  0  8  9 10 11 12 13 14  7 15 16];[0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333]
61171;18;18;[0, 1, 13];3;41;[ 0  1  5 13 12 16  3  4  7  6  8  9 11 10 14  2 15 17];[0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0];[2, 6, 10];3;60;[ 2  6 10  1  5 13 12  0 16  7  3  4 11  9 14  8 15 17];[0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0, 0, 0.16666666666666666, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0];[2, 6, 10];3;85;[ 2  6 10  8 12 13  1  0  5 16  7 11 14 15  9  4  3 17];[0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0, 0, 0.16666666666666666, 0.3333333333333333, 0.125, 0.25, 0.125, 0.3333333333333333, 0.125, 0.25, 0.25, 0.125, 0.125, 0.16666666666666666, 0];[2, 6, 10];3;110;[ 2  6 10  8 12 13  1  0  5 16  7 11 14 15  9  4  3 17];[0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0, 0, 0.16666666666666666, 0.3333333333333333, 0.125, 0.25, 0.125, 0.3333333333333333, 0.125, 0.25, 0.25, 0.125, 0.125, 0.16666666666666666, 0]
61172;18;18;[2, 5, 4];3;42;[ 2  7  5  4 13 11 10  8  6  0  1  3  9 12 14 15 16 17];[0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0];[0, 2, 11];3;60;[ 0  2 11 17  7  9  8  5 12 13 14 10  4  6  1  3 15 16];[0.25, 0, 0.25, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.25, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.25];[0, 2, 11];3;85;[ 0  2 11  5  7 10  8  4 13  6  1  3  9 12 14 15 16 17];[0.3333333333333333, 0, 0.3333333333333333, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.3333333333333333, 0, 0.14285714285714285, 0, 0, 0, 0];[0, 2, 11];3;110;[ 0  2 11  5  8 14  7  4 13 10  6  9 16  1 12  3 15 17];[0.3333333333333333, 0, 0.3333333333333333, 0, 0.14285714285714285, 0.2, 0.125, 0.14285714285714285, 0.2, 0.125, 0.14285714285714285, 0.3333333333333333, 0, 0.14285714285714285, 0.2, 0, 0.125, 0]
61173;18;18;(0, 1, 8);3;184;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 8);3;209;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 6, 7];3;93;[ 0  1  6  7 13  8 17  5 11  4 10  2  9 12 14  3 15 16];[0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666];[0, 1, 2, 4];4;119;[ 0  1  2  4  6  5  7  8 11 10 13 17  9 12 14  3 15 16];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666]
61174;18;18;(0, 1, 3);3;179;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;204;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 7, 6];3;85;[ 3  7  6  4 15  9  2  1  5  0 10  8 11 12 13 14 16 17];[0, 0, 0, 0.2, 0.2, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0, 0, 0, 0.2, 0, 0];[3, 7, 6];3;110;[ 3  7  6  4 15  9  2  1  5  0 10  8 11 12 13 14 16 17];[0, 0, 0, 0.2, 0.2, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0, 0, 0, 0.2, 0, 0]
61175;18;18;[1, 4, 6];3;35;[ 1  4  6  8 12 10  9 17 11  7  0  2  5 13 14  3 15 16];[0.2, 0.25, 0, 0, 0.25, 0, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25, 0, 0, 0, 0, 0.25];[4, 9, 12];3;60;[ 4  9 12  1  8 10  6  7 17 11 14 13  0  5 15  2  3 16];[0.2, 0.25, 0, 0, 0.3333333333333333, 0.14285714285714285, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2, 0.2, 0.14285714285714285, 0, 0.25];[0, 3, 4];3;85;[ 0  3  4  9 12 15 16  7 10  8  6  1 17 14 13 11  5  2];[0.3333333333333333, 0.25, 0, 0.3333333333333333, 0.3333333333333333, 0.14285714285714285, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 3, 4];3;110;[ 0  3  4  9 12 14 15 16  8 10  6  7 17  1 11 13  5  2];[0.3333333333333333, 0.25, 0, 0.3333333333333333, 0.3333333333333333, 0.14285714285714285, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25]
61176;18;18;[3, 7, 6];3;35;[ 3  7  6  5 12 13 14 11 15  0  1  2  4 10  8  9 16 17];[0, 0, 0, 0.2, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0, 0];[3, 6, 5];3;68;[ 0  3  6  5  7 13 14 11 15 12 17  1  4 10  8  2  9 16];[0.2, 0, 0, 0.2, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0, 0.2];[3, 5, 6];3;103;[ 0  3  5  4  6  7  9  8 14 13 11 12 15 17  1  2 10 16];[0.2, 0, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0, 0.2];[3, 5, 6];3;128;[ 0  3  5  4  6  7  9  8 14 13 11 12 15 17  1  2 10 16];[0.2, 0, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0, 0.2]
61177;18;18;[1, 5, 4];3;43;[ 0  1  5  4  6 10  9  8 15 11 17 16  7 12  2  3 14 13];[0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[0, 5, 10];3;60;[ 0  5 10  4  6 11  8  1 15  7  2  3  9 12 13 14 16 17];[0.3333333333333333, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.3333333333333333, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0];[0, 5, 10];3;85;[ 0  5 10  4  8 11  1  6  2 15  7  3  9 12 13 14 16 17];[0.3333333333333333, 0.25, 0.2, 0, 0.25, 0.3333333333333333, 0.2, 0, 0.25, 0, 0.3333333333333333, 0.25, 0, 0, 0, 0.16666666666666666, 0, 0];[0, 5, 10];3;110;[ 0  5 10  4  8 11  1  3  2  6 12 15  7  9 13 14 16 17];[0.3333333333333333, 0.25, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0, 0.25, 0, 0.3333333333333333, 0.25, 0.2, 0, 0, 0.16666666666666666, 0, 0]
61178;18;18;(0, 2, 13);3;203;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 6, 5];3;67;[ 0  2  6  5 14 16 17  3  7  8 10  9 11 12  4  1 15 13];[0.25, 0, 0.25, 0, 0, 0.25, 0.25, 0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0.2, 0.2];[0, 6, 5];3;92;[ 0  2  6  5 14 16 17  3  7  8 10  9 11 12  4  1 15 13];[0.25, 0, 0.25, 0, 0, 0.25, 0.25, 0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0.2, 0.2];[0, 6, 5];3;117;[ 0  2  6  5 14 16 17  3  7  8 10  9 11 12  4  1 15 13];[0.25, 0, 0.25, 0, 0, 0.25, 0.25, 0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0.2, 0.2]
61179;18;18;[0, 1, 3];3;35;[ 0  1  3  7  6 15 10  9  4  5  2  8 11 12 13 14 16 17];[0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0, 0];[2, 4, 6];3;60;[ 2  4  6 11 12  1  3  0 15  7 10  9  5  8 13 14 16 17];[0.14285714285714285, 0.14285714285714285, 0.2, 0.14285714285714285, 0.2, 0, 0.2, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.2, 0.2, 0, 0, 0.14285714285714285, 0, 0];[2, 4, 6];3;85;[ 2  4  6 11 12  1  3  0 15  7 10  9  5  8 13 14 16 17];[0.14285714285714285, 0.14285714285714285, 0.2, 0.14285714285714285, 0.2, 0, 0.2, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.2, 0.2, 0, 0, 0.14285714285714285, 0, 0];[2, 4, 6];3;110;[ 2  4  6 11 12 13 16  3 15  7  1  9 10  0  8  5 14 17];[0.14285714285714285, 0.14285714285714285, 0.2, 0.14285714285714285, 0.2, 0, 0.2, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.2, 0.2, 0.2, 0, 0.14285714285714285, 0.2, 0]
61180;19;19;[0, 1, 6];3;35;[ 0  1  6  7 18  3  5  2  8  9 10 11 12 13 14  4 15 16 17];[0.25, 0.25, 0, 0, 0, 0, 0.25, 0.25, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.25];[0, 1, 6];3;60;[ 0  1  6  7 18  5 15  4 13 12 17  8 11 10  2  3 14  9 16];[0.25, 0.25, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.25];[0, 1, 6];3;85;[ 0  1  6  7 18  5 15  4 13 12 17  8 11 10  2  3 14  9 16];[0.25, 0.25, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.25];[0, 1, 6];3;110;[ 0  1  6  7 18  5 15  4 13 12 17  8 11 10  2  3 14  9 16];[0.25, 0.25, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.25]
61181;19;19;[3, 2, 7];3;35;[ 3  2  7  8 12 13 15  1  6  5  4  0 11 10  9 14 16 17 18];[0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0];[3, 14, 15];3;60;[ 3 14 15  4 11  8  6  2 13 12  7  0  9 16 18  1 10  5 17];[0.125, 0, 0.16666666666666666, 0.3333333333333333, 0.2, 0, 0.2, 0.16666666666666666, 0.2, 0.125, 0, 0.2, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.125, 0, 0.125];[3, 14, 15];3;85;[ 3 14 15  4 11  8  6  2 13 12  7  0  9 16 18  1 10  5 17];[0.125, 0, 0.16666666666666666, 0.3333333333333333, 0.2, 0, 0.2, 0.16666666666666666, 0.2, 0.125, 0, 0.2, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.125, 0, 0.125];[3, 14, 15];3;110;[ 3 14 15  4 11  8  6  1 13  7  2  5 12  9 18 16  0 10 17];[0.125, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0, 0.2, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666]
61182;19;19;[5, 14, 11];3;41;[ 5 14 15 11 13 16  4  3  8  9 18  6  7  0  1  2 12 10 17];[0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.2, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0, 0.14285714285714285];[5, 14, 11];3;66;[ 5 14 15 11 13 16  4  3  8  9 18  6  7  0  1  2 12 10 17];[0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.2, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0, 0.14285714285714285];[5, 14, 11];3;91;[ 5 14 15 11 13 16  9  6  8 18 17 10  4  3  7  2 12  1  0];[0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.2, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666];[5, 14, 11];3;116;[ 5 14 15 11 13 16  6  0 10  9  8  7 17 18  2  3  4  1 12];[0.16666666666666666, 0, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666]
61183;19;19;[1, 3, 17];3;35;[ 1  3 17 16 13 14  5 11 10  8 15  7 18  6  0  2 12  9  4];[0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.2, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.2, 0.2, 0, 0.2, 0.2, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0.14285714285714285];[1, 3, 6];3;60;[ 1  3  6  7 15 16 17  5 14 10 11 13  8 18  9  0  4  2 12];[0.125, 0.3333333333333333, 0, 0.3333333333333333, 0.125, 0.2, 0.3333333333333333, 0.3333333333333333, 0.14285714285714285, 0.125, 0.2, 0.2, 0, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.14285714285714285];[1, 3, 6];3;85;[ 1  3  6  7 15 16 17  4  9 11 14 13  5 10  8 18  0  2 12];[0.125, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.14285714285714285, 0.25, 0.2, 0.25, 0, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.14285714285714285];[1, 3, 6];3;110;[ 1  3  6  5  7 15 17 16 11  4  9 12 13 14 10  8 18  0  2];[0.125, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.14285714285714285]
61184;19;19;[0, 3, 6];3;35;[ 0  3  6 15 18  9  8 10 11 14 16  4  7  5  1  2 12 13 17];[0.25, 0, 0, 0.25, 0.2, 0, 0.25, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0.2, 0.25, 0.2, 0, 0.25];[0, 3, 6];3;60;[ 0  3  6 15 18  5  8  7 11 13 10  9 14  4 16 12 17  1  2];[0.25, 0, 0, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.25, 0.2, 0.16666666666666666, 0.25];[0, 3, 6];3;85;[ 0  3  6 14 15 18  5  7 11 10  8  9 13  4 16 12 17  1  2];[0.25, 0, 0, 0.25, 0.2, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.25, 0.25, 0.2, 0.16666666666666666, 0.25];[0, 3, 1];3;110;[ 0  3  1  2  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0.5, 0, 0, 0.5, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
61185;19;19;[1, 3, 6];3;35;[ 1  3  6  4  7  8 13 16 18  2  5  9 11 12 10  0 15 14 17];[0, 0.125, 0, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0, 0, 0, 0, 0.125, 0, 0, 0.125, 0, 0.125];[7, 6, 4];3;66;[ 7  6  5  4 12 15  9 18 13  8  1  3 16 10  0  2 14 11 17];[0, 0.125, 0, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.125, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.125, 0, 0.14285714285714285, 0.125, 0, 0.14285714285714285];[6, 4, 10];3;85;[ 6  4 10  3  5  7  9  2 15 13 11 12 18 17  8  1 16  0 14];[0, 0.125, 0.14285714285714285, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285, 0.125, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.125, 0.14285714285714285, 0.14285714285714285];[6, 4, 10];3;110;[ 6  4 10  7 11 12  5 17 15 13  3  9 18  2  8  1 16  0 14];[0, 0.125, 0.14285714285714285, 0.14285714285714285, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.125, 0.14285714285714285, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0.14285714285714285, 0.125, 0.16666666666666666, 0.14285714285714285]
61186;19;19;[0, 10, 17];3;35;[ 0 10 17  2  4  5  6  1  7  8  9 11 12 13 14  3 15 16 18];[0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0];[0, 10, 17];3;60;[ 0 10 17  5  6  4 15  3 16  2  7  8 11 12  9  1 14 13 18];[0.3333333333333333, 0, 0, 0.25, 0.25, 0.25, 0.25, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0.25, 0.25, 0.3333333333333333, 0];[0, 10, 17];3;85;[ 0 10 17  5  6 15 12  3 16  4  7  2 11  9  1  8 14 13 18];[0.3333333333333333, 0, 0, 0.25, 0.25, 0.25, 0.25, 0, 0, 0, 0.3333333333333333, 0, 0.25, 0, 0, 0.25, 0.25, 0.3333333333333333, 0];[0, 11, 10];3;110;[ 0 11 10 17  6 15  5  3 12  4 16 13  1  2  7  9 14  8 18];[0.3333333333333333, 0.14285714285714285, 0.14285714285714285, 0.25, 0.25, 0.25, 0.25, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.14285714285714285, 0, 0.25, 0.25, 0.3333333333333333, 0]
61187;19;19;[0, 1, 4];3;35;[ 0  1  4  8 12 14 16  3  7  6  5  9 11 10 13  2 15 17 18];[0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0];[0, 1, 4];3;60;[ 0  1  4  8 12 14 16  3  7  6  5  9 11 10 13  2 15 17 18];[0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0];[0, 1, 4];3;85;[ 0  1  4  8 12 14 16  7 13 11  5  9 17  2  6  3 15 10 18];[0.16666666666666666, 0.16666666666666666, 0.125, 0, 0.16666666666666666, 0.125, 0, 0.125, 0.16666666666666666, 0.125, 0, 0.125, 0.16666666666666666, 0.125, 0.16666666666666666, 0, 0.16666666666666666, 0.125, 0];[0, 4, 5];3;110;[ 0  4  5 16 12 14  8  1 13 11  2  9 17  7  6  3 15 10 18];[0.25, 0.16666666666666666, 0.125, 0, 0.25, 0.25, 0, 0.125, 0.16666666666666666, 0.125, 0, 0.125, 0.16666666666666666, 0.125, 0.16666666666666666, 0, 0.25, 0.125, 0]
61188;19;19;[1, 3, 6];3;35;[ 1  3  6  9 13 16 17  4  7  5 10  8 11 12  2  0 15 14 18];[0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0];[1, 3, 6];3;60;[ 1  3  6  9 13 16 17  4  7  5 10  8 11 12  2  0 15 14 18];[0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0];[1, 3, 6];3;85;[ 1  3  6  9 13 16 17 12 15 18  4  0 11  7  2  5 14  8 10];[0.14285714285714285, 0.16666666666666666, 0, 0.16666666666666666, 0.14285714285714285, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.14285714285714285, 0.16666666666666666, 0, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285];[6, 15, 13];3;110;[ 6 15 13  1 12  8 14 18  9 17 16  3  4  0  7  2 10 11  5];[0.14285714285714285, 0.2, 0, 0.16666666666666666, 0.14285714285714285, 0, 0.3333333333333333, 0, 0.2, 0.16666666666666666, 0, 0, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.2]
61189;19;19;[13, 10, 8];3;48;[13 10  9 14  8 18  2  0  7  6  5  4  3 11 12  1 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0.2, 0.2, 0, 0, 0, 0.2];[9, 13, 8];3;60;[ 9 13  8  0 10  1  4 11 15  7  5  3  2  6 12 14 16 17 18];[0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0, 0.3333333333333333, 0, 0.16666666666666666, 0, 0, 0];[9, 13, 8];3;85;[ 9 13  8  0 10  1  4 15  7  6  5  3  2 11 12 14 16 17 18];[0.2, 0.2, 0, 0, 0.2, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0, 0, 0.3333333333333333, 0, 0.2, 0, 0, 0];[9, 13, 8];3;110;[ 9 13  8  0 10  1  4 15  7  6  5  3  2 11 12 14 16 17 18];[0.2, 0.2, 0, 0, 0.2, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0, 0, 0.3333333333333333, 0, 0.2, 0, 0, 0]
61190;19;19;[3, 7, 10];3;35;[ 3  7 10  9 13 14 18  1  6  5  4  2 11  8 12  0 15 16 17];[0, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666];[3, 2, 7];3;60;[ 3  2  7  5 13 11 10  9 14 17 18  4  6  8  1  0 15 12 16];[0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666];[1, 2, 4];3;91;[ 1  2  3  4  7  5 10  9 14 13 11 16 17 18  6  0 15 12  8];[0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[1, 2, 4];3;116;[ 1  2  3  4  7  5 10  9 14 13 11 16 17 18 15  6 12  8  0];[0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666]
61191;19;19;(0, 1, 3);3;198;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;223;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;248;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;273;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
61192;19;19;[5, 15, 13];3;35;[ 5 15 13 16 17  8 11  0  1 18  7  3 10  6  4  2 14 12  9];[0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.25, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.25, 0, 0.25, 0.25, 0.25, 0.16666666666666666];[5, 15, 13];3;60;[ 5 15 13 16 17  8 11  0  1 18  7  3 10  6  4  2 14 12  9];[0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.25, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.25, 0, 0.25, 0.25, 0.25, 0.16666666666666666];[5, 4, 13];3;85;[ 5  4 13 15 17 16  2  9 11  8  1  0 18  7  3  6 14 12 10];[0.16666666666666666, 0.16666666666666666, 0.2, 0, 0.5, 0.5, 0, 0, 0.16666666666666666, 0.2, 0, 0.16666666666666666, 0, 0.25, 0, 0.25, 0.25, 0.25, 0.16666666666666666];[5, 4, 13];3;110;[ 5  4 13 15 17 16  6  8 12 10  9  2  0 18 11  1 14  7  3];[0.2, 0.16666666666666666, 0.2, 0, 0.5, 0.5, 0.2, 0, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.25, 0, 0.25, 0.25, 0.25, 0.16666666666666666]
61193;19;19;(1, 9, 13);3;411;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 9, 13);3;436;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 9, 13);3;461;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[4, 13, 11];3;110;[ 4 13 11 15 12  9  2  0  7  6  5  3  1  8 10 14 16 17 18];[0, 0, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0]
61194;19;19;[0, 2, 3];3;42;[ 0  1  2  3 12 13  9  8 15  6  5  4  7 10 11 14 16 17 18];[0.25, 0.25, 0.25, 0.25, 0, 0, 0, 0, 0.25, 0.25, 0, 0, 0.25, 0.25, 0, 0.25, 0, 0, 0];[0, 2, 3];3;67;[ 0  1  2  3 12 13  9  8 15  5  6 16 18 10  7  4 14 11 17];[0.25, 0.25, 0.25, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.25, 0.25, 0, 0, 0.25, 0.25, 0, 0.25, 0.16666666666666666, 0, 0.16666666666666666];[0, 6, 12];3;85;[ 0  6 12  2  3 10  8  1 15 13  9 17 16 18  5  7 14 11  4];[0.3333333333333333, 0.25, 0.25, 0.25, 0, 0.16666666666666666, 0.3333333333333333, 0, 0.25, 0.25, 0.25, 0, 0.3333333333333333, 0.25, 0, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666];[0, 6, 12];3;110;[ 0  6 12  2  3 10  8  1 15 13  9 17 16 18  5  7 14 11  4];[0.3333333333333333, 0.25, 0.25, 0.25, 0, 0.16666666666666666, 0.3333333333333333, 0, 0.25, 0.25, 0.25, 0, 0.3333333333333333, 0.25, 0, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666]
61195;19;19;(4, 5, 7);3;649;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[7, 5, 11];3;79;[ 7  5 15 11 12 14 18 16  6  4  2  3 10  9  0  1 13  8 17];[0, 0, 0, 0, 0, 0.125, 0, 0.125, 0, 0, 0, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0, 0.125];[7, 5, 11];3;104;[ 7  5 15 11 12 14 18 16  6  4  2  3 10  9  0  1 13  8 17];[0, 0, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285];[5, 7, 4];3;110;[ 5  7  4 11 14 12 15 16 18  1  6  3 10  9  2  0 13  8 17];[0, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0, 0.2, 0.14285714285714285, 0, 0.2, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285]
61196;19;19;[3, 11, 17];3;41;[ 3 11 14 17 18  5  4  0  7  6  9  8 10 12  1  2 15 13 16];[0, 0, 0, 0.25, 0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0, 0.25, 0, 0, 0.25, 0.25];[3, 11, 17];3;66;[ 3 11 14 17 18 16  8  5 12 10  0 15  1  7  4  2 13  9  6];[0.14285714285714285, 0, 0, 0.25, 0, 0.2, 0, 0, 0.2, 0, 0.14285714285714285, 0.25, 0.14285714285714285, 0, 0.25, 0.14285714285714285, 0.2, 0.25, 0.25];[3, 11, 17];3;91;[ 3 11 14 17 18  9  8  1  7 16  5 12  2 15  0 10 13  6  4];[0.14285714285714285, 0.2, 0.16666666666666666, 0.25, 0, 0.2, 0, 0.2, 0.2, 0.2, 0.14285714285714285, 0.25, 0.16666666666666666, 0, 0.25, 0.14285714285714285, 0.2, 0.25, 0.25];[3, 11, 17];3;116;[ 3 11 14 17 18  9  8  1  7 16  5 12  2 13  0 10 15  6  4];[0.14285714285714285, 0.2, 0.16666666666666666, 0.25, 0, 0.2, 0, 0.2, 0.2, 0.2, 0.14285714285714285, 0.25, 0.16666666666666666, 0.14285714285714285, 0.25, 0.14285714285714285, 0.2, 0.25, 0.25]
61197;19;19;[3, 6, 11];3;35;[ 3  6 11  8 18 12  2 13 15  7  4  5  1  0 10  9 14 16 17];[0, 0.16666666666666666, 0.2, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0, 0, 0.25, 0.2, 0.2, 0, 0.16666666666666666, 0, 0, 0.25];[0, 3, 7];3;66;[ 0  3  6  7 15 14 11  8 18 13  2 12  4  5  1 10  9 16 17];[0.25, 0.16666666666666666, 0.2, 0.25, 0.2, 0.16666666666666666, 0.25, 0.25, 0.25, 0, 0, 0.25, 0.2, 0.2, 0.25, 0.25, 0, 0, 0.25];[0, 15, 18];3;85;[ 0 15 18  6 11 14  8  3 13 12  2  4  7  5  1 17  9 10 16];[0.5, 0.16666666666666666, 0.2, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0, 0, 0.25, 0.2, 0.2, 0.25, 0.5, 0, 0.14285714285714285, 0.5];[0, 15, 18];3;110;[ 0 15 18 12 16  2 11  8 14  6  3 13  7  5  4  1 17 10  9];[0.5, 0.16666666666666666, 0.3333333333333333, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0, 0, 0.25, 0.3333333333333333, 0.2, 0.25, 0.5, 0.3333333333333333, 0.16666666666666666, 0.5]
61198;19;19;[0, 1, 2, 7];4;44;[ 0  1  2  7  6  8 13 17  4  5 10  9 11 12 14  3 15 16 18];[0.125, 0.125, 0.125, 0, 0, 0, 0.125, 0.125, 0.125, 0, 0, 0, 0, 0.125, 0, 0, 0, 0.125, 0];[0, 1, 2, 7];4;69;[ 0  1  2  7  6  8 13  3  4  5 10  9 11 12 14 15 16 17 18];[0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0, 0, 0, 0, 0];[3, 7, 8];3;93;[ 1  3  7  8 14  6  2  0 13  5  4  9 11 10 12 15 16 17 18];[0.14285714285714285, 0.2, 0.14285714285714285, 0.2, 0, 0, 0.14285714285714285, 0.2, 0.2, 0, 0, 0, 0, 0.14285714285714285, 0.2, 0, 0, 0, 0];[3, 6, 13];3;110;[ 3  6 13  7  8 14  1  2  0  5  4  9 11 10 12 15 16 17 18];[0.14285714285714285, 0.2, 0.14285714285714285, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.2, 0.2, 0, 0, 0, 0, 0.3333333333333333, 0.2, 0, 0, 0, 0]
61199;19;19;(1, 2, 4);3;333;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 4);3;358;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 4);3;383;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 2, 4];3;110;[ 1  2  4  7 11 14  8 18  6  5  0  9 10 12 13  3 15 16 17];[0, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666]


==> results/lane_shift_short_wide_necessary_explanations_runs_results.csv <==
obstacles,exhaustive,discrete_25,discrete_50
15,171.0,61.0,69.0
16,199.0,82.0,75.0
17,246.0,80.0,79.0
18,300.0,66.0,82.0
19,286.0,110.0,105.0


==> results/metadrive_curve_average_distance_obs_15.csv <==
samples,necessary_explanations,random,decaf
100,0.23,0.5,0.34
200,0.25,0.39,0.29
300,0.22,0.36,0.31
400,0.18,0.35,0.32


==> results/metadrive_curve_average_distance_obs_16.csv <==
samples,necessary_explanations,random,decaf
100,0.23,0.35,0.19
200,0.17,0.3,0.19
300,0.12,0.27,0.18
400,0.13,0.22,0.17


==> results/metadrive_curve_average_distance_obs_17.csv <==
samples,necessary_explanations,random,decaf
100,0.27,0.42,0.27
200,0.2,0.3,0.25
300,0.17,0.26,0.2
400,0.14,0.24,0.23


==> results/metadrive_curve_average_distance_obs_18.csv <==
samples,necessary_explanations,random,decaf
100,0.39,0.41,0.4
200,0.28,0.46,0.37
300,0.24,0.42,0.38
400,0.23,0.4,0.37


==> results/metadrive_curve_average_distance_obs_19.csv <==
samples,necessary_explanations,random,decaf
100,0.32,0.47,0.28
200,0.25,0.37,0.24
300,0.19,0.37,0.22
400,0.19,0.36,0.21


==> results/metadrive_curve_combined_responsibility_discrete_necessary_discrete_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_25;explanation_size_25;runs_25;obstacles_order_25;responsibility_25;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_75;explanation_size_75;runs_75;obstacles_order_75;responsibility_75;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100
97100;15;15;(3, 5, 6, 13);4;1207;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 5, 6, 13);4;1232;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 5, 6, 13);4;1257;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 5, 6, 13);4;1282;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
97101;15;15;[0, 2, 3, 4];4;44;[ 0  2  3  4  6 12 11  8 10  9  1  5  7 13 14];[0.125, 0.1111111111111111, 0.125, 0.125, 0.125, 0, 0.125, 0, 0.125, 0.1111111111111111, 0.1111111111111111, 0.125, 0.125, 0, 0];[0, 2, 3, 4];4;166;[ 0  1  2  3  4  6 11  8 12  9 10  5  7 13 14];[0.125, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0, 0.125, 0.1111111111111111, 0.1111111111111111, 0.125, 0.125, 0, 0];[0, 2, 3, 4];4;191;[ 0  1  2  3  4  6 11  8 12  9 10 13 14  5  7];[0.125, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0, 0.125, 0.1111111111111111, 0.1111111111111111, 0.125, 0.125, 0.1, 0.1];[0, 2, 3, 4];4;216;[ 0  1  2  3  4  6 11  8 12  9 10 13 14  5  7];[0.125, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0, 0.125, 0.1111111111111111, 0.1111111111111111, 0.125, 0.125, 0.1, 0.1]
97102;15;15;(0, 4, 5);3;164;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 5);3;189;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 5);3;214;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 5);3;239;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
97103;15;15;(0, 1, 2);3;131;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 4, 7, 11, 10, 8, 13];7;560;[ 0  1  3  4  7 11 10  8 13  6  2  5  9 12 14];[0.125, 0.125, 0, 0.125, 0.125, 0, 0, 0.125, 0.125, 0, 0.125, 0.125, 0, 0.125, 0];[3, 4, 7, 11, 10, 8, 13];7;585;[ 0  1  3  4  7 11 10  8 13  6  2  5  9 12 14];[0.125, 0.125, 0, 0.125, 0.125, 0, 0, 0.125, 0.125, 0, 0.125, 0.125, 0, 0.125, 0];[0, 1, 2];3;110;[ 0  1  2  5 11 14  9  3 10  7  4  8 13  6 12];[0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.125, 0.125, 0.14285714285714285, 0, 0.125, 0.125, 0.14285714285714285, 0.125, 0.14285714285714285, 0, 0.125, 0.14285714285714285]
97104;15;15;(0, 5, 7);3;174;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 5, 7];3;84;[ 0  2  5  4  6  7  9  8 11  3 14 12  1 10 13];[0.125, 0, 0.125, 0.1111111111111111, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0.1111111111111111, 0, 0.1111111111111111];[0, 5, 7];3;85;[ 0  5  7  9 12 14  4  2 11  8  6  3  1 10 13];[0.2, 0, 0.125, 0, 0.125, 0.2, 0.125, 0.2, 0.125, 0.2, 0, 0.125, 0.2, 0, 0.2];[0, 5, 7];3;110;[ 0  5  7  9 12 14  4  1 11  8  6  2 10  3 13];[0.2, 0.14285714285714285, 0.125, 0, 0.14285714285714285, 0.2, 0.14285714285714285, 0.2, 0.14285714285714285, 0.2, 0.125, 0.14285714285714285, 0.2, 0, 0.2]
97105;15;15;(0, 1, 2);3;131;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;156;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 4, 11, 9, 8];5;294;[ 0  1  3  4  6 11  9  8 14 13  2  5 12  7 10];[0.125, 0.125, 0.09090909090909091, 0.125, 0.125, 0.09090909090909091, 0.125, 0, 0.125, 0.125, 0, 0.125, 0.09090909090909091, 0.09090909090909091, 0.125];[1, 4, 11, 9, 8];5;319;[ 0  1  3  4  6 11  9  8 14 13  2  5 12  7 10];[0.125, 0.125, 0.09090909090909091, 0.125, 0.125, 0.09090909090909091, 0.125, 0, 0.125, 0.125, 0, 0.125, 0.09090909090909091, 0.09090909090909091, 0.125]
97106;15;15;(2, 4, 5, 6, 7);5;2826;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 4, 5, 6, 7);5;2851;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 5, 4, 6, 7];5;410;[ 3  2  5  4  6  7 10  8 14  0  1  9 11 12 13];[0, 0, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0, 0, 0, 0.125];[2, 5, 4, 6, 7];5;435;[ 3  2  5  4  6  7 10  8 14  0  1  9 11 12 13];[0, 0, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0, 0, 0, 0.125]
97107;15;15;(0, 1, 2, 5);4;497;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 5);4;522;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 5);4;547;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 5);4;572;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
97108;15;15;[1, 2, 3];3;108;[ 0  1  2  3  4  6 10 11 14  5  7  9  8 12 13];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0, 0, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111];[1, 2, 3];3;133;[ 0  1  2  3  4  6 10 11 14  5  7  9  8 12 13];[0.125, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0, 0, 0, 0.125, 0.125, 0, 0, 0.125];[1, 2, 3];3;158;[ 0  1  2  3  4  6 10 11 14  5  7  9  8 12 13];[0.125, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0, 0, 0, 0.125, 0.125, 0, 0, 0.125];[1, 2, 3];3;127;[ 0  1  2  3 14 10  4  6 11  5  7  9  8 12 13];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.125, 0, 0.125, 0, 0, 0, 0.16666666666666666, 0.125, 0, 0, 0.16666666666666666]
97109;15;15;(0, 1, 8);3;137;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 2, 5, 4, 6, 7, 10, 11];8;313;[ 3  2  5  4  6  7 10 11 14 12  1  0  8  9 13];[0, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0, 0.1, 0.1, 0.1, 0, 0.1];[2, 3, 4, 6, 5, 7, 11, 10];8;1090;[ 1  2  3  4  6  5  7 11 14 10 12  0  8  9 13];[0, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0, 0.1, 0.1, 0.1, 0, 0.1];[2, 3, 4, 6, 5, 7, 11, 10];8;1115;[ 1  2  3  4  6  5  7 11 14 10 12  0  8  9 13];[0, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0, 0.1, 0.1, 0.1, 0, 0.1]
97110;15;15;(1, 2, 3, 4, 5);5;2211;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 3, 4, 5);5;2236;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 3, 4, 5);5;2261;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 3, 4, 5);5;2286;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
97111;15;15;(1, 2, 3, 4, 5, 6);6;4785;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 3, 4, 5, 6);6;4810;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 2, 3, 4, 5, 6];6;2135;[ 0  1  2  3  4  5  6  8 14  9 10 12 13  7 11];[0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333];[1, 2, 3, 4, 5, 6];6;2160;[ 0  1  2  3  4  5  6  8 14  9 10 12 13  7 11];[0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333]
97112;15;15;[1, 3, 5, 7, 10];5;218;[ 1  2  3  5  7 13 12 10  6  4  0  8 11  9 14];[0, 0.125, 0.125, 0.125, 0, 0.125, 0, 0.125, 0, 0, 0.125, 0, 0.125, 0.125, 0];[1, 3, 5, 7, 10];5;243;[ 1  2  3  5  7 13 12 10  6  4  0  8 11  9 14];[0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0];[1, 3, 5, 7, 10];5;268;[ 1  2  3  5  7 13 12 10  6  4  0  8 11  9 14];[0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0];[1, 3, 5, 7, 10];5;293;[ 1  2  3  5  7 13 12 10  6 11  4  0  8  9 14];[0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.125, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.125, 0.14285714285714285, 0.14285714285714285, 0]
97113;15;15;[0, 1, 2];3;35;[ 0  1  2  3  4  5  7  8 12  9 10 11 14 13  6];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111];[0, 1, 2];3;60;[ 0  1  2  3  4  5  7  8 12  9 10 11 14 13  6];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111];[0, 1, 2];3;85;[ 0  1  2  3  4  5  7  8 12  9 10 11 14 13  6];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111];[3, 5, 4, 14];4;159;[ 1  3  5  4 12 14  9  2  0  7  8 11 13 10  6];[0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.1111111111111111, 0.1111111111111111, 0.16666666666666666, 0.1111111111111111, 0.16666666666666666]
97114;15;15;(0, 1, 2, 3, 4);5;1496;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3, 4);5;1521;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3, 4);5;1546;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3, 4);5;1571;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
97115;15;15;(0, 2, 4);3;144;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 4);3;169;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 4);3;194;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 4);3;219;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
97116;15;15;(0, 1, 2, 3);4;495;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;520;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;545;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 2, 3];4;119;[ 0  1  2  3  4  5  6  7  8 10 14 13 11  9 12];[0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0, 0, 0.09090909090909091, 0.09090909090909091]
97117;15;15;[3, 2, 5, 4, 7, 12];6;419;[ 3  2  5  4  7 13 10 11 12 14  0  6  1  9  8];[0.1, 0, 0.125, 0.125, 0.125, 0.125, 0.1, 0.125, 0, 0, 0.125, 0.125, 0.125, 0.125, 0.1];[5, 6, 13, 14];4;219;[ 0  2  3  5  7  6 13 14 12  4 11 10  1  9  8];[0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.125, 0.125, 0.125, 0.14285714285714285, 0.14285714285714285];[5, 6, 13, 14];4;244;[ 0  2  3  5  7  6 13 14 12  4 11 10  1  9  8];[0.14285714285714285, 0.1, 0.14285714285714285, 0.14285714285714285, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.1, 0.125, 0.125, 0.125, 0.14285714285714285, 0.14285714285714285];[5, 6, 13, 14];4;269;[ 0  2  3  5  7  6 13 14 12  4 11 10  1  9  8];[0.14285714285714285, 0.1, 0.14285714285714285, 0.14285714285714285, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.1, 0.125, 0.125, 0.125, 0.14285714285714285, 0.14285714285714285]
97118;15;15;[2, 6, 7, 12, 8];5;233;[ 3  2  6  7 12 13  9  8  4  5  1  0 11 10 14];[0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0];[2, 6, 7, 12, 8];5;258;[ 3  2  6  7 12 10  9  8 13  5  1  0  4 11 14];[0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0];[2, 6, 7, 12, 8];5;283;[ 3  2  6  7 12 10  9  8 13  5  1  0  4 11 14];[0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0];[2, 7, 6, 8, 12];5;136;[ 2  7  6  8 12 10  9  1 11 13  0  3  4  5 14];[0, 0.1111111111111111, 0.2, 0, 0, 0, 0.2, 0.2, 0.2, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.2, 0.1111111111111111, 0]
97119;15;15;(0, 2, 3, 5);4;562;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3, 5);4;587;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3, 5);4;612;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3, 5);4;637;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
97120;16;16;(0, 1, 2, 3);4;601;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;626;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;651;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;676;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
97121;16;16;[0, 5, 10, 9, 8];5;215;[ 0  5  6 14 11 10  9  8  7  4  2  3  1 12 13 15];[0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0];[0, 5, 10, 9, 8];5;240;[ 0  5  6 14 11 10  9  8  7  4  2  3  1 12 13 15];[0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0];[0, 5, 10, 9, 8];5;265;[ 0  5  6 14 11 10  9  8  1 13  2  3  7  4 12 15];[0.14285714285714285, 0.125, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.125, 0.14285714285714285, 0];[0, 5, 10, 9, 8];5;290;[ 0  5  6 14 11 10  9  8  1 13  2  3  7  4 12 15];[0.14285714285714285, 0.125, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.125, 0.14285714285714285, 0]
97122;16;16;[0, 1, 3];3;92;[ 0  1  2  3  5  7 10  9 14 13  6  4 11  8 12 15];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111, 0];[0, 1, 3];3;171;[ 0  1  2  3  5  6  7  8 14  9 10 12 15 13  4 11];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.08333333333333333, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111];[7, 14, 13, 10];4;135;[ 2  7 14 15 13 10  9  8  6  5 12  3  1  0  4 11];[0.1111111111111111, 0.1111111111111111, 0.14285714285714285, 0.1111111111111111, 0.08333333333333333, 0.125, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285];[7, 14, 13, 10];4;160;[ 2  7 14 15 13 10  9  8  6  5 12  3  1  0  4 11];[0.1111111111111111, 0.1111111111111111, 0.14285714285714285, 0.1111111111111111, 0.08333333333333333, 0.125, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285]
97123;16;16;(0, 1, 2);3;146;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 5, 10, 9, 8, 12, 11];7;1835;[ 0  2  3  4  5 10  9  8 12 13 11  1  7  6 14 15];[0.1, 0, 0.1, 0.1, 0.1, 0.1, 0, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0];[2, 5, 10, 9, 8, 12, 11];7;1860;[ 0  2  3  4  5 10  9  8 12 13 11  1  7  6 14 15];[0.1, 0, 0.1, 0.1, 0.1, 0.1, 0, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0];[2, 5, 10, 9, 8, 12, 11];7;1885;[ 0  2  3  4  5 10  9  8 12 13 11  1  7  6 14 15];[0.1, 0, 0.1, 0.1, 0.1, 0.1, 0, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0]
97124;16;16;[0, 3, 4];3;151;[ 0  1  2  3  4  5 10  9 14 13 11 12 15  6  7  8];[0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333];[0, 3, 4];3;176;[ 0  1  2  3  4  5 10  9 14 13 11 12 15  6  7  8];[0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333];[0, 3, 4];3;201;[ 0  1  2  3  4  5 10  9 14 13 11 12 15  6  7  8];[0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333];[0, 3, 4];3;226;[ 0  1  2  3  4  5 10  9 14 13 11 12 15  6  7  8];[0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333]
97125;16;16;(1, 2, 3, 4);4;965;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 3, 4);4;990;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 3, 4);4;1015;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 3, 4);4;1040;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
97126;16;16;[1, 3, 4, 6, 8];5;218;[ 1  2  3  4  6  5  7  8 14  9 11 12 15 13  0 10];[0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091];[0, 1, 3];3;106;[ 0  1  2  3  4  5  6  7  8  9 11 12 14 13 15 10];[0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091];[0, 1, 3];3;131;[ 0  1  2  3  4  5  6  7  8  9 11 12 14 13 15 10];[0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091];[1, 3, 4, 6, 8];5;283;[ 1  3  5  4  6  7  9  8 14 12 13  0 15  2 11 10];[0.1, 0.1111111111111111, 0.09090909090909091, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.09090909090909091, 0.1111111111111111, 0.1, 0.1111111111111111, 0.1]
97127;16;16;[0, 1, 2];3;35;[ 0  1  2  4 13 11 10  8 14  6  5  3  7  9 12 15];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0];[0, 1, 2];3;60;[ 0  1  2  4 13 11 10  8 14 12  7  3 15  5  6  9];[0.125, 0.125, 0.125, 0.1111111111111111, 0.125, 0, 0, 0.1111111111111111, 0.125, 0, 0.125, 0.125, 0.1111111111111111, 0.125, 0.125, 0.1111111111111111];[0, 1, 2];3;85;[ 0  1  2  4 13 11 10  8 14 12  7  3 15  5  6  9];[0.125, 0.125, 0.125, 0.1111111111111111, 0.125, 0, 0, 0.1111111111111111, 0.125, 0, 0.125, 0.125, 0.1111111111111111, 0.125, 0.125, 0.1111111111111111];[0, 1, 2];3;110;[ 0  1  2  3  4  6 10  8 14 13 11 12 15  7  5  9];[0.125, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0.1111111111111111, 0.125, 0, 0.125, 0.125, 0.125, 0.125, 0.125, 0.1111111111111111]
97128;16;16;(0, 2, 5);3;161;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 5);3;186;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 5);3;211;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 2, 5];3;134;[ 0  1  2  3  4  5  6  7  9 11 13  8 10 12 14 15];[0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0.1, 0, 0.1, 0, 0.1, 0, 0]
97129;16;16;(0, 1, 3, 5);4;614;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3, 5);4;639;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3, 5);4;664;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3, 5);4;689;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
97130;16;16;[3, 4, 7, 14, 15];5;226;[ 3  2  6  4  7 14 15 10 12  5  1  0 11  9  8 13];[0, 0, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0, 0, 0.125, 0, 0.125, 0, 0.125, 0.125];[0, 1, 2];3;60;[ 0  1  2  5 15 14  3  4  7  6 10 12 11  9  8 13];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.125, 0.125, 0.16666666666666666, 0.125, 0.125, 0, 0, 0.125, 0, 0.125, 0, 0.16666666666666666, 0.16666666666666666];[0, 1, 2];3;85;[ 0  1  2  5 15 14  3  4  7  6 10 12  9 11 13  8];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.125, 0.125, 0.16666666666666666, 0.125, 0.125, 0, 0.08333333333333333, 0.125, 0.08333333333333333, 0.125, 0.08333333333333333, 0.16666666666666666, 0.16666666666666666];[0, 1, 2];3;110;[ 0  1  2  5 15 14  3  4  7  6 10 12  9 11 13  8];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.125, 0.125, 0.16666666666666666, 0.125, 0.125, 0, 0.08333333333333333, 0.125, 0.08333333333333333, 0.125, 0.08333333333333333, 0.16666666666666666, 0.16666666666666666]
97131;16;16;[1, 2, 3];3;35;[ 1  2  3  4  5 13 14  9 15 12  0  6  7 10 11  8];[0.1, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1, 0.1, 0, 0.1111111111111111, 0.1, 0.1, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111];[1, 2, 3];3;221;[ 0  1  2  3  4  5  6  7  9 11 13 12 14 15 10  8];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111];[1, 2, 3];3;246;[ 0  1  2  3  4  5  6  7  9 11 13 12 14 15 10  8];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111];[1, 2, 3];3;271;[ 0  1  2  3  4  5  6  7  9 11 13 12 14 15 10  8];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111]
97132;16;16;[1, 3, 7, 5, 9, 8];6;257;[ 1  3  7  5 13 11  9  8 15 14  0  2  6  4 10 12];[0, 0.1, 0, 0.1, 0, 0.1, 0, 0.1, 0.1, 0.1, 0, 0.1, 0, 0.1, 0.1, 0.1];[1, 3, 5, 7, 9, 8];6;294;[ 1  2  3  5  7 11  9  8 15 14 13  0  6  4 10 12];[0, 0.1, 0.1, 0.1, 0, 0.1, 0, 0.1, 0.1, 0.1, 0, 0.1, 0, 0.1, 0.1, 0.1];[1, 3, 5, 7, 9, 8];6;319;[ 1  2  3  5  7 11  9  8 15 14 13  0  6  4 10 12];[0, 0.1, 0.1, 0.1, 0, 0.1, 0, 0.1, 0.1, 0.1, 0, 0.1, 0, 0.1, 0.1, 0.1];[1, 3, 5, 7, 9, 8];6;344;[ 1  2  3  5  7 11  9  8 15 14 13  0  6  4 10 12];[0, 0.1, 0.1, 0.1, 0, 0.1, 0, 0.1, 0.1, 0.1, 0, 0.1, 0, 0.1, 0.1, 0.1]
97133;16;16;(1, 3, 4, 5);4;1031;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 3, 4, 5];4;142;[ 0  1  3  4  6  5 13 14  7  2  8  9 11 10 12 15];[0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0];[1, 3, 4, 5];4;167;[ 0  1  3  4  6  5 13 14  7  2  8  9 11 10 12 15];[0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0];[1, 3, 4, 5];4;192;[ 0  1  3  4  6  5 13 14 15 12  7  2 11 10  9  8];[0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0, 0.125, 0.14285714285714285, 0.14285714285714285, 0.125]
97134;16;16;[0, 1, 2];3;35;[ 0  1  2  3  4  5  9  8 14 15 13 12  7  6 11 10];[0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0, 0, 0.125, 0.125, 0, 0, 0.125, 0.125, 0.125, 0.125];[0, 1, 2];3;60;[ 0  1  2  3  4  5  9  8 14 15 13 12 11  7 10  6];[0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0, 0.1111111111111111, 0.125, 0.125, 0.1111111111111111, 0.1111111111111111, 0.125, 0.125, 0.125, 0.125];[0, 1, 2];3;85;[ 0  1  2  3  4  5  9  8 14 15 13 12 11  7 10  6];[0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0, 0.1111111111111111, 0.125, 0.125, 0.1111111111111111, 0.1111111111111111, 0.125, 0.125, 0.125, 0.125];[15, 9, 12];3;129;[ 4 15 10  9 12  0  2  1 13  8  5  3 14  7 11  6];[0.125, 0.125, 0.125, 0.125, 0.25, 0.125, 0, 0.1111111111111111, 0.125, 0.25, 0.25, 0.1111111111111111, 0.25, 0.125, 0.125, 0.25]
97135;16;16;(0, 1, 2);3;146;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[5, 4, 8, 12, 14];5;116;[ 5  4 11  8 12 14  0  1  7  6  2  3 13 10 15  9];[0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.16666666666666666, 0.16666666666666666, 0.08333333333333333, 0.08333333333333333, 0.16666666666666666, 0, 0.08333333333333333, 0.16666666666666666, 0.16666666666666666, 0.08333333333333333, 0.16666666666666666, 0.08333333333333333];[4, 5, 8, 12, 14];5;143;[ 1  4  5  8 12 14 11  0  7  6  2  3 13  9 10 15];[0.125, 0.16666666666666666, 0.125, 0.125, 0.16666666666666666, 0.16666666666666666, 0.125, 0.125, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.125, 0.16666666666666666, 0];[4, 5, 8, 12, 14];5;168;[ 1  4  5  8 12 14 11  0  7  6  2  3 13  9 10 15];[0.125, 0.16666666666666666, 0.125, 0.125, 0.16666666666666666, 0.16666666666666666, 0.125, 0.125, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.125, 0.16666666666666666, 0]
97136;16;16;(0, 1, 2, 3);4;601;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;626;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;651;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;676;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
97137;16;16;[3, 2, 4];3;62;[ 3  2  5  4  6 12 10 11 14 13  1  8 15  0  7  9];[0, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.1111111111111111, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111];[3, 2, 4];3;87;[ 3  2  5  4  6 12 10 11 14 13  1  8 15  0  7  9];[0, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.1111111111111111, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111];[2, 3, 4];3;126;[ 0  2  3  4  6  5 10  8 11 12 15 14 13  1  7  9];[0.14285714285714285, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0.125, 0.125];[2, 3, 4];3;151;[ 0  2  3  4  6  5 10  8 11 12 15 14 13  1  7  9];[0.14285714285714285, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0.125, 0.125]
97138;16;16;[1, 2, 4, 14];4;84;[ 0  1  2  4  6 14 15  8 13 10  3  9  7  5 11 12];[0.125, 0.125, 0.125, 0.1111111111111111, 0.125, 0, 0.125, 0, 0.125, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.125, 0.125];[1, 2, 4, 14];4;109;[ 0  1  2  4  6 14 15  8 13 10  3  9  7  5 11 12];[0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285];[1, 2, 4, 14];4;134;[ 0  1  2  4  6 14 15  8 11  5  3  9 13 10 12  7];[0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0.14285714285714285, 0.1111111111111111, 0.14285714285714285, 0, 0.14285714285714285, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285];[1, 2, 4, 14];4;159;[ 0  1  2  4  6 14 15  8 11  5  3  9 13 10 12  7];[0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0.14285714285714285, 0.1111111111111111, 0.14285714285714285, 0, 0.14285714285714285, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285]
97139;16;16;[0, 3, 4, 7, 13];5;142;[ 0  2  3  4  7 15 13 11  6  5  1  8 10  9 12 14];[0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285];[0, 1, 2];3;60;[ 0  1  2  3  4  5  7 11 13 15 12 10  8  9 14  6];[0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.1, 0.1, 0.1, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1, 0.14285714285714285];[0, 1, 2];3;85;[ 0  1  2  3  4  5  7 11 13 15 12 10  8  9 14  6];[0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.1, 0.1, 0.1, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1, 0.14285714285714285];[0, 1, 2];3;110;[ 0  1  2  3  4  5  7 11 13 15 12  9 10  8 14  6];[0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.1111111111111111, 0.125, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0.14285714285714285]
97140;17;17;(0, 6, 7);3;212;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 6, 7);3;237;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 6, 7);3;262;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[7, 6, 9, 13, 10, 11, 15, 16];8;12999;[ 1  2  3  5  7  6  9  8 13 14 10 11 15 16  4  0 12];[0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693]
97141;17;17;(2, 3, 4, 5, 6);5;4908;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 4, 5, 6);5;4933;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 4, 5, 6);5;4958;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 4, 5, 6);5;4983;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
97142;17;17;(0, 3, 4, 5, 6);5;3192;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 4, 5, 6);5;3217;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 4, 5, 6);5;3242;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 4, 5, 6);5;3267;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
97143;17;17;[0, 1, 2];3;35;[ 0  1  2  5  7 15 10 11 12 16  6  4  8  9 13  3 14];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1, 0.1111111111111111, 0.1, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111];[0, 1, 2];3;60;[ 0  1  2  5  7 15 10 11 12 16  3  6 14  8  4  9 13];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1, 0.1, 0.1111111111111111, 0.1, 0.1111111111111111, 0.1, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1, 0.1111111111111111, 0.1111111111111111];[0, 1, 2];3;85;[ 0  1  2  3  4  5  6  7  8 10 14 13 12 11 15 16  9];[0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0.1111111111111111, 0.1111111111111111, 0.125, 0.125, 0.1111111111111111, 0.1111111111111111];[0, 1, 2];3;110;[ 0  1  2  3  4  5  6  7  8 10 11 12 14 13 15 16  9];[0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.1111111111111111]
97144;17;17;(0, 1, 2);3;162;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;187;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;212;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;237;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
97145;17;17;(0, 1, 2);3;162;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;187;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;212;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;237;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
97146;17;17;(0, 2, 3, 4);4;813;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3, 4);4;838;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3, 4);4;863;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3, 4);4;888;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
97147;17;17;[3, 2, 4];3;92;[ 3  2  7  4 12 13 10  9 14 16  1  5  6  8 11  0 15];[0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111];[3, 2, 4];3;117;[ 3  2  7  4 12 13 10  9 14 16 11  8 15  1  0  6  5];[0, 0.09090909090909091, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.09090909090909091, 0.1111111111111111, 0.1111111111111111, 0.09090909090909091, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.09090909090909091, 0.1111111111111111];[2, 3, 4];3;246;[ 0  2  3  4  7  5  9  8 14 13 10 12 16 11 15  1  6];[0.1111111111111111, 0.09090909090909091, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.09090909090909091, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.09090909090909091, 0.1111111111111111];[2, 3, 4];3;271;[ 0  2  3  4  7  5  9  8 14 13 10 12 16 11 15  1  6];[0.1111111111111111, 0.09090909090909091, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.09090909090909091, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.09090909090909091, 0.1111111111111111]
97148;17;17;[5, 4, 9, 14];4;362;[ 1  3  5  4 13 11  9  8 15 14 16  0  7  6 10  2 12];[0, 0.1, 0, 0.1, 0.1, 0.1, 0, 0, 0.1, 0.1, 0, 0.1, 0, 0.1, 0.1, 0.1, 0.1];[5, 4, 9, 14];4;387;[ 1  3  5  4 13 11  9  8 15 14 16  0  7  6 10  2 12];[0, 0.1, 0, 0.1, 0.1, 0.1, 0, 0, 0.1, 0.1, 0, 0.1, 0, 0.1, 0.1, 0.1, 0.1];[4, 5, 9, 14];4;1004;[ 0  1  3  4  7  5  9  8 12 13 10 11 14 15 16  6  2];[0.1, 0.1, 0, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1];[4, 5, 9, 14];4;1029;[ 0  1  3  4  7  5  9  8 12 13 10 11 14 15 16  6  2];[0.1, 0.1, 0, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1]
97149;17;17;[3, 7, 4, 13, 9];5;142;[ 3  2  7  4 13 10  9  8 15  5  1  0  6 11 12 14 16];[0, 0, 0.125, 0.125, 0.125, 0, 0, 0.125, 0.125, 0.125, 0.125, 0, 0, 0.125, 0, 0.125, 0];[3, 7, 4, 13, 9];5;167;[ 3  2  7  4 13 10  9  8 15  6  1  0 14 11 12  5 16];[0.1, 0.1, 0.125, 0.125, 0.125, 0, 0.1, 0.125, 0.125, 0.125, 0.125, 0.1, 0.07692307692307693, 0.125, 0.1, 0.125, 0];[3, 7, 4, 13, 9];5;192;[ 3  2  7  4 13 10  9  8 15  6  1  0 14 11 12  5 16];[0.1111111111111111, 0.1111111111111111, 0.125, 0.125, 0.125, 0, 0.1111111111111111, 0.125, 0.125, 0.125, 0.125, 0.1111111111111111, 0.07692307692307693, 0.125, 0.1111111111111111, 0.125, 0];[3, 7, 4, 13, 9];5;217;[ 3  2  7  4 13 10  9  8 15  6  1  0 14 11 12  5 16];[0.1111111111111111, 0.1111111111111111, 0.125, 0.125, 0.125, 0, 0.1111111111111111, 0.125, 0.125, 0.125, 0.125, 0.1111111111111111, 0.07692307692307693, 0.125, 0.1111111111111111, 0.125, 0]
97150;17;17;(0, 1, 2);3;162;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 6, 4, 15, 11, 10, 8];7;311;[ 3  2  6  4 15 11 10  8 16  7  1  5  9 12 13  0 14];[0, 0, 0.125, 0.125, 0.125, 0, 0.125, 0, 0.125, 0, 0.125, 0.125, 0, 0, 0, 0.125, 0.125];[3, 6, 4, 15, 11, 10, 8];7;336;[ 3  2  6  4 15 11 10  8 16  1  7  5  9 12 13  0 14];[0, 0.1111111111111111, 0.125, 0.125, 0.125, 0, 0.125, 0.1111111111111111, 0.125, 0, 0.125, 0.125, 0, 0, 0, 0.125, 0.125];[3, 6, 4, 15, 11, 10, 8];7;361;[ 3  2  6  4 15 11 10  8 14 16  1  7  0  5 13  9 12];[0.1111111111111111, 0.1111111111111111, 0.125, 0.125, 0.125, 0, 0.125, 0.1111111111111111, 0.125, 0, 0.125, 0.125, 0, 0, 0.125, 0.125, 0.125]
97151;17;17;[0, 1, 2];3;35;[ 0  1  2  3  5  6 11  8 14 12 13  4  7  9 10 15 16];[0.1, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0, 0.1, 0, 0, 0.1, 0.1, 0.1, 0.1, 0, 0];[0, 1, 2];3;60;[ 0  1  2  3  5 10  9  8 11 12  6 13 14  4  7 15 16];[0.125, 0.125, 0.125, 0.125, 0, 0.125, 0.1, 0, 0.125, 0.125, 0.125, 0.125, 0.1, 0.1, 0.1, 0, 0];[0, 1, 2];3;85;[ 0  1  2  3  5 10  9  8 11 12  4  6 14 13 15 16  7];[0.125, 0.125, 0.125, 0.125, 0.1, 0.125, 0.1, 0, 0.125, 0.125, 0.125, 0.125, 0.1, 0.1, 0.1, 0.1, 0.1];[0, 1, 2];3;110;[ 0  1  2  3  5 10  9  8 11 12 14 13  4  6 15 16  7];[0.125, 0.125, 0.125, 0.125, 0.1, 0.125, 0.1, 0, 0.125, 0.125, 0.125, 0.125, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1, 0.1]
97152;17;17;(0, 1, 4, 5, 6, 8);6;7417;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 4, 5, 6, 8);6;7442;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 5, 4, 6, 8];6;468;[ 0  1  5  4  6 14 12  8 16  7  2  3 11 10 13  9 15];[0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0, 0, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111];[0, 1, 5, 4, 6, 8];6;493;[ 0  1  5  4  6 14 12  8 16  7  2  3 11 10 13  9 15];[0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0, 0, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111]
97153;17;17;(0, 2, 5);3;178;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 2, 5];3;138;[ 0  1  2  3  5 14 10 11 15 13 16  4  7  9  8  6 12];[0.1, 0.1, 0.1, 0.1, 0, 0.1, 0, 0, 0, 0, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0.1];[0, 2, 5];3;163;[ 0  1  2  3  5 14 10 11 15 13 16  4  7  9  8  6 12];[0.1, 0.1, 0.1, 0.1, 0, 0.1, 0, 0, 0, 0, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0.1];[0, 2, 5];3;188;[ 0  1  2  3  5 14 10 11 15 13 16  6  8  9  7  4 12];[0.1, 0.1, 0.1, 0.1, 0, 0.1, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0.1]
97154;17;17;[0, 2, 5];3;58;[ 0  1  2  3  5  9 10  6 11 15  7  4  8 12 13 14 16];[0.2, 0.2, 0.2, 0.2, 0, 0.2, 0.14285714285714285, 0, 0, 0.2, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0];[0, 2, 5];3;83;[ 0  1  2  3  5  9 10  6 11 15  7  4  8 12 13 14 16];[0.2, 0.2, 0.2, 0.2, 0, 0.2, 0.14285714285714285, 0, 0, 0.2, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0];[0, 2, 5];3;108;[ 0  1  2  3  5  9 10  6 11 15 13 12 14  4  7  8 16];[0.2, 0.2, 0.2, 0.2, 0, 0.2, 0.14285714285714285, 0, 0, 0.2, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.14285714285714285, 0];[0, 2, 5];3;133;[ 0  1  2  3  5  9 10  6 11 15 13 12 14  4  7  8 16];[0.2, 0.2, 0.2, 0.2, 0, 0.2, 0.14285714285714285, 0, 0, 0.2, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.14285714285714285, 0]
97155;17;17;(2, 6, 7);3;391;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 6, 7);3;416;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 6, 7);3;441;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 7, 6];3;255;[ 1  2  3  7  6 11 10  8 15 13 12 16  4  5  9  0 14];[0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091]
97156;17;17;(0, 1, 2);3;162;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 3, 4, 13, 16];5;1356;[ 0  1  3  4  6  5  7  8 15 11 14 13 16  2 10  9 12];[0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333];[1, 2, 5, 6, 7, 9, 8, 12];8;1069;[ 1  2  5  4  6  7  9  8 13 12  0  3 14 11 15 16 10];[0.08333333333333333, 0.1, 0.1, 0.08333333333333333, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0.08333333333333333, 0.1, 0.1, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333];[0, 1, 2];3;110;[ 0  1  2  4  6  5  7  8 13  9 12  3 14 11 15 16 10];[0.1, 0.1, 0.1, 0.08333333333333333, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0.08333333333333333, 0.1, 0.1, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333]
97157;17;17;[6, 14, 11, 10, 9, 13];6;866;[ 1  4  6 14 12 11 10  9 15 13 16  7  0  5  2  3  8];[0, 0.1, 0, 0, 0.1, 0, 0.1, 0, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1];[6, 14, 11, 10, 9, 13];6;891;[ 1  4  6 14 12 11 10  9 15 13 16  0  2  5  8  3  7];[0.09090909090909091, 0.1, 0.09090909090909091, 0.09090909090909091, 0.1, 0.09090909090909091, 0.1, 0, 0.09090909090909091, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1];[0, 1, 6];3;199;[ 0  1  2  3  4  5  6  8 12  9 10 11 14 13 15 16  7];[0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1];[0, 1, 6];3;224;[ 0  1  2  3  4  5  6  8 12  9 10 11 14 13 15 16  7];[0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1]
97158;17;17;[0, 6, 5];3;112;[ 0  3  6  5  7 10  9  8 12 14 11 16  4  2 13  1 15];[0.09090909090909091, 0, 0, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0, 0.09090909090909091];[0, 6, 5];3;137;[ 0  3  6  5  7 10  9  8 12 14 11 16  4  2 13  1 15];[0.09090909090909091, 0, 0, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0, 0.09090909090909091];[0, 5, 6];3;210;[ 0  1  2  3  5  6  7  8 12  9 10 11 14 13 15 16  4];[0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091];[0, 5, 6];3;235;[ 0  1  2  3  5  6  7  8 12  9 10 11 14 13 15 16  4];[0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091]
97159;17;17;(0, 1, 5);3;165;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 5);3;190;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 5);3;215;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 5);3;240;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
97160;18;18;(0, 1, 2);3;179;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 3, 11, 9, 17];5;680;[ 1  3  5 12 11 10  9  8 15 14 17 16  0  6  7  2 13  4];[0, 0.09090909090909091, 0, 0.09090909090909091, 0, 0.09090909090909091, 0, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091];[1, 3, 11, 9, 17];5;705;[ 1  3  5 12 11 10  9  8 15 14 17 16 13  6  2  7  4  0];[0, 0.09090909090909091, 0.08333333333333333, 0.09090909090909091, 0, 0.09090909090909091, 0.08333333333333333, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.08333333333333333, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091];[1, 3, 11, 9, 17];5;419;[ 1  2  3  4 13 14 11  9 17 16 10  8 15  5 12  6  0  7];[0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.09090909090909091, 0.08333333333333333, 0, 0.09090909090909091, 0.1111111111111111, 0.09090909090909091, 0.1111111111111111, 0.09090909090909091, 0.1111111111111111, 0.1111111111111111, 0.09090909090909091, 0.1111111111111111, 0.1111111111111111]
97161;18;18;(0, 1, 2, 3);4;859;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;884;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;909;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;934;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
97162;18;18;[0, 1, 2];3;35;[ 0  1  2  3  5  7 10  8 15 13 11 12 17 16  6  4 14  9];[0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0.07692307692307693, 0, 0.07692307692307693, 0.07692307692307693, 0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693];[0, 1, 2];3;60;[ 0  1  2  3  5  7 10  8 15 13 11 12 17 16  6  4 14  9];[0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0.07692307692307693, 0, 0.07692307692307693, 0.07692307692307693, 0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693];[0, 1, 4, 7, 14];5;141;[ 0  1  5  4  7 14 15  9 12 16 17 11  8 10  2  3 13  6];[0.1, 0.1, 0.07692307692307693, 0.07692307692307693, 0.1, 0.1, 0, 0.1, 0.07692307692307693, 0.1, 0.07692307692307693, 0.07692307692307693, 0.1, 0.07692307692307693, 0.1, 0.1, 0.1, 0.1];[0, 1, 4, 7, 14];5;166;[ 0  1  5  4  7 14 15  9 12 16 17 11  8 10  2  3 13  6];[0.1, 0.1, 0.08333333333333333, 0.08333333333333333, 0.1, 0.1, 0, 0.1, 0.08333333333333333, 0.1, 0.08333333333333333, 0.08333333333333333, 0.1, 0.07692307692307693, 0.1, 0.1, 0.1, 0.1]
97163;18;18;(0, 1, 2, 3);4;859;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;884;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;909;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;934;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
97164;18;18;(0, 1, 2, 3);4;859;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;884;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;909;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;934;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
97165;18;18;[1, 5, 6, 9, 8, 14, 11];7;1720;[ 1  2  3  5  7  6  9  8 14 13 11 12 17  4 10  0 15 16];[0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0, 0.08333333333333333];[1, 5, 6, 9, 8, 14, 11];7;1745;[ 1  2  3  5  7  6  9  8 14 13 11 12 17  4 10  0 15 16];[0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0, 0.08333333333333333];[1, 5, 6, 14, 11, 9, 8];7;333;[ 1  5  6 14 12 11  9  8 17  7  2  4  0 10 13  3 15 16];[0, 0.125, 0, 0, 0, 0.125, 0.125, 0, 0.125, 0.125, 0, 0.125, 0.125, 0, 0.125, 0, 0, 0.125];[1, 5, 6, 14, 11, 9, 8];7;358;[ 1  5  6 14 12 11  9  8 17  0  2 10 13 15 16  3  4  7];[0.1111111111111111, 0.125, 0.1111111111111111, 0.1111111111111111, 0, 0.125, 0.125, 0, 0.125, 0.125, 0.1111111111111111, 0.125, 0.125, 0.1111111111111111, 0.125, 0.1111111111111111, 0.1111111111111111, 0.125]
97166;18;18;(0, 2, 4);3;195;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 2, 4];3;138;[ 0  1  2  3  4  6 10  8 15 12 16  7  9  5 17 11 14 13];[0.1, 0.1, 0.1, 0.1, 0.1, 0.08333333333333333, 0.1, 0.08333333333333333, 0.1, 0.08333333333333333, 0.1, 0, 0.1, 0, 0, 0.1, 0.1, 0.08333333333333333];[0, 2, 4];3;163;[ 0  1  2  3  4  6 10  8 15 12 16  7  9  5 17 11 14 13];[0.1, 0.1, 0.1, 0.1, 0.1, 0.09090909090909091, 0.1, 0.09090909090909091, 0.1, 0.09090909090909091, 0.1, 0, 0.1, 0, 0, 0.1, 0.1, 0.09090909090909091];[0, 2, 4];3;110;[ 0  2  4  8 12 11 10 16 17  3 15  1  6  9  7  5 14 13];[0.1111111111111111, 0.1, 0.1111111111111111, 0.1, 0.1111111111111111, 0.09090909090909091, 0.1, 0.09090909090909091, 0.1111111111111111, 0.09090909090909091, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1, 0.1111111111111111, 0.1111111111111111]
97167;18;18;(0, 1, 2);3;179;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;204;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;229;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 4, 6, 5, 8, 15, 14, 16];8;3840;[ 0  2  3  4  6  5  9  8 15 13 14 16 11 12 17 10  1  7];[0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.08333333333333333]
97168;18;18;(0, 1, 2);3;179;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;204;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;229;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;254;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
97169;18;18;(0, 1, 2);3;179;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;204;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;229;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;254;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
97170;18;18;[1, 4, 6, 8, 11];5;353;[ 1  2  3  4  7  6  9  8 11 15  5  0 10 12 13 14 16 17];[0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0, 0, 0.1111111111111111, 0, 0];[0, 1, 2];3;60;[ 0  1  2  3  4  6  7  8 12  9 10 11 15 14  5 13 16 17];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0];[0, 1, 2];3;85;[ 0  1  2  3  4  6  7  8 12  9 10 11 15 14 13 16  5 17];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.09090909090909091, 0.1111111111111111, 0.1111111111111111, 0.09090909090909091, 0];[0, 1, 2];3;110;[ 0  1  2  3  4  6  7  8 12  9 10 11 15 14 13 16  5 17];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.09090909090909091, 0.1111111111111111, 0.1111111111111111, 0.09090909090909091, 0]
97171;18;18;(0, 1, 2);3;179;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;204;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 6, 4, 10, 15];5;383;[ 3  2  6  4  7 13 10  9 15 12 17 16  5  8  1  0 14 11];[0, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091];[0, 1, 2];3;110;[ 0  1  2  3  4  6  7  9 15 10 11 12 13 16 17  5 14  8];[0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091]
97172;18;18;(0, 1, 2);3;179;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;204;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;229;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[4, 11, 9, 14, 15, 12];6;2585;[ 3  2  5  4  6 11 10  9 14 13 15 12 16  7  1  0  8 17];[0, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0]
97173;18;18;[2, 3, 9, 8, 12];5;379;[ 0  2  3  4  7  5  9  8 12 13 10 11 15 16  6  1 14 17];[0.07692307692307693, 0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0.07692307692307693, 0.07692307692307693, 0];[3, 2, 15, 13, 9, 8, 14, 16];8;1053;[ 3  2  5 15 13 11  9  8 14 16  4  0 10 12  7  6  1 17];[0.07692307692307693, 0, 0.1111111111111111, 0.1111111111111111, 0.07692307692307693, 0.1111111111111111, 0, 0.07692307692307693, 0.1111111111111111, 0.1111111111111111, 0.07692307692307693, 0.1111111111111111, 0.07692307692307693, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0];[0, 1, 2];3;85;[ 0  1  2  3  4  5  7  8 14  9 11 12 15 13 16 10  6 17];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.07692307692307693, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0];[0, 1, 2];3;110;[ 0  1  2  3  4  5  7  8 14  9 11 12 15 13 16 10 17  6];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1]
97174;18;18;(8, 11, 15);3;785;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(8, 11, 15);3;810;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[15, 11, 8];3;175;[ 1  2  3  5  6 15 11  8 17 16 13  7 14 12  0 10  9  4];[0.06666666666666667, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0.06666666666666667, 0.1, 0, 0.06666666666666667, 0.1, 0.06666666666666667, 0.06666666666666667, 0.06666666666666667, 0.1, 0.1, 0.1];[8, 11, 15];3;408;[ 0  1  2  3  4  5  6  7  8 11 14 15 17 16 10  9 12 13];[0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0, 0.1, 0, 0, 0.1, 0.1, 0.1, 0.1]
97175;18;18;[1, 3, 6, 13, 16];5;565;[ 0  1  3  5  6 13 11  9 17 16  7  4 10 12  2  8 15 14];[0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111];[1, 3, 6, 13, 16];5;590;[ 0  1  3  5  6 13 11  9 17 16  7  4 10 12  2  8 15 14];[0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111];[1, 3, 6, 13, 16];5;615;[ 0  1  3  5  6 13 11  9 17 16  7  4 10 12  2  8 15 14];[0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111];[1, 3, 6, 13, 16];5;640;[ 0  1  3  5  6 13 11  9 17 16  7  4 15 14  2  8 12 10];[0.1111111111111111, 0.1111111111111111, 0.09090909090909091, 0.1111111111111111, 0.09090909090909091, 0.1111111111111111, 0.1111111111111111, 0.09090909090909091, 0.07692307692307693, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.09090909090909091, 0.09090909090909091, 0.1111111111111111, 0.1111111111111111]
97176;18;18;(0, 1, 2);3;179;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;204;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;229;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;254;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
97177;18;18;(3, 5, 7, 8);4;2314;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 5, 7, 8);4;2339;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 5, 7, 8);4;2364;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 5, 7, 8);4;2389;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]


==> results/metadrive_curve_necessary_explanations_runs_results.csv <==
obstacles,exhaustive,discrete_25,discrete_50
15,1058.0,801.0,841.0
16,351.0,291.0,340.0
17,1228.0,981.0,1068.0
18,495.0,565.0,631.0
19,0.0,0.0,0.0


==> results/metadrive_mixed_average_distance_obs_15.csv <==
samples,necessary_explanations,random,decaf
100,0.21,0.35,0.21
200,0.18,0.27,0.14
300,0.13,0.26,0.19
400,0.14,0.23,0.18


==> results/metadrive_mixed_average_distance_obs_16.csv <==
samples,necessary_explanations,random,decaf
100,0.28,0.43,0.34
200,0.22,0.31,0.27
300,0.18,0.31,0.25
400,0.15,0.28,0.22


==> results/metadrive_mixed_average_distance_obs_17.csv <==
samples,necessary_explanations,random,decaf
100,0.35,0.59,0.28
200,0.22,0.52,0.27
300,0.2,0.47,0.29
400,0.17,0.39,0.24


==> results/metadrive_mixed_average_distance_obs_18.csv <==
samples,necessary_explanations,random,decaf
100,0.23,0.35,0.21
200,0.24,0.39,0.22
300,0.14,0.34,0.21
400,0.13,0.32,0.22


==> results/metadrive_mixed_average_distance_obs_19.csv <==
samples,necessary_explanations,random,decaf
100,0.29,0.42,0.28
200,0.18,0.4,0.3
300,0.15,0.3,0.22
400,0.13,0.29,0.22


==> results/metadrive_mixed_combined_responsibility_discrete_necessary_discrete_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_25;explanation_size_25;runs_25;obstacles_order_25;responsibility_25;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_75;explanation_size_75;runs_75;obstacles_order_75;responsibility_75;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100
99100;15;15;[7, 5, 13, 9];4;120;[ 3  7  5  4 13 14  9  8  6  0  1  2 11 10 12];[0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285];[7, 5, 13, 9];4;145;[ 3  7  5  4 13 14  9  8 11  6  1  0  2 10 12];[0.125, 0.125, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.125, 0, 0.14285714285714285, 0.14285714285714285];[7, 5, 13, 9];4;170;[ 3  7  5  4 13 14  9  8  6  0  1  2 11 10 12];[0.125, 0.125, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.125, 0, 0.14285714285714285, 0.14285714285714285];[5, 7, 13, 9];4;195;[ 3  5  7  8 13 11  9  4 14  0  1  2  6 10 12];[0.125, 0.125, 0.125, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.125, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.14285714285714285]
99101;15;15;(1, 2, 3);3;209;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 2, 3];3;60;[ 1  2  3 14 12 10  9  8  7  6  5  4  0 11 13];[0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285];[1, 2, 3];3;85;[ 1  2  3 14 12 10  9  8  0  7  6  4 13 11  5];[0.1, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1, 0, 0.1, 0.1, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1, 0.14285714285714285, 0.1, 0.14285714285714285];[1, 2, 3];3;202;[ 0  1  2  3  4  6  7  8 14  9 10 12 13  5 11];[0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285]
99102;15;15;[0, 1, 11, 8];4;139;[ 0  1  3  5  7 11  9  8 14  6  2  4 10 12 13];[0.125, 0.125, 0, 0.125, 0, 0.125, 0, 0.125, 0.125, 0.125, 0, 0.125, 0, 0, 0.125];[0, 1, 11, 8];4;164;[ 0  1  3  5  7 11  9  8 14  6  2  4 10 12 13];[0.125, 0.125, 0, 0.125, 0, 0.125, 0, 0.125, 0.125, 0.125, 0, 0.125, 0, 0, 0.125];[0, 1, 8, 11];4;127;[ 0  1  5  8  9 11  3  2  7  6  4 10 12 13 14];[0.2, 0.2, 0, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0];[0, 1, 8, 11];4;152;[ 0  1  5  8  9 11  3  2  7  6  4 10 12 13 14];[0.2, 0.2, 0, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0]
99103;15;15;[13, 12, 8, 9];4;129;[ 1 10 13 14 12  8  9  0  7  6  5  4  3  2 11];[0, 0.16666666666666666, 0, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[13, 12, 8, 9];4;154;[ 1 10 13 14 12  8  9  2  4  7  5  6  3  0 11];[0, 0.16666666666666666, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[13, 12, 8, 9];4;179;[ 1 10 13 14 12  8  9  5  6  2  3  4  7  0 11];[0, 0.16666666666666666, 0.1, 0.1, 0.1, 0.14285714285714285, 0.14285714285714285, 0.1, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[13, 12, 8, 9];4;204;[ 1 10 13 14 12  8  9  5  6  2  3  4  7  0 11];[0, 0.16666666666666666, 0.125, 0.125, 0.125, 0.14285714285714285, 0.14285714285714285, 0.125, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666]
99104;15;15;(0, 1, 2, 3);4;495;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;520;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;545;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;570;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99105;15;15;(0, 1, 2);3;131;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 5, 4, 7, 10, 11, 13];7;1004;[ 1  2  5  4  6  7 10  9 11 13  0  3  8 12 14];[0, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0];[2, 5, 4, 7, 10, 11, 13];7;1029;[ 1  2  5  4  6  7 10  9 11 13  0  3  8 12 14];[0, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0];[2, 4, 7, 5, 10, 11, 13];7;609;[ 0  2  3  4  7  5 10 11 13  1  6  9  8 12 14];[0.125, 0.1111111111111111, 0.125, 0.125, 0.125, 0.125, 0.1111111111111111, 0.125, 0, 0.1111111111111111, 0.125, 0.125, 0, 0.125, 0]
99106;15;15;(0, 1, 4);3;133;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 4, 6, 5, 14, 11];6;1289;[ 0  2  3  4  6  5  9  8 14 12 11  1  7 10 13];[0.1, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0, 0.1, 0.1, 0, 0.1];[0, 4, 6, 5, 14, 11];6;1314;[ 0  2  3  4  6  5  9  8 14 12 11  1  7 10 13];[0.1, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0, 0.1, 0.1, 0, 0.1];[0, 4, 6, 5, 14, 11];6;1339;[ 0  2  3  4  6  5  9  8 14 12 11  1  7 10 13];[0.1, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0, 0.1, 0.1, 0, 0.1]
99107;15;15;(0, 1, 3);3;132;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;157;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;182;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;207;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99108;15;15;(0, 2, 3);3;143;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3);3;168;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3);3;193;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3);3;218;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99109;15;15;[0, 6, 5, 7];4;59;[ 0  3  6  5  7 10  9  8 12 13 11  1  4  2 14];[0.1, 0, 0, 0.1, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0];[0, 7, 6, 5];4;69;[ 0  7  6  5 12 13 14 11 10  1  2  3  8  9  4];[0.14285714285714285, 0.125, 0.125, 0.125, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1, 0.1, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285];[0, 5, 7, 6];4;132;[ 0  1  3  5  7  6 14  9 13 11 12  2 10  4  8];[0.16666666666666666, 0.16666666666666666, 0.125, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666];[1, 2, 3];3;110;[ 1  2  3  9 12 14  5  0  6  7 13 11 10  4  8];[0.16666666666666666, 0.2, 0.2, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.2, 0.125, 0.14285714285714285, 0.2, 0.14285714285714285, 0.2]
99110;15;15;(0, 1, 5);3;134;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 5);3;159;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[7, 5, 14, 9];4;219;[ 2  7  5  4 12 14 11  9  6  0  1  3 10  8 13];[0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285];[7, 5, 9, 14];4;309;[ 2  7  5  4 12 11 10  9 14  8 13  1  6  3  0];[0, 0.1111111111111111, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0.14285714285714285]
99111;15;15;(0, 1, 2);3;131;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;156;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;181;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;206;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99112;15;15;(0, 1, 2);3;131;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;156;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;181;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;206;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99113;15;15;[5, 4, 7, 13, 10, 8, 12];7;535;[ 1  3  5  4  7 13 10  8 12  6  0  2 11  9 14];[0, 0.125, 0, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0, 0.125, 0, 0.125, 0.125, 0];[5, 4, 7, 13, 10, 8, 12];7;560;[ 1  3  5  4  7 13 10  8 12  6  0  2 11  9 14];[0, 0.125, 0, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0, 0.125, 0, 0.125, 0.125, 0];[5, 8, 14, 11, 10];5;200;[ 0  5  7  8 14 11 10  1 13 12  3  4  6  2  9];[0.16666666666666666, 0.125, 0, 0.125, 0.125, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.125, 0.125, 0.16666666666666666];[5, 8, 14, 11, 10];5;225;[ 0  5  7  8 14 11 10  1 13 12  3  4  6  2  9];[0.16666666666666666, 0.125, 0, 0.125, 0.125, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.125, 0.125, 0.16666666666666666]
99114;15;15;[3, 5, 4, 12, 14, 8];6;269;[ 3  7  5  4 12 13 14  8  6  0  1  2 11 10  9];[0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285];[3, 5, 4, 12, 14, 8];6;294;[ 3  7  5  4 12 13 14  8  6  0  1  2 11 10  9];[0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285];[3, 5, 4, 12, 14, 8];6;319;[ 3  7  5  4 12 13 14  8  6  0  1  2 11 10  9];[0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285];[3, 5, 4, 12, 14, 8];6;344;[ 3  7  5  4 12 13 14  8  6  0  1  2 11 10  9];[0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285]
99115;15;15;[5, 7, 9, 8, 12];5;413;[ 1  2  3  5  7 13  9  8 12  6  0  4 11 10 14];[0, 0.125, 0.125, 0.125, 0, 0.125, 0, 0.125, 0.125, 0.125, 0, 0, 0.125, 0.125, 0];[5, 7, 9, 8, 12];5;684;[ 1  2  3  5  7  6  9  8 13 12 11  0  4 10 14];[0, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0];[5, 7, 9, 8, 12];5;709;[ 1  2  3  5  7  6  9  8 13 12 11  0  4 14 10];[0.09090909090909091, 0.125, 0.125, 0.125, 0.09090909090909091, 0.125, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0.09090909090909091];[1, 5, 7, 8, 11, 14];6;169;[ 1  5  7  8 11 14  6  2 13 12  3  9  4  0 10];[0.09090909090909091, 0.16666666666666666, 0.125, 0.125, 0.09090909090909091, 0.16666666666666666, 0.125, 0.16666666666666666, 0.16666666666666666, 0.125, 0, 0.16666666666666666, 0.125, 0.125, 0.16666666666666666]
99116;15;15;(0, 1, 2);3;131;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;156;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 2];3;85;[ 0  1  2  3  6 12 14 13  7  5  4  8 11 10  9];[0.125, 0.125, 0.125, 0.125, 0, 0, 0.125, 0, 0, 0, 0, 0, 0.125, 0.125, 0.125];[0, 1, 2];3;110;[ 0  1  2  3  4  6 14 13 12  5  7  8 11 10  9];[0.125, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0, 0, 0, 0, 0, 0.125, 0.125, 0.125]
99117;15;15;(0, 1, 2);3;131;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 2];3;60;[ 0  1  2  4  5 10  9  8 14 13  3  6  7 11 12];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111];[0, 1, 2];3;85;[ 0  1  2  4  5 10  9  8 14 13  3  6  7 11 12];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111];[0, 1, 2];3;110;[ 0  1  2  3  5  7 10  8 14  4  9 13  6 11 12];[0.125, 0.125, 0.125, 0.125, 0.1111111111111111, 0.125, 0, 0.125, 0.125, 0.1111111111111111, 0.125, 0, 0, 0.1111111111111111, 0.1111111111111111]
99118;15;15;(0, 1, 2);3;131;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;156;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;181;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;206;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99119;15;15;[0, 1, 2];3;35;[ 0  1  2  3  4  5  6  8 12  9 10 11 14 13  7];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111];[0, 1, 2];3;60;[ 0  1  2  3  6 11 10  8 13  9  4  5 14 12  7];[0.125, 0.125, 0.125, 0.125, 0.1111111111111111, 0.1111111111111111, 0.125, 0, 0.125, 0.1111111111111111, 0.125, 0.125, 0.1111111111111111, 0.125, 0.1111111111111111];[0, 1, 2];3;85;[ 0  1  2  3  6 11 10  8 13  9  4  5 14 12  7];[0.125, 0.125, 0.125, 0.125, 0.1111111111111111, 0.1111111111111111, 0.125, 0, 0.125, 0.1111111111111111, 0.125, 0.125, 0.1111111111111111, 0.125, 0.1111111111111111];[0, 1, 4, 9];4;177;[ 0  1  6  4 12 14  9  8 11 10  2  3 13  5  7];[0.14285714285714285, 0.14285714285714285, 0.125, 0.125, 0.14285714285714285, 0.1111111111111111, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.125, 0.125, 0.14285714285714285, 0.125, 0.14285714285714285]
99120;16;16;(0, 3, 4);3;171;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 2, 7, 12, 9];5;160;[ 1  2  7  5 12 10  9  8 15 14  0  3  6  4 11 13];[0, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111];[1, 2, 7, 12, 9];5;185;[ 1  2  7  5 12 10  9  8 15 14  0  3  6  4 11 13];[0, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111];[1, 2, 7, 9, 12];5;168;[ 0  1  2  7  9 12  8  5 15 14 10  3  6  4 11 13];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.1111111111111111, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.1111111111111111, 0, 0.16666666666666666, 0, 0.1111111111111111, 0.1111111111111111]
99121;16;16;(0, 2, 3);3;159;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3);3;184;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3);3;209;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3);3;234;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99122;16;16;[0, 2, 3];3;35;[ 0  2  3  4  6  5  7  9 14 11  1  8 10 12 13 15];[0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0, 0, 0.1111111111111111, 0];[0, 2, 3];3;60;[ 0  2  3  4  6  5  7  9 14 10 11 12  1  8 13 15];[0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0];[7, 5, 9, 14];4;293;[ 3  7  6  5 12 11  9  8 14  4  2  0 10  1 13 15];[0.1111111111111111, 0, 0.1111111111111111, 0.125, 0.1111111111111111, 0.125, 0.125, 0.125, 0.125, 0.125, 0.1111111111111111, 0.125, 0.125, 0, 0.125, 0];[0, 2, 3];3;110;[ 0  2  3  5  7  6  9  8 14 13 11 12 10  4  1 15];[0.125, 0, 0.125, 0.125, 0.1111111111111111, 0.125, 0.125, 0.125, 0.125, 0.125, 0.1111111111111111, 0.125, 0.125, 0.125, 0.125, 0]
99123;16;16;(0, 1, 3, 4);4;613;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3, 4);4;638;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3, 4);4;663;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3, 4);4;688;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99124;16;16;(0, 3, 4);3;171;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 3, 4];3;166;[ 0  1  3  4  6  5  9  8 12 13 10 11 14 15  7  2];[0.07692307692307693, 0.07692307692307693, 0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693];[0, 3, 4];3;191;[ 0  1  3  4  6  5  9  8 12 13 10 11 14 15  7  2];[0.07692307692307693, 0.07692307692307693, 0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693];[0, 3, 4];3;216;[ 0  1  3  4  6  5  9  8 12 13 10 11 14 15  7  2];[0.07692307692307693, 0.07692307692307693, 0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693]
99125;16;16;(1, 2, 3);3;237;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 3);3;262;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 3);3;287;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 3);3;312;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99126;16;16;(0, 2, 3);3;159;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3);3;184;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3);3;209;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3);3;234;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99127;16;16;(1, 2, 3);3;237;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[7, 14, 10, 9];4;219;[ 1  2  6  7 13 14 10  9  4  5  0  3 11  8 12 15];[0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0];[7, 14, 10, 9];4;244;[ 1  2  6  7 13 14 10  9 12  4  0  3 15 11  5  8];[0.1, 0.14285714285714285, 0.14285714285714285, 0.1, 0.1, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.1, 0.1, 0.14285714285714285, 0.14285714285714285, 0.1];[7, 14, 9, 10];4;189;[ 7 11 13 14 12  9 10  1  2  6  0  3  4  5  8 15];[0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0]
99128;16;16;[1, 6, 4, 7, 14];5;308;[ 1  6  5  4  7 11  9  8 14 15  3  0  2 10 13 12];[0, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111];[1, 6, 4, 7, 14];5;333;[ 1  6  5  4  7 11  9  8 14 15  3  0  2 10 13 12];[0, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111];[1, 6, 4, 12, 10, 11];6;314;[ 1  6  5  4 12 13 10 11 14  7  2  0  8  9 15  3];[0.1111111111111111, 0.125, 0.1111111111111111, 0, 0.125, 0.125, 0.125, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.125, 0.125, 0.125, 0.125, 0.125, 0.1111111111111111];[1, 6, 4, 12, 10, 11];6;339;[ 1  6  5  4 12 13 10 11 14  7  2  0  8  9 15  3];[0.1111111111111111, 0.125, 0.1111111111111111, 0, 0.125, 0.125, 0.125, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.125, 0.125, 0.125, 0.125, 0.125, 0.1111111111111111]
99129;16;16;[0, 1, 2];3;35;[ 0  1  2  3  5  7 10  8 15 12 13  4  6  9 11 14];[0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091];[0, 1, 2];3;60;[ 0  1  2  3  5  7 10  8 15 12 13  4  6  9 11 14];[0.1, 0.1, 0.1, 0.1, 0, 0.1, 0, 0.1, 0.1, 0, 0.1, 0, 0.1, 0.1, 0, 0.1];[0, 1, 2];3;85;[ 0  1  2  3  5  7 10  8 15 12 13 11 14  4  6  9];[0.1, 0.1, 0.1, 0.1, 0, 0.1, 0, 0.1, 0.1, 0, 0.1, 0.09090909090909091, 0.1, 0.1, 0.09090909090909091, 0.1];[0, 1, 2];3;110;[ 0  1  2  3  5  7 10  8 15 12 13 11 14  4  6  9];[0.1, 0.1, 0.1, 0.1, 0, 0.1, 0, 0.1, 0.1, 0, 0.1, 0.09090909090909091, 0.1, 0.1, 0.09090909090909091, 0.1]
99130;16;16;[3, 2, 5, 7, 10];5;135;[ 3  2  5  4  7 13 10  9 15  0  1 14  6  8 11 12];[0.125, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.125, 0.125];[3, 2, 5, 7, 10];5;160;[ 3  2  5  4  7 13 10  9 15  0  1 14 11  6  8 12];[0.125, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0, 0.14285714285714285, 0.125, 0.125];[0, 1, 4, 10];4;127;[ 0  1  3  4 13 10  2  5  9  7 14 11 15 12  6  8];[0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.16666666666666666, 0.125, 0.125, 0.16666666666666666, 0.125, 0.125];[0, 1, 4, 10];4;152;[ 0  1  3  4 13 10  2  5 14  7  9  8 12 11 15  6];[0.2, 0.2, 0.14285714285714285, 0.2, 0.2, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.2, 0.125, 0.125, 0.2, 0.14285714285714285, 0.125]
99131;16;16;[0, 1, 2];3;35;[ 0  1  2  3  4  6  7  8 14 11 15  5 10  9 13 12];[0.1, 0.1, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0, 0, 0.1, 0, 0, 0.1, 0.1];[0, 1, 2];3;60;[ 0  1  2  3  4  6  7  8 14 11 15  5 10  9 13 12];[0.1, 0.1, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0, 0, 0.1, 0, 0, 0.1, 0.1];[0, 1, 2];3;85;[ 0  1  2  3  4  6  7  8 14 11 15  5 10  9 13 12];[0.1, 0.1, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0, 0, 0.1, 0, 0, 0.1, 0.1];[0, 1, 2];3;110;[ 0  1  2  3  4  6  7  8 14 11 15  5 10  9 13 12];[0.1, 0.1, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0, 0, 0.1, 0, 0, 0.1, 0.1]
99132;16;16;(0, 2, 3, 4);4;679;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3, 4);4;704;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3, 4);4;729;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3, 4);4;754;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99133;16;16;(0, 1, 2);3;146;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;171;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;196;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;221;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99134;16;16;[2, 3, 5];3;70;[ 0  1  2  3  4  5  6  9 15 10 11 13  7  8 12 14];[0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0, 0.09090909090909091];[2, 3, 5];3;95;[ 0  1  2  3  4  5  6  8 15 10 11 13 14  9  7 12];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.09090909090909091, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111];[2, 3, 5];3;120;[ 0  1  2  3  4  5  6  8 13  9 10 11 15 14  7 12];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111];[2, 3, 5];3;130;[ 0  1  2  3  5  6 15 14 13  4 11  8  9 10 12  7];[0.125, 0.125, 0.125, 0.125, 0.1111111111111111, 0.125, 0.125, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.09090909090909091, 0.125, 0.125, 0.125]
99135;16;16;(0, 4, 5);3;182;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 5, 4];3;101;[ 0  3  5  4 12 13  9  8 14 15  1  2  7  6 11 10];[0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111];[0, 5, 4];3;126;[ 0  3  5  4  7 11  9  8 14 13 15 12  6  2  1 10];[0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111];[0, 4, 5];3;157;[ 0  1  3  4  7  5  9  8 14 13 11 12 15  2  6 10];[0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111]
99136;16;16;(0, 1, 2);3;146;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;171;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 7, 6, 5, 12, 13, 14];7;552;[ 3  7  6  5 12 13 10  9 14 15  1  2  4  0 11  8];[0, 0, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111];[3, 7, 6, 5, 12, 13, 14];7;577;[ 3  7  6  5 12 13 10  9 14 15  1  2  4  0 11  8];[0, 0, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111]
99137;16;16;(0, 1, 2, 3, 4);5;1966;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3, 4);5;1991;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 2, 3, 4];5;111;[ 0  1  2  3  4  5  6  7 14 13  8  9 11 10 12 15];[0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0, 0, 0, 0, 0.1, 0.1, 0];[0, 1, 2, 3, 4];5;136;[ 0  1  2  3  4  5  6  7 14 13  8  9 11 10 12 15];[0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0, 0, 0, 0, 0.1, 0.1, 0]
99138;16;16;[1, 6, 5, 12, 8, 13];6;751;[ 1  3  6  5 12 10  9  8 14 13 15  2  7  4  0 11];[0, 0.1, 0, 0.1, 0, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0.1];[1, 5, 6, 15, 8];5;224;[ 1  5  6 15 12 11  9  8 14  3 10 13  7  4  0  2];[0, 0.125, 0, 0.1, 0, 0.125, 0.125, 0, 0.125, 0.125, 0.1, 0.125, 0.125, 0.1, 0.125, 0.125];[1, 5, 6, 15, 8];5;249;[ 1  5  6 15 12 11  9  8 14  2  3 10 13  7  4  0];[0, 0.125, 0.1111111111111111, 0.1111111111111111, 0, 0.125, 0.125, 0.09090909090909091, 0.125, 0.125, 0.1, 0.125, 0.125, 0.1, 0.125, 0.125];[1, 5, 6, 15, 8];5;274;[ 1  5  6 15 12 11  9  8 14  2  3 10 13  0  7  4];[0.09090909090909091, 0.125, 0.1111111111111111, 0.1111111111111111, 0, 0.125, 0.125, 0.09090909090909091, 0.125, 0.125, 0.1, 0.125, 0.125, 0.1, 0.125, 0.125]
99139;16;16;(0, 1, 3);3;147;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;172;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;197;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;222;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99140;17;17;(0, 2, 3);3;176;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3);3;201;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3);3;226;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3);3;251;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99141;17;17;[0, 4, 7];3;70;[ 0  6  5  4  7 14 11  8 12  2  3  1 10  9 13 15 16];[0.125, 0, 0, 0, 0.125, 0.125, 0.125, 0.125, 0.125, 0, 0, 0.125, 0.125, 0, 0.125, 0, 0];[0, 4, 7];3;95;[ 0  6  5  4  7 14 11  8 12 15  2  9 16  1 10  3 13];[0.125, 0, 0.09090909090909091, 0, 0.125, 0.125, 0.125, 0.125, 0.125, 0.09090909090909091, 0, 0.125, 0.125, 0, 0.125, 0.09090909090909091, 0.09090909090909091];[0, 4, 7];3;120;[ 0  6  5  4  7 14 11  8 12 15  2  9 16  1 10  3 13];[0.125, 0, 0.1, 0, 0.125, 0.125, 0.125, 0.125, 0.125, 0.1, 0, 0.125, 0.125, 0, 0.125, 0.1, 0.1];[0, 4, 7];3;145;[ 0  6  5  4  7 14 11  8 12 15  2  9 16  1 10  3 13];[0.125, 0, 0.1, 0, 0.125, 0.125, 0.125, 0.125, 0.125, 0.1, 0, 0.125, 0.125, 0, 0.125, 0.1, 0.1]
99142;17;17;[0, 1, 5];3;119;[ 0  1  2  3  4  5  6  7  9 10 13 12 14  8 11 15 16];[0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0];[7, 10, 9, 8, 14, 15];6;1458;[ 0  7  5  4 12 10  9  8 14 13 15 16  6  1  2  3 11];[0.09090909090909091, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.09090909090909091, 0.09090909090909091, 0.08333333333333333, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091];[7, 10, 9, 8, 14, 15];6;1483;[ 0  7  5  4 12 10  9  8 14 13 15 16  6  1  2  3 11];[0.09090909090909091, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.09090909090909091, 0.09090909090909091, 0.08333333333333333, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091];[5, 10, 9, 14, 15, 8];6;169;[ 5 10  9 14 15  8  3  0  2 13  4  6 12 16  7  1 11];[0.1111111111111111, 0.08333333333333333, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.16666666666666666, 0.1111111111111111, 0.09090909090909091, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.1111111111111111, 0.1111111111111111, 0.16666666666666666, 0.16666666666666666, 0.1111111111111111]
99143;17;17;(0, 1, 2);3;162;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;187;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;212;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;237;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99144;17;17;[3, 4, 5];3;290;[ 1  2  3  4  6  5  7  9 15 10 11 12 14 16  8  0 13];[0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693];[3, 4, 5];3;180;[ 1  2  3  4  5 14 11  9 13 16  6 12 15 10  7  0  8];[0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.07692307692307693, 0.07692307692307693, 0, 0.1111111111111111, 0.07692307692307693, 0.1111111111111111, 0.07692307692307693, 0.1111111111111111, 0.1111111111111111, 0.07692307692307693, 0.1111111111111111];[3, 4, 5];3;205;[ 1  2  3  4  5 14 11  9 13 16  6 12 15 10  7  0  8];[0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.07692307692307693, 0.07692307692307693, 0, 0.1111111111111111, 0.07692307692307693, 0.1111111111111111, 0.07692307692307693, 0.1111111111111111, 0.1111111111111111, 0.07692307692307693, 0.1111111111111111];[3, 4, 5];3;230;[ 1  2  3  4  5 14 11  9 13 16  6 12 15 10  7  0  8];[0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.07692307692307693, 0.07692307692307693, 0, 0.1111111111111111, 0.07692307692307693, 0.1111111111111111, 0.07692307692307693, 0.1111111111111111, 0.1111111111111111, 0.07692307692307693, 0.1111111111111111]
99145;17;17;(0, 1, 3, 4, 5);5;2620;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3, 4, 5);5;2645;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3, 4, 5);5;2670;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3, 4, 5);5;2695;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99146;17;17;(0, 1, 2);3;162;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;187;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;212;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;237;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99147;17;17;[1, 3, 6, 5];4;245;[ 1  2  3  4  6  5  7  8 15  9 16  0 11 12 13 10 14];[0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0, 0, 0, 0, 0.09090909090909091, 0.09090909090909091];[1, 3, 5, 6];4;714;[ 0  1  2  3  4  5  6  7  8  9 14 12 15 16 11 10 13];[0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0, 0.1, 0, 0.1, 0.1, 0.1];[1, 3, 5, 6];4;739;[ 0  1  2  3  4  5  6  7  8  9 14 12 15 16 11 10 13];[0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0, 0.1, 0, 0.1, 0.1, 0.1];[1, 3, 5, 6];4;764;[ 0  1  2  3  4  5  6  7  8  9 14 12 15 16 11 10 13];[0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0, 0.1, 0, 0.1, 0.1, 0.1]
99148;17;17;(0, 1, 2, 3);4;722;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;747;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;772;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;797;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99149;17;17;(0, 1, 2, 3, 4, 5);6;6910;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3, 4, 5);6;6935;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3, 4, 5);6;6960;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3, 4, 5);6;6985;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99150;17;17;(0, 1, 2);3;162;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;187;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 3, 5, 11, 9, 14];6;493;[ 1  3  7  5 12 11  9  8 14  4  0  2  6 10 13 15 16];[0, 0.125, 0, 0.125, 0, 0.125, 0, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0, 0.125, 0, 0];[1, 3, 5, 11, 9, 14];6;518;[ 1  3  7  5 12 11  9  8 14  6  2 16  4 10 13  0 15];[0, 0.125, 0.1, 0.125, 0, 0.125, 0.1, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0, 0.125, 0, 0.1]
99151;17;17;[1, 2, 3, 6, 15, 10, 9];7;159;[ 1  2  3  6 15 10  9  8 14  5  4  0  7 11 13 12 16];[0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0, 0.1111111111111111, 0.1111111111111111, 0];[1, 2, 3, 6, 9, 15, 10];7;1597;[ 1  2  3  4  6  5  9  8 14 15 10 16  7 11 13  0 12];[0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111];[1, 2, 3, 6, 9, 15, 10];7;1622;[ 1  2  3  4  6  5  9  8 14 15 10 16  7 11 13  0 12];[0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111];[1, 2, 3, 6, 9, 15, 10];7;1647;[ 1  2  3  4  6  5  9  8 14 15 10 16  7 11 13  0 12];[0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111]
99152;17;17;[0, 1, 2];3;35;[ 0  1  2  3  4  5  7  9 15 10 11 13 16  6 12  8 14];[0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0.07692307692307693, 0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0.07692307692307693, 0, 0.07692307692307693, 0.07692307692307693];[0, 1, 2];3;60;[ 0  1  2  3  4  5  7  9 15 10 11 13 16  6 12  8 14];[0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333];[0, 1, 2];3;85;[ 0  1  2  5 12 10  9  8 14 13  4  3 11  7 15 16  6];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.08333333333333333, 0.08333333333333333, 0.1111111111111111, 0, 0.08333333333333333, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.08333333333333333, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.08333333333333333, 0.08333333333333333];[0, 1, 2];3;110;[ 0  1  2  5 12 10  9  8 14 13  4  3 11  7 15 16  6];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.08333333333333333, 0.08333333333333333, 0.1111111111111111, 0, 0.08333333333333333, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.08333333333333333, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.08333333333333333, 0.08333333333333333]
99153;17;17;(1, 3, 4, 5, 8);5;4195;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 4, 5, 8);5;4220;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 4, 5, 8);5;4245;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 4, 5, 8);5;4270;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99154;17;17;(0, 2, 3);3;176;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3);3;201;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3);3;226;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3);3;251;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99155;17;17;(0, 1, 2, 4, 6);5;2555;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 4, 6);5;2580;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 4, 6);5;2605;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 4, 6);5;2630;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99156;17;17;(0, 1, 2);3;162;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 5, 6, 15, 11];5;263;[ 1  2  5  4  6 15 10 11 16  7  0  3  8 12 13  9 14];[0, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0, 0, 0, 0.125, 0.125, 0, 0, 0, 0.125, 0.125];[2, 5, 6, 15, 11];5;288;[ 1  2  5  4  6 15 10 11 16  7  0  3  8 12 13  9 14];[0, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0, 0, 0, 0.125, 0.125, 0, 0, 0, 0.125, 0.125];[2, 5, 6, 15, 11];5;313;[ 1  2  5  4  6 15 10 11 16  0 13  7  8  9 12  3 14];[0.1111111111111111, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0, 0, 0, 0.125, 0.125, 0, 0.1111111111111111, 0, 0.125, 0.125]
99157;17;17;(0, 1, 2);3;162;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 3, 4, 14, 15];5;168;[ 0  2  3  4  6 14 15 10 16  7  1  5 11  9 13  8 12];[0.125, 0, 0.125, 0.125, 0.125, 0, 0.125, 0, 0, 0, 0.125, 0, 0, 0, 0.125, 0.125, 0.125];[0, 3, 4, 14, 15];5;193;[ 0  2  3  4  6 14 15 10 16 12 13  1  7 11  8  5  9];[0.125, 0, 0.125, 0.125, 0.125, 0, 0.125, 0, 0, 0, 0.125, 0, 0.1111111111111111, 0.1111111111111111, 0.125, 0.125, 0.125];[0, 3, 4, 14, 15];5;218;[ 0  2  3  4  6 14 15 10 16 12 13  1  8 11  9  7  5];[0.125, 0.08333333333333333, 0.125, 0.125, 0.125, 0, 0.125, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.125, 0.08333333333333333, 0.1111111111111111, 0.1111111111111111, 0.125, 0.125, 0.125]
99158;17;17;(0, 2, 4);3;177;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 4);3;202;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 4);3;227;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 4);3;252;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99159;17;17;[0, 1, 2];3;35;[ 0  1  2  3  5  6  7 11 14 10 12 16  8  9 13  4 15];[0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0, 0.09090909090909091];[0, 1, 2];3;60;[ 0  1  2  3  5  6  7 11 14 10 12 16  8  9 13  4 15];[0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0, 0.09090909090909091];[1, 3, 12, 11, 14];5;367;[ 1  3  7  4 12 11 10  8 14 13  0  2  6  5 16  9 15];[0.09090909090909091, 0.1, 0.09090909090909091, 0.1, 0.1, 0.09090909090909091, 0.09090909090909091, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0.09090909090909091];[1, 3, 11, 14, 12];5;801;[ 1  2  3  4  7 11 10  8 14 13 12  0  6  5 16  9 15];[0.09090909090909091, 0.1, 0.1, 0.1, 0.1, 0.09090909090909091, 0.09090909090909091, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0.09090909090909091]
99160;18;18;[1, 6, 4, 7, 14, 13, 16, 17];8;1945;[ 1  2  6  4  7 14 10  9 13 16 17  5 11  8  0  3 15 12];[0, 0.1, 0.1, 0, 0.1, 0, 0.1, 0.1, 0, 0.1, 0.1, 0, 0, 0.1, 0.1, 0, 0.1, 0.1];[1, 6, 4, 7, 14, 13, 16, 17];8;1970;[ 1  2  6  4  7 14 10  9 13 16 17  5 11  8  0  3 15 12];[0, 0.1, 0.1, 0, 0.1, 0, 0.1, 0.1, 0, 0.1, 0.1, 0, 0, 0.1, 0.1, 0, 0.1, 0.1];[1, 6, 4, 7, 14, 13, 16, 17];8;1995;[ 1  2  6  4  7 14 10  9 13 16 17  5 11  8  0  3 15 12];[0, 0.1, 0.1, 0, 0.1, 0, 0.1, 0.1, 0, 0.1, 0.1, 0, 0, 0.1, 0.1, 0, 0.1, 0.1];[1, 6, 4, 7, 14, 13, 16, 17];8;2020;[ 1  2  6  4  7 14 10  9 13 16 17  5 11  8  0  3 15 12];[0, 0.1, 0.1, 0, 0.1, 0, 0.1, 0.1, 0, 0.1, 0.1, 0, 0, 0.1, 0.1, 0, 0.1, 0.1]
99161;18;18;(0, 1, 2);3;179;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;204;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;229;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;254;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99162;18;18;[6, 9, 12, 17];4;385;[ 0  2  6  4  7 14 15  9 12 17  1  5  8 13 16  3 10 11];[0.1111111111111111, 0.08333333333333333, 0.1111111111111111, 0.08333333333333333, 0.1111111111111111, 0.08333333333333333, 0.1111111111111111, 0.1111111111111111, 0.08333333333333333, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.08333333333333333, 0.1111111111111111, 0.1111111111111111, 0.08333333333333333, 0.1111111111111111];[6, 9, 12, 17];4;410;[ 0  2  6  4  7 14 15  9 12 17  1  8 13 11  5  3 16 10];[0.1111111111111111, 0.1, 0.1111111111111111, 0.08333333333333333, 0.1111111111111111, 0.08333333333333333, 0.1111111111111111, 0.1111111111111111, 0.1, 0.1111111111111111, 0, 0.1, 0.1111111111111111, 0.1, 0.1111111111111111, 0.1111111111111111, 0.08333333333333333, 0.1111111111111111];[1, 9, 12, 17];4;203;[ 1  5  7  9 12 13 11 17 14  6  2  4 15  0  8  3 16 10];[0.1111111111111111, 0.14285714285714285, 0.1111111111111111, 0.1, 0.1111111111111111, 0.14285714285714285, 0.1111111111111111, 0.14285714285714285, 0.1, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0.1111111111111111, 0.08333333333333333, 0.14285714285714285];[1, 9, 12, 17];4;228;[ 1  5  7  9 12 13 11 17 14  6  2  4 15  0 16  3  8 10];[0.1111111111111111, 0.14285714285714285, 0.1111111111111111, 0.1, 0.1111111111111111, 0.14285714285714285, 0.1111111111111111, 0.14285714285714285, 0.1, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.14285714285714285]
99163;18;18;(0, 1, 2, 3);4;859;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;884;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;909;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;934;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99164;18;18;(0, 2, 3, 4);4;964;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3, 4);4;989;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3, 4);4;1014;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3, 4);4;1039;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99165;18;18;[1, 2, 3];3;35;[ 1  2  3  4  5 10  9  8 12 15 11 16 17  6  7  0 14 13];[0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333];[1, 2, 3];3;60;[ 1  2  3  4  5 10  9  8 12 15 11 16 17  6  7  0 14 13];[0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333];[1, 2, 3];3;85;[ 1  2  3  4  5 10  9  8 12 15 11 16 17  6  7  0 14 13];[0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333];[1, 2, 3];3;110;[ 1  2  3  4  5 10  9  8 12 15 11 16 17  6  7  0 14 13];[0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333]
99166;18;18;(1, 2, 3);3;299;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 3);3;324;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 3);3;349;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 3);3;374;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99167;18;18;[1, 2, 3];3;127;[ 0  1  2  3  4 14 11  9 13 17  5  7 10  8 12  6 15 16];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0, 0, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111];[1, 2, 3];3;152;[ 0  1  2  3  4 14 11  9 13 17  5  7 10  8 12  6 15 16];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0, 0, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111];[1, 2, 3];3;177;[ 0  1  2  3  4 14 11  9 13 17  5 15 10  7  8  6 12 16];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.09090909090909091, 0, 0, 0, 0.1111111111111111, 0.09090909090909091, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.09090909090909091, 0, 0.1111111111111111];[1, 2, 3];3;202;[ 0  1  2  3  4 14 11  9 13 17  5 15 10  7  8  6 12 16];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.09090909090909091, 0, 0, 0, 0.1111111111111111, 0.09090909090909091, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.09090909090909091, 0, 0.1111111111111111]
99168;18;18;(0, 1, 2);3;179;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;204;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;229;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;254;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99169;18;18;(2, 3, 4);3;404;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 4);3;429;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 4);3;454;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 4);3;479;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99170;18;18;(0, 1, 2);3;179;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;204;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;229;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;254;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99171;18;18;[3, 4, 5];3;69;[ 0  1  3  4  5 11 12 16  7  6  9  8 10 13 14  2 15 17];[0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0];[3, 4, 5];3;60;[ 3  4  5  9 11 16 17 12  1  0  7  6 10 13  2  8 15 14];[0.14285714285714285, 0.14285714285714285, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.14285714285714285, 0, 0, 0, 0.16666666666666666, 0.16666666666666666];[3, 4, 5];3;85;[ 3  4  5  9 11 16 17 12  1  0 14  7 15 13  2  6  8 10];[0.14285714285714285, 0.14285714285714285, 0.1, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.1, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.14285714285714285, 0.1, 0.1, 0.1, 0.16666666666666666, 0.16666666666666666];[3, 4, 5];3;110;[ 3  4  5  9 11 16 17 12  1  0  7  6 14 13  2  8 15 10];[0.14285714285714285, 0.14285714285714285, 0.1, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.1, 0.1, 0.1, 0.16666666666666666, 0, 0.16666666666666666, 0.14285714285714285, 0.1, 0.1, 0.1, 0.16666666666666666, 0.16666666666666666]
99172;18;18;[3, 6, 4, 14, 11, 13];6;757;[ 3  2  6  4  7 14 10 11 15 13 17 16  5  9  1  0 12  8];[0, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0, 0, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091];[3, 6, 4, 14, 11, 13];6;782;[ 3  2  6  4  7 14 10 11 15 13 17 16  5  9  1  0 12  8];[0, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0, 0, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091];[3, 6, 4, 14, 11, 13];6;807;[ 3  2  6  4  7 14 10 11 15 13 17 16  5  9  1  0 12  8];[0, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0, 0, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091];[3, 6, 4, 14, 11, 13];6;832;[ 3  2  6  4  7 14 10 11 15 13 17 16  5  9  1  0 12  8];[0, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0, 0, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091]
99173;18;18;(0, 2, 3, 4, 5, 6);6;10792;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3, 4, 5, 6);6;10817;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3, 4, 5, 6);6;10842;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3, 4, 5, 6);6;10867;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99174;18;18;[1, 2, 3];3;108;[ 0  1  2  3  5  6  7  8 14  9  4 10 11 12 13 15 16 17];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0, 0, 0.1111111111111111, 0, 0, 0];[9, 12, 15, 17];4;155;[ 0  5 10  9 12 15 17  2 14  7  6  3  8  1 11  4 13 16];[0.16666666666666666, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.16666666666666666, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.1111111111111111, 0.16666666666666666, 0, 0.16666666666666666];[9, 12, 15, 17];4;180;[ 0  5 10  9 12 15 17  3 13  8  4  7 14  1 16  2  6 11];[0.16666666666666666, 0.125, 0.1111111111111111, 0.125, 0.125, 0.16666666666666666, 0.1111111111111111, 0.125, 0.125, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.125, 0.125, 0.16666666666666666, 0.125, 0.16666666666666666];[9, 12, 15, 17];4;205;[ 0  5 10  9 12 15 17  3 13  8  4  7 14  1 16  2  6 11];[0.16666666666666666, 0.125, 0.1111111111111111, 0.125, 0.125, 0.16666666666666666, 0.1111111111111111, 0.125, 0.125, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.125, 0.125, 0.16666666666666666, 0.125, 0.16666666666666666]
99175;18;18;(0, 1, 3);3;180;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;205;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;230;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;255;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99176;18;18;(0, 2, 3, 5);4;965;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3, 5);4;990;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3, 5);4;1015;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3, 5);4;1040;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99177;18;18;(0, 5, 6, 7, 8);5;4564;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 5, 6, 7, 8);5;4589;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 5, 6, 7, 8);5;4614;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 5, 6, 7, 8);5;4639;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99178;18;18;(0, 2, 3);3;194;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3);3;219;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3);3;244;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3);3;269;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99179;18;18;[3, 4, 6];3;35;[ 3  4  6 15 13 10  9  8 14 17  1  7  0  5 11  2 12 16];[0, 0, 0, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111];[3, 4, 6];3;209;[ 0  2  3  4  6 10  9  8 14 13 15 12 17  7  1  5 11 16];[0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111];[3, 4, 6];3;234;[ 0  2  3  4  6 10  9  8 14 13 15 12 17  7  1  5 11 16];[0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111];[3, 4, 6];3;259;[ 0  2  3  4  6 10  9  8 14 13 15 12 17  7  1  5 11 16];[0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111]
99180;19;19;(0, 1, 3);3;198;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 7, 6, 13, 14, 12];6;1415;[ 1  2  3  7  6 13 11  9 14 15 12  0  4  5 10  8 16 17 18];[0, 0.1, 0.1, 0.1, 0, 0, 0.1, 0.1, 0, 0.1, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0, 0];[2, 7, 6, 13, 14, 12];6;1440;[ 1  2  3  7  6 13 11  9 14 15 12  5  8  4  0 10 16 17 18];[0, 0.1, 0.1, 0.1, 0.08333333333333333, 0.08333333333333333, 0.1, 0.1, 0.08333333333333333, 0.1, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0, 0];[2, 7, 6, 13, 14, 12];6;1465;[ 1  2  3  7  6 13 11  9 14 15 12  5  8  4  0 10 16 17 18];[0, 0.1, 0.1, 0.1, 0.08333333333333333, 0.08333333333333333, 0.1, 0.1, 0.08333333333333333, 0.1, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0, 0]
99181;19;19;(0, 2, 3);3;213;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3);3;238;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3);3;263;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3);3;288;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99182;19;19;[0, 2, 3];3;35;[ 0  2  3  7 13 14 10  8 15 16 17  5  6  9  4  1 12 11 18];[0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0, 0, 0, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0];[0, 2, 3];3;60;[ 0  2  3  7 13 14 10  8 15 16 17  5  6  9  4  1 12 11 18];[0.1, 0, 0.1, 0.1, 0, 0, 0, 0.1, 0.1, 0, 0.1, 0, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0];[0, 2, 3];3;85;[ 0  2  3  7 13 14 10  8 15 16 17  5  6  9  4  1 12 11 18];[0.1, 0, 0.1, 0.1, 0, 0, 0, 0.1, 0.1, 0, 0.1, 0, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0];[0, 2, 3];3;201;[ 0  1  2  3  5  6  7  8 14 10 13 12 15 18 17 16 11  4  9];[0.1, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0.1, 0, 0.1, 0.08333333333333333, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1]
99183;19;19;[3, 7, 5, 10, 16];5;1173;[ 1  3  7  5 11 10  9  8 12 13 17 16  6  4  0  2 15 14 18];[0, 0.09090909090909091, 0, 0.09090909090909091, 0, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0, 0.09090909090909091, 0.09090909090909091, 0];[3, 7, 5, 10, 16];5;1198;[ 1  3  7  5 11 10  9  8 12 13 17 16 15  6 14  4  2  0 18];[0, 0.09090909090909091, 0, 0.09090909090909091, 0, 0.09090909090909091, 0.08333333333333333, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.08333333333333333, 0.08333333333333333, 0.09090909090909091, 0.09090909090909091, 0];[3, 7, 5, 10, 16];5;1223;[ 1  3  7  5 11 10  9  8 12 13 17 16 15  6 14  4  2  0 18];[0, 0.09090909090909091, 0, 0.09090909090909091, 0, 0.09090909090909091, 0.08333333333333333, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.08333333333333333, 0.08333333333333333, 0.09090909090909091, 0.09090909090909091, 0];[3, 7, 5, 10, 16];5;1248;[ 1  3  7  5 11 10  9  8 12 13 17 16 15  6 14  4  2  0 18];[0, 0.09090909090909091, 0, 0.09090909090909091, 0, 0.09090909090909091, 0.08333333333333333, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.08333333333333333, 0.08333333333333333, 0.09090909090909091, 0.09090909090909091, 0]
99184;19;19;(7, 8, 9);3;848;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(7, 8, 9);3;873;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(7, 8, 9);3;898;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(7, 8, 9);3;923;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99185;19;19;[5, 8, 14, 9];4;317;[ 1  5  6  8 14 11  9 16 17 18  7  3 10  4  2  0 15 13 12];[0, 0.1111111111111111, 0, 0, 0, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111];[5, 8, 14, 9];4;342;[ 1  5  6  8 14 11  9 16 17 18  7  3 10  4  2  0 15 13 12];[0, 0.1111111111111111, 0, 0, 0, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111];[5, 8, 14, 9];4;367;[ 1  5  6  8 14 11  9 16 17 18 10  4 13  7  2  3 15 12  0];[0, 0.1111111111111111, 0, 0, 0.09090909090909091, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.09090909090909091, 0.1111111111111111, 0, 0.09090909090909091, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111];[5, 9, 8, 14];4;1200;[ 1  3  5  4  6 10  9  8 13 14 11 16 17 18  7  0 15 12  2];[0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111]
99186;19;19;(1, 3, 5);3;349;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 5);3;374;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 5);3;399;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 5);3;424;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99187;19;19;(0, 1, 2);3;197;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;222;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;247;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;272;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99188;19;19;(0, 1, 3);3;198;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;223;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;248;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;273;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99189;19;19;[6, 15, 14, 11, 17, 16];6;1480;[ 0  2  6  4 15 14 10 11 17 18 16  7  8  5  1  3 12 13  9];[0.1, 0, 0.1, 0, 0.1, 0, 0.1, 0, 0, 0, 0.1, 0.1, 0, 0, 0.1, 0.1, 0.1, 0.1, 0.1];[6, 15, 14, 11, 17, 16];6;1505;[ 0  2  6  4 15 14 10 11 17 18 16  7  8  5  1  3 12 13  9];[0.1, 0, 0.1, 0, 0.1, 0, 0.1, 0, 0, 0, 0.1, 0.1, 0, 0, 0.1, 0.1, 0.1, 0.1, 0.1];[6, 15, 14, 11, 17, 16];6;1530;[ 0  2  6  4 15 14 10 11 17 18 16  7  8  5  1  3 12 13  9];[0.1, 0, 0.1, 0, 0.1, 0, 0.1, 0, 0, 0, 0.1, 0.1, 0, 0, 0.1, 0.1, 0.1, 0.1, 0.1];[6, 15, 14, 11, 17, 16];6;1555;[ 0  2  6  4 15 14 10 11 17 18 16  7  8  5  1  3 12 13  9];[0.1, 0, 0.1, 0, 0.1, 0, 0.1, 0, 0, 0, 0.1, 0.1, 0, 0, 0.1, 0.1, 0.1, 0.1, 0.1]
99190;19;19;(0, 2, 4, 5);4;1147;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 4, 5);4;1172;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 4, 5);4;1197;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 4, 5);4;1222;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99191;19;19;(1, 2, 3, 5, 6);5;6466;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 2, 3, 5, 6];5;1651;[ 0  1  2  3  5  6  7 10 15 14 13 12 18  4  8 11  9 16 17];[0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0, 0.08333333333333333];[1, 2, 3, 5, 6];5;472;[ 1  2  3  5  7  6 12 10 17 18 16 15 13  0 14  4  9  8 11];[0.08333333333333333, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0, 0, 0.1, 0, 0.1, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.1, 0.1, 0.1];[1, 2, 3, 5, 6];5;497;[ 1  2  3  5  7  6 12 10 17 18 16 15 13  0 14  4  9  8 11];[0.08333333333333333, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0, 0, 0.1, 0, 0.1, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.1, 0.1, 0.1]
99192;19;19;[0, 1, 2];3;35;[ 0  1  2  4  7  6  9  8 14 13 11 12 15 16  5  3 10 17 18];[0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0.07692307692307693, 0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0];[0, 1, 2];3;60;[ 0  1  2  4  7  6  9  8 14 13 11 12 15 16  5  3 10 17 18];[0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0.07692307692307693, 0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0];[0, 1, 2];3;85;[ 0  1  2  4  7  6  9  8 14 13 11 12 15 16  5  3 10 17 18];[0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0.07692307692307693, 0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0];[2, 6, 4, 7, 11, 8, 13, 16];8;1118;[ 1  2  6  4  7 15 11  8 13 16 17 12 14  9  0  3 10  5 18];[0.07692307692307693, 0.1, 0.1, 0, 0.1, 0, 0.1, 0.1, 0.1, 0.07692307692307693, 0, 0.1, 0.07692307692307693, 0.1, 0.07692307692307693, 0.1, 0.1, 0.1, 0]
99193;19;19;[13, 10, 15];3;156;[ 3  7  6  4 13 10  9  8 15 14 16  1  5  0 11  2 12 17 18];[0, 0, 0, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0, 0.1, 0.1, 0.1, 0.1, 0, 0];[15, 13, 10];3;117;[ 3  2 14 15 13 10  9  8  4  7  5  6 11  1 17 16 12  0 18];[0, 0.1, 0.14285714285714285, 0.14285714285714285, 0.1, 0.1, 0.1, 0.1, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1, 0.1, 0];[15, 13, 10];3;142;[ 3  2 14 15 13 10  9  8  4  7  5  6 11  1 17 16 12  0 18];[0, 0.1, 0.14285714285714285, 0.14285714285714285, 0.1, 0.1, 0.1, 0.1, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1, 0.1, 0];[15, 13, 10];3;167;[ 3  2 14 15 13 10  9  8  4  7  5  6 11  1 17 16  0 12 18];[0.09090909090909091, 0.1, 0.14285714285714285, 0.14285714285714285, 0.1, 0.1, 0.1, 0.1, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1, 0.1, 0]
99194;19;19;[3, 5, 7, 8, 9, 16, 18];7;5710;[ 0  2  3  4  6  5  7  8 14  9 12 16 18 10 11  1 15 13 17];[0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0, 0.08333333333333333, 0, 0.08333333333333333, 0, 0.08333333333333333, 0, 0.08333333333333333];[3, 5, 7, 8, 9, 16, 18];7;5735;[ 0  2  3  4  6  5  7  8 14  9 12 16 18 10 11  1 15 13 17];[0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0, 0.08333333333333333, 0, 0.08333333333333333, 0, 0.08333333333333333, 0, 0.08333333333333333];[3, 5, 7, 8, 9, 16, 18];7;5760;[ 0  2  3  4  6  5  7  8 14  9 12 16 18 10 11  1 15 13 17];[0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0, 0.08333333333333333, 0, 0.08333333333333333, 0, 0.08333333333333333, 0, 0.08333333333333333];[3, 5, 7, 8, 9, 16, 18];7;5785;[ 0  2  3  4  6  5  7  8 14  9 12 16 18 10 11  1 15 13 17];[0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0, 0.08333333333333333, 0, 0.08333333333333333, 0, 0.08333333333333333, 0, 0.08333333333333333]
99195;19;19;[3, 2, 6, 5, 14, 15, 18];7;4217;[ 3  2  6  5 11 10  9  8 12 13 14 15 18  7  1  4  0 16 17];[0, 0, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0, 0.08333333333333333];[0, 1, 2];3;60;[ 0  1  2  3 15 14 11  9 18 17 10  8 13 12  6  5 16  7  4];[0.1, 0.1, 0.1, 0.1, 0, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0.1, 0.08333333333333333, 0.1, 0.08333333333333333, 0.08333333333333333, 0.1, 0.1, 0.07692307692307693, 0.1, 0.1];[0, 1, 2];3;85;[ 0  1  2  3 15 14 11  9 18 17 10  8 13 12  6  5 16  4  7];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.07142857142857142, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0.1111111111111111, 0.08333333333333333, 0.1111111111111111, 0.08333333333333333, 0.08333333333333333, 0.1111111111111111, 0.1111111111111111, 0.07692307692307693, 0.1111111111111111, 0.1111111111111111];[0, 1, 2];3;110;[ 0  1  2  3 15 14 11  9 18 17 13  6  8  4  5 10 12 16  7];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.1111111111111111, 0.08333333333333333, 0.1111111111111111, 0.08333333333333333, 0.09090909090909091, 0.1111111111111111, 0.1111111111111111, 0.07692307692307693, 0.1111111111111111, 0.1111111111111111]
99196;19;19;(0, 1, 2, 3);4;1013;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;1038;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;1063;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;1088;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99197;19;19;(0, 1, 2);3;197;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;222;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;247;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;272;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99198;19;19;(0, 2, 5);3;215;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 5);3;240;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 5);3;265;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 5);3;290;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
99199;19;19;[1, 5, 8];3;152;[ 0  1  5  4  6  7  9  8 13 18 17 16 11  3  2 10 15 14 12];[0.09090909090909091, 0.09090909090909091, 0, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0, 0, 0.09090909090909091, 0, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091];[1, 5, 8];3;177;[ 0  1  5  4  6  7  9  8 13 18 17 16 12  2 14 11 15 10  3];[0.09090909090909091, 0.09090909090909091, 0.08333333333333333, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.08333333333333333, 0.08333333333333333, 0.09090909090909091, 0.08333333333333333, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091];[1, 5, 8];3;202;[ 0  1  5  4  6  7  9  8 13 18 17 16 12  2 14 11 15 10  3];[0.09090909090909091, 0.09090909090909091, 0.08333333333333333, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.08333333333333333, 0.08333333333333333, 0.09090909090909091, 0.08333333333333333, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091];[1, 5, 8];3;227;[ 0  1  5  4  6  7  9  8 13 18 17 16 12  2 14 11 15 10  3];[0.09090909090909091, 0.09090909090909091, 0.08333333333333333, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.08333333333333333, 0.08333333333333333, 0.09090909090909091, 0.08333333333333333, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091]


==> results/metadrive_mixed_necessary_explanations_runs_results.csv <==
obstacles,exhaustive,discrete_25,discrete_50
15,151.0,187.0,309.0
16,345.0,319.0,306.0
17,1313.0,965.0,1144.0
18,1376.0,1161.0,1193.0
19,994.0,1216.0,846.0


==> results/metadrive_straight_average_distance_obs_15.csv <==
samples,necessary_explanations,random,decaf
100,0.2,0.3,0.23
200,0.11,0.22,0.17
300,0.12,0.22,0.18
400,0.12,0.19,0.15


==> results/metadrive_straight_average_distance_obs_16.csv <==
samples,necessary_explanations,random,decaf
100,0.34,0.55,0.31
200,0.28,0.47,0.29
300,0.25,0.45,0.29
400,0.26,0.5,0.33


==> results/metadrive_straight_average_distance_obs_17.csv <==
samples,necessary_explanations,random,decaf
100,0.28,0.47,0.21
200,0.2,0.5,0.21
300,0.16,0.46,0.27
400,0.14,0.41,0.24


==> results/metadrive_straight_average_distance_obs_18.csv <==
samples,necessary_explanations,random,decaf
100,0.26,0.56,0.35
200,0.18,0.47,0.3
300,0.19,0.44,0.26
400,0.14,0.43,0.29


==> results/metadrive_straight_average_distance_obs_19.csv <==
samples,necessary_explanations,random,decaf
100,0.39,0.7,0.48
200,0.28,0.53,0.43
300,0.25,0.49,0.44
400,0.21,0.42,0.39


==> results/metadrive_straight_combined_responsibility_discrete_necessary_discrete_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_25;explanation_size_25;runs_25;obstacles_order_25;responsibility_25;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_75;explanation_size_75;runs_75;obstacles_order_75;responsibility_75;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100
98100;15;15;[3, 6, 7, 9];4;167;[ 0  3  6  5  7 11 10  9 14  4  1  2  8 12 13];[0.125, 0, 0, 0.125, 0, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0, 0, 0.125];[3, 7, 6, 9];4;213;[ 0  2  3  5  7  6 10  9 11 14  8  1 13  4 12];[0.125, 0.1111111111111111, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0.1111111111111111, 0.125, 0.125, 0.125, 0, 0.1111111111111111, 0.125];[3, 7, 6, 9];4;238;[ 0  2  3  5  7  6 10  9 14 13 11 12  8  1  4];[0.125, 0.1111111111111111, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0.1111111111111111, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125];[3, 6, 7, 9];4;193;[ 1  3  6  7 12 10  9  8 11  5  0  2 14 13  4];[0.125, 0.14285714285714285, 0.125, 0.14285714285714285, 0, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.125, 0.14285714285714285, 0.125, 0.125]
98101;15;15;(0, 1, 2);3;131;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;156;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;181;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;206;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98102;15;15;[0, 2, 7, 5, 12, 14];6;419;[ 0  2  7  5 12 13 10  9 14  4  1  3  6 11  8];[0.1111111111111111, 0.1, 0.1111111111111111, 0.1, 0.1, 0.1111111111111111, 0.1, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111];[0, 2, 5, 7, 14, 12];6;722;[ 0  2  5  4  7 13 10  9 14 12  1  3  6 11  8];[0.1111111111111111, 0.1, 0.1111111111111111, 0.1, 0.1111111111111111, 0.1111111111111111, 0.1, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111];[0, 1, 5, 7, 12, 14];6;311;[ 0  1  5  4  6  7 12 14 13  2 10  9  3 11  8];[0.14285714285714285, 0.14285714285714285, 0.125, 0.1, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.1111111111111111, 0.1111111111111111, 0.1, 0.14285714285714285, 0.125, 0.14285714285714285];[0, 1, 5, 7, 12, 14];6;336;[ 0  1  5  4  6  7 12 14 13  2 10  9  3 11  8];[0.14285714285714285, 0.14285714285714285, 0.125, 0.1, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.1111111111111111, 0.1111111111111111, 0.1, 0.14285714285714285, 0.125, 0.14285714285714285]
98103;15;15;[0, 1, 4];3;93;[ 0  1  2  3  4  6  7  8 12 10  5  9 11 13 14];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0, 0];[0, 1, 4];3;118;[ 0  1  2  3  4  6  7  8 12 10  5  9 11 13 14];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0, 0];[0, 1, 4];3;112;[ 0  1  7  4 12 13 10  9 14  6  2  3  8  5 11];[0.125, 0.125, 0.1111111111111111, 0.1111111111111111, 0.125, 0, 0.1111111111111111, 0.125, 0.1111111111111111, 0.125, 0.125, 0, 0.125, 0.125, 0.125];[0, 1, 4];3;137;[ 0  1  3  4 12 11 10  9 14 13  7  2  8  6  5];[0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285, 0, 0.1111111111111111, 0.125, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.125, 0.125]
98104;15;15;[2, 7, 5, 9, 14];5;314;[ 2  7  6  5 12 11 10  9 14  0  1  3  4  8 13];[0, 0, 0.125, 0, 0, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0.125, 0, 0.125];[2, 7, 5, 9, 14];5;339;[ 2  7  6  5 12 11 10  9 14  0  1  3 13  8  4];[0.09090909090909091, 0.09090909090909091, 0.125, 0.09090909090909091, 0, 0.125, 0.125, 0.125, 0.09090909090909091, 0.125, 0.125, 0.125, 0.125, 0.09090909090909091, 0.125];[2, 7, 5, 9, 14];5;364;[ 2  7  6  5 12 11 10  9 14  0  1  3 13  8  4];[0.09090909090909091, 0.09090909090909091, 0.125, 0.09090909090909091, 0, 0.125, 0.125, 0.125, 0.09090909090909091, 0.125, 0.125, 0.125, 0.125, 0.09090909090909091, 0.125];[2, 7, 5, 9, 14];5;389;[ 2  7  6  5 12 11 10  9 14  0  1  3 13  8  4];[0.09090909090909091, 0.09090909090909091, 0.125, 0.09090909090909091, 0, 0.125, 0.125, 0.125, 0.09090909090909091, 0.125, 0.125, 0.125, 0.125, 0.09090909090909091, 0.125]
98105;15;15;(0, 1, 2);3;131;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;156;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 6, 5, 7, 9, 10];6;844;[ 0  2  3  4  6  5  7  9 11 10 13  1  8 12 14];[0.1, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0, 0.1, 0];[1, 2, 3, 4, 12, 11];6;332;[ 1  2  3  4  6  5 12 11 14  0  7  9 13 10  8];[0.1, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.1, 0, 0.1, 0.1, 0.125, 0.125, 0.1, 0.125]
98106;15;15;[0, 1, 6, 14];4;178;[ 0  1  2  4  6 11 10  8 14 13  3  5  7  9 12];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111];[3, 5, 4, 13, 10, 9, 8];7;311;[ 3  6  5  4 13 10  9  8 14  0  1  2 11  7 12];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0.1111111111111111, 0, 0.125, 0.125];[3, 5, 4, 6, 14];5;413;[ 1  3  5  4  6 10  9  8 14 13 12  0 11  2  7];[0.1111111111111111, 0.125, 0.1111111111111111, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0.1111111111111111, 0.125, 0.125, 0.125];[0, 1, 3];3;110;[ 0  1  3  6 14 12 13  5  9 10  4  8 11  2  7];[0.16666666666666666, 0.16666666666666666, 0.1111111111111111, 0.16666666666666666, 0.125, 0.125, 0.16666666666666666, 0, 0.125, 0.125, 0.125, 0.1111111111111111, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666]
98107;15;15;[6, 4, 13, 8];4;128;[ 0  1  6  4 12 13  8  3  7  5  2  9 11 10 14];[0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0];[6, 4, 13, 8];4;153;[ 0  1  6  4 12 13  8  5 11 10  2  7 14  3  9];[0.16666666666666666, 0.16666666666666666, 0.125, 0, 0.16666666666666666, 0.125, 0.16666666666666666, 0.1111111111111111, 0.16666666666666666, 0, 0.125, 0.125, 0.16666666666666666, 0.16666666666666666, 0.1111111111111111];[6, 4, 13, 8];4;178;[ 0  1  6  4 12 13  8  3 11 10  2  5  7 14  9];[0.16666666666666666, 0.16666666666666666, 0.125, 0.14285714285714285, 0.16666666666666666, 0.125, 0.16666666666666666, 0.1111111111111111, 0.16666666666666666, 0, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.1111111111111111];[6, 4, 13, 8];4;203;[ 0  1  6  4 12 13  8  3 11 10  2  5  7 14  9];[0.16666666666666666, 0.16666666666666666, 0.125, 0.14285714285714285, 0.16666666666666666, 0.125, 0.16666666666666666, 0.1111111111111111, 0.16666666666666666, 0, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.1111111111111111]
98108;15;15;(0, 5, 6);3;173;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 5, 6];3;113;[ 0  1  5  4  6  7 10  9 14 13 11  3  2  8 12];[0.1, 0.1, 0, 0, 0.1, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0, 0.1, 0.1];[1, 2, 3, 12, 11, 9];6;311;[ 1  2  3  4  5 12 11  9  7  6  0 10 14 13  8];[0.1, 0.125, 0.125, 0.125, 0.125, 0.125, 0.1, 0.1, 0, 0.125, 0.1, 0.125, 0.125, 0.1, 0.1];[0, 6, 5];3;141;[ 0  1  6  5 12 14 10  3 11  4  2  9  7 13  8];[0.16666666666666666, 0.16666666666666666, 0.125, 0.125, 0.125, 0.16666666666666666, 0.16666666666666666, 0.1, 0, 0.125, 0.16666666666666666, 0.125, 0.16666666666666666, 0.1, 0.16666666666666666]
98109;15;15;[0, 1, 2];3;35;[ 0  1  2  3  6 14 11  8 13 12  4 10  7  5  9];[0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.1111111111111111, 0.14285714285714285, 0.1111111111111111, 0.1111111111111111, 0.14285714285714285];[3, 2, 8, 11];4;102;[ 3  2  6  8 12 11 10  1 14  0  4 13  7  5  9];[0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.1111111111111111, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.1111111111111111, 0.14285714285714285];[3, 2, 8, 11];4;127;[ 3  2  6  8 12 11 10  1 14  0  4  7 13  9  5];[0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.1111111111111111, 0, 0.16666666666666666, 0.1111111111111111, 0.16666666666666666, 0.1111111111111111, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.1111111111111111, 0.14285714285714285];[3, 2, 8, 11];4;152;[ 3  2  6  8 12 11 10  1 14  0  7  9 13  4  5];[0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.1111111111111111, 0, 0.16666666666666666, 0.125, 0.16666666666666666, 0.125, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.125, 0.14285714285714285]
98110;15;15;(0, 1, 2);3;131;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 2];3;60;[ 0  1  2  3  4  6 11  9 14 12  7  5 10  8 13];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111];[0, 1, 2];3;85;[ 0  1  2  3  4  6 11  9 14 12  7  5 10  8 13];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111];[0, 1, 2];3;110;[ 0  1  2  3  4  6 11  9 14 12  7  5 10  8 13];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111]
98111;15;15;(0, 1, 2, 3, 5);5;1497;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3, 5);5;1522;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3, 5);5;1547;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3, 5);5;1572;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98112;15;15;(0, 1, 3);3;132;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 3];3;117;[ 0  1  2  3  4  6  9  8 12 13 10 11  7  5 14];[0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0];[0, 1, 6, 13, 9];5;186;[ 0  1  6  4 12 13  9  3  7  5  2  8 11 10 14];[0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0];[0, 1, 6, 9, 13];5;136;[ 0  1  6  9 13  4  3  2  7  5 10  8 11 12 14];[0.2, 0.2, 0, 0, 0, 0, 0.2, 0, 0, 0.2, 0, 0, 0, 0.2, 0]
98113;15;15;(0, 1, 2, 3);4;495;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;520;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;545;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;570;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98114;15;15;(0, 1, 4);3;133;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[5, 4, 12, 9, 8];5;273;[ 1  3  5  4 12 10  9  8 11  7  0  2  6 13 14];[0.09090909090909091, 0.14285714285714285, 0.09090909090909091, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.09090909090909091, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.09090909090909091, 0.14285714285714285, 0, 0];[5, 4, 12, 9, 8];5;298;[ 1  3  5  4 12 10  9  8  7  6  0  2 11 13 14];[0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0];[5, 4, 12, 9, 8];5;323;[ 1  3  5  4 12 10  9  8 11 13 14  2  7  6  0];[0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.125, 0.14285714285714285, 0.125, 0.125]
98115;15;15;[2, 7, 6];3;35;[ 2  7  6  5 12 13 10 11  8  9  1  0  4  3 14];[0, 0.125, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.125, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0];[2, 7, 6];3;60;[ 2  7  6  5 12 13 10 11  8  9  3  1  4  0 14];[0, 0.125, 0.14285714285714285, 0.125, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.125, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0];[2, 7, 6];3;85;[ 2  7  6  5 12 13 10 11  8  9  3  1  4  0 14];[0, 0.125, 0.14285714285714285, 0.125, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.125, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0];[2, 7, 6];3;110;[ 2  7  6  5 12 13 10 11  8  9  3  1  4  0 14];[0.08333333333333333, 0.125, 0.14285714285714285, 0.125, 0.08333333333333333, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.125, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0]
98116;15;15;[1, 2, 4];3;81;[ 1  2  5  4  6 11 10  9 13 12  0  3  7  8 14];[0, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0];[1, 2, 4];3;106;[ 1  2  5  4  6 11 10  9 13 12  0  3  7  8 14];[0, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0];[1, 2, 4];3;131;[ 1  2  5  4  6  7 10  9 13 11 12  3  0  8 14];[0, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0.1111111111111111, 0.1111111111111111, 0.125, 0];[1, 2, 4];3;156;[ 1  2  5  4  6  7 10  9 13 11 12  3  0  8 14];[0, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0.1111111111111111, 0.1111111111111111, 0.125, 0]
98117;15;15;[3, 5, 4, 7, 13, 9];6;268;[ 3  2  5  4  7 13 11  9  6  0  1  8 10 12 14];[0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0];[3, 5, 4, 7, 13, 9];6;293;[ 3  2  5  4  7 13 11  9  6  0  1  8 10 12 14];[0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0];[3, 5, 4, 7, 13, 9];6;318;[ 3  2  5  4  7 13 11  9  6  0  1  8 10 12 14];[0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0];[3, 5, 4, 7, 13, 9];6;343;[ 3  2  5  4  7 13 11  9  6  0  1  8 10 12 14];[0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0]
98118;15;15;[1, 6, 13, 9, 8];5;229;[ 1  2  3  6 12 13  9  8 14 10 11  7  4  5  0];[0, 0.125, 0.125, 0.125, 0, 0, 0.125, 0.1, 0.125, 0.125, 0.1, 0.1, 0.125, 0.125, 0.125];[0, 2, 3];3;137;[ 0  1  2  3  4  6  9  8 14 12 13  7 11 10  5];[0.125, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0.1, 0.125, 0.125, 0.1, 0.1, 0.125, 0.125, 0.125];[1, 6, 13, 9, 8];5;289;[ 0  1  6 14 13 11  9  8  2 12  4  3 10  7  5];[0.14285714285714285, 0.14285714285714285, 0.125, 0.125, 0.125, 0, 0.14285714285714285, 0.1, 0.14285714285714285, 0.14285714285714285, 0.1, 0.14285714285714285, 0.125, 0.14285714285714285, 0.14285714285714285];[1, 6, 13, 9, 8];5;314;[ 0  1  6 14 13 11  9  8  2 10  4  3 12  7  5];[0.14285714285714285, 0.14285714285714285, 0.125, 0.125, 0.125, 0, 0.14285714285714285, 0.1, 0.14285714285714285, 0.14285714285714285, 0.125, 0.14285714285714285, 0.125, 0.14285714285714285, 0.14285714285714285]
98119;15;15;[3, 4, 7, 6];4;181;[ 0  2  3  4  7  6 12 10 14  1  5  8 11  9 13];[0.125, 0, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0, 0, 0.125, 0, 0.125, 0, 0.125];[3, 4, 7, 6];4;206;[ 0  2  3  4  7  6 12 10 14  1  5  8 11  9 13];[0.125, 0, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0, 0, 0.125, 0, 0.125, 0, 0.125];[3, 4, 7, 6];4;231;[ 0  2  3  4  7  6 12 10 14  1  5  8 11  9 13];[0.125, 0, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0, 0, 0.125, 0, 0.125, 0, 0.125];[3, 4, 7, 6];4;256;[ 0  2  3  4  7  6 12 10 14  1  5  8 11  9 13];[0.125, 0, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0, 0, 0.125, 0, 0.125, 0, 0.125]
98120;16;16;[0, 1, 2];3;35;[ 0  1  2  4  6  5 10 11 13 12  7  3  8  9 14 15];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0];[0, 1, 2];3;60;[ 0  1  2  4  6  5  7  8 14 10 11 12 15 13  3  9];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111];[0, 1, 2];3;85;[ 0  1  2  4  6  5  7  8 14 10 11 12 15 13  3  9];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111];[0, 1, 2];3;110;[ 0  1  2  4  6  5  7  8 14 10 11 12 15 13  3  9];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111]
98121;16;16;(0, 1, 2);3;146;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;171;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;196;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;221;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98122;16;16;(0, 1, 2);3;146;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;171;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;196;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;221;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98123;16;16;[3, 6, 4, 10, 8, 12];6;444;[ 3  6  5  4 11 10  9  8 12 15  1  2  7  0 13 14];[0, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111];[0, 1, 2];3;60;[ 0  1  2  5 12 13 10 11  8  6  4  3 15  9  7 14];[0.125, 0.125, 0.125, 0.1111111111111111, 0.1111111111111111, 0.125, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.125, 0.125, 0.125, 0.125, 0, 0.1111111111111111];[0, 1, 2];3;85;[ 0  1  2  5 12 13 10 11  8  6  4  3 15  9  7 14];[0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.125, 0.125, 0.14285714285714285, 0.125, 0, 0.125, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.125];[0, 1, 2];3;110;[ 0  1  2  5 12 13 10 11  8  6  4  3 15  9  7 14];[0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.125, 0.125, 0.14285714285714285, 0.125, 0, 0.125, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.125]
98124;16;16;[3, 7, 9, 8];4;186;[ 0  2  3  7 15 10  9  8  6  5  4  1 11 12 13 14];[0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285];[3, 7, 9, 8];4;211;[ 0  2  3  7 15 10  9  8 13 12  5  1 11  4  6 14];[0.14285714285714285, 0.125, 0.14285714285714285, 0.14285714285714285, 0, 0.125, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0.125, 0.125, 0, 0.14285714285714285];[3, 7, 9, 8];4;236;[ 0  2  3  7 15 10  9  8 13 12  5  1 11  4  6 14];[0.14285714285714285, 0.125, 0.14285714285714285, 0.14285714285714285, 0.09090909090909091, 0.125, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0.125, 0.125, 0, 0.14285714285714285];[3, 7, 9, 8];4;261;[ 0  2  3  7 15 10  9  8 13 12  5  1 11  4  6 14];[0.14285714285714285, 0.125, 0.14285714285714285, 0.14285714285714285, 0.09090909090909091, 0.125, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0.125, 0.125, 0, 0.14285714285714285]
98125;16;16;(0, 1, 3);3;147;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;172;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 2, 7, 6, 11, 10, 8, 14];8;593;[ 0  1  2  7  6 11 10  8 14 12  3  5  4  9 13 15];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0];[0, 2, 6, 12, 13, 14, 11];7;359;[ 0  2  6  7 12 13 14 11 15  8 10  1  4  5  3  9];[0.125, 0.1111111111111111, 0.125, 0, 0, 0, 0.125, 0.125, 0.1111111111111111, 0, 0.1111111111111111, 0.125, 0.125, 0.125, 0.125, 0.125]
98126;16;16;(0, 1, 2);3;146;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;171;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;196;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;221;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98127;16;16;(0, 1, 2);3;146;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;171;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;196;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;221;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98128;16;16;(0, 2, 4, 5);4;690;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 4, 5);4;715;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 4, 5);4;740;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 4, 5);4;765;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98129;16;16;[1, 3, 4, 6, 5, 10, 15];7;941;[ 1  2  3  4  6  5 10  8 14 15 13 12  7  0 11  9];[0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091];[1, 3, 4, 6, 5, 10, 15];7;966;[ 1  2  3  4  6  5 10  8 14 15 13 12  7  0 11  9];[0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091];[1, 3, 4, 6, 5, 10, 15];7;4663;[ 1  2  3  4  6  5  7  8 14 10 13 12 15  0 11  9];[0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091];[2, 7, 11, 8, 14];5;546;[ 2  7  6  5 12 11 10  8 15 14  1  3  4  0 13  9];[0.09090909090909091, 0.09090909090909091, 0.1111111111111111, 0.09090909090909091, 0.09090909090909091, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.09090909090909091, 0.1111111111111111, 0.1111111111111111]
98130;16;16;(0, 1, 3);3;147;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;172;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;197;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;222;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98131;16;16;(0, 3, 4);3;171;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 4);3;196;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 4, 12, 15, 10];5;278;[ 3  2  5  4 12 14 15 10  7  6  1  0 11  9  8 13];[0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285];[3, 4, 12, 15, 10];5;303;[ 3  2  5  4 12 14 15 10  8  6  0  1  7  9 11 13];[0.1111111111111111, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285]
98132;16;16;(0, 1, 2);3;146;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;171;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;196;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 2];3;110;[ 0  1  2  3  5  7 10  9 14 13 11 12  6  4  8 15];[0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0]
98133;16;16;[6, 13, 8];3;95;[ 3  6 13 12 11 10  9  8 15  5  2  7  4  0  1 14];[0, 0, 0.1, 0.125, 0, 0.1, 0.125, 0.1, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0, 0.125];[6, 8, 13];3;199;[ 0  3  6  5 11 10  9  8 12 13 15  2  1  7  4 14];[0.125, 0.1, 0.1, 0.125, 0, 0.125, 0.125, 0.1, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0, 0.125];[0, 1, 6];3;198;[ 0  1  2  3  5  6  7  8 12  9 10 11 15 13 14  4];[0.125, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.09090909090909091, 0.125];[6, 8, 13];3;130;[ 3  5  6  8 13 15 11  0 10  7  1  2 12  9 14  4];[0.125, 0.125, 0.125, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.125, 0.16666666666666666, 0.125, 0.125, 0.16666666666666666, 0.125, 0.16666666666666666, 0.1111111111111111, 0.16666666666666666]
98134;16;16;(0, 1, 3);3;147;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 6, 5, 9, 8, 15, 14, 11, 12];9;4077;[ 0  2  3  4  6  5  9  8 15 14 11 12 10  1 13  7];[0.09090909090909091, 0.07692307692307693, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.07692307692307693, 0.09090909090909091, 0.09090909090909091, 0.07692307692307693, 0.09090909090909091, 0.09090909090909091];[3, 6, 5, 9, 8, 15, 14, 11, 12];9;4102;[ 0  2  3  4  6  5  9  8 15 14 11 12 10  1 13  7];[0.09090909090909091, 0.07692307692307693, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.07692307692307693, 0.09090909090909091, 0.09090909090909091, 0.07692307692307693, 0.09090909090909091, 0.09090909090909091];[3, 6, 5, 9, 8, 15, 14, 11, 12];9;4127;[ 0  2  3  4  6  5  9  8 15 14 11 12 10  1 13  7];[0.09090909090909091, 0.07692307692307693, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.07692307692307693, 0.09090909090909091, 0.09090909090909091, 0.07692307692307693, 0.09090909090909091, 0.09090909090909091]
98135;16;16;[1, 2, 3];3;35;[ 1  2  3  4  7  5  9  8 15 13 11 12  6  0 10 14];[0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333];[1, 2, 3];3;248;[ 0  1  2  3  4  5  7  8 12  9 10 11 14 13 15  6];[0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333];[1, 2, 3];3;177;[ 0  1  2  3  4  5  7  8 13 12 11  9 14 10 15  6];[0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.1, 0.1, 0.08333333333333333, 0.08333333333333333];[1, 2, 3];3;202;[ 0  1  2  3  4  5  7  8 13 12 14 10 15 11  6  9];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0.08333333333333333, 0.08333333333333333, 0.1111111111111111, 0.1111111111111111, 0.08333333333333333, 0.08333333333333333]
98136;16;16;[3, 5, 7, 6, 10, 8, 15, 13, 11];9;2071;[ 1  2  3  5  7  6 10  8 15 13 11  0  4  9 12 14];[0, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0, 0.1, 0, 0.1];[3, 5, 7, 6, 10, 8, 15, 13, 11];9;2096;[ 1  2  3  5  7  6 10  8 15 13 11  0  4  9 12 14];[0, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0, 0.1, 0, 0.1];[3, 5, 7, 6, 10, 8, 15, 13, 11];9;2121;[ 1  2  3  5  7  6 10  8 15 13 11  0  4  9 12 14];[0, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0, 0.1, 0, 0.1];[3, 5, 7, 6, 10, 8, 15, 13, 11];9;2146;[ 1  2  3  5  7  6 10  8 15 13 11  0  4  9 12 14];[0, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0, 0.1, 0, 0.1]
98137;16;16;(1, 4, 6);3;261;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 4, 6];3;106;[ 1  3  5  4  6  7 15 10 13 12  0  2 11  9  8 14];[0, 0.1, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0, 0.1, 0, 0.1, 0.1, 0, 0.1];[1, 4, 6];3;266;[ 0  1  2  3  4  5  6  7  8 10 11 12 15 13  9 14];[0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0.1, 0, 0.1];[1, 4, 6];3;291;[ 0  1  2  3  4  5  6  7  8 10 11 12 15 13  9 14];[0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0.1, 0, 0.1]
98138;16;16;(0, 1, 3, 4, 6);5;2033;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3, 4, 6);5;2058;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3, 4, 6);5;2083;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3, 4, 6);5;2108;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98139;16;16;[0, 2, 4, 13, 9];5;210;[ 0  2  3  4  7 13 10  9 15 12  6  8 11 14  5  1];[0.1, 0, 0.1, 0.1, 0.1, 0, 0.09090909090909091, 0.1, 0.09090909090909091, 0.1, 0.1, 0.09090909090909091, 0.1, 0.1, 0.09090909090909091, 0.1];[0, 2, 4, 13, 9];5;235;[ 0  2  3  4  7 13 10  9 15 12 14 11  6  8  5  1];[0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.09090909090909091, 0.1111111111111111, 0.09090909090909091, 0.1111111111111111, 0.1111111111111111, 0.1, 0.1111111111111111, 0.1111111111111111, 0.1, 0.1111111111111111];[0, 2, 4, 13, 9];5;260;[ 0  2  3  4  7 13 10  9 15 12 14 11  6  8  5  1];[0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.09090909090909091, 0.1111111111111111, 0.09090909090909091, 0.1111111111111111, 0.1111111111111111, 0.1, 0.1111111111111111, 0.1111111111111111, 0.1, 0.1111111111111111];[0, 2, 4, 13, 9];5;285;[ 0  2  3  4  7 13 10  9 15 12 14 11  6  8  5  1];[0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.09090909090909091, 0.1111111111111111, 0.09090909090909091, 0.1111111111111111, 0.1111111111111111, 0.1, 0.1111111111111111, 0.1111111111111111, 0.1, 0.1111111111111111]
98140;17;17;(0, 1, 2);3;162;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;187;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;212;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;237;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98141;17;17;(0, 1, 2);3;162;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;187;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;212;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;237;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98142;17;17;(0, 1, 3);3;163;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;188;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;213;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;238;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98143;17;17;(2, 3, 4);3;358;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 4);3;383;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 4);3;408;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 4);3;433;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98144;17;17;(0, 1, 2, 3);4;722;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 3);4;747;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 2, 3];4;94;[ 0  1  2  3  4 13 11  8 14 15 12 16  7  6 10  5  9];[0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0, 0, 0.09090909090909091, 0, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091];[0, 1, 2, 3];4;119;[ 0  1  2  3  4 13 11  8 14 15 12 16  7  6 10  5  9];[0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0, 0, 0.09090909090909091, 0, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091]
98145;17;17;(0, 2, 3, 4);4;813;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3, 4);4;838;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3, 4);4;863;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3, 4);4;888;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98146;17;17;(0, 2, 3);3;176;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 2, 3];3;60;[ 0  2  3  7 12 13 15  9 16  6  4  5 11 10  8  1 14];[0.125, 0, 0.125, 0.125, 0, 0, 0, 0.125, 0, 0.125, 0, 0, 0.125, 0.125, 0, 0.125, 0.125];[0, 2, 3];3;85;[ 0  2  3  7 12 13 15  9 16  6  4  5 11 10  8  1 14];[0.125, 0, 0.125, 0.125, 0, 0, 0, 0.125, 0, 0.125, 0, 0, 0.125, 0.125, 0, 0.125, 0.125];[0, 2, 3];3;110;[ 0  2  3  7 12 13 15  9 16  6  4  5 11 10  8  1 14];[0.125, 0, 0.125, 0.125, 0, 0, 0, 0.125, 0, 0.125, 0, 0, 0.125, 0.125, 0, 0.125, 0.125]
98147;17;17;[0, 5, 10, 9, 8, 12, 16];7;2962;[ 0  1  6  5  7 10  9  8 12 13 11 16  4  3 14  2 15];[0.09090909090909091, 0.09090909090909091, 0, 0, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0, 0.09090909090909091];[0, 1, 3];3;60;[ 0  1  3  4  6  5  7  8 12  9 10 11 14 13 15 16  2];[0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091];[0, 1, 3];3;85;[ 0  1  3  4  6  5  7  8 12  9 10 11 14 13 15 16  2];[0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091];[0, 1, 3];3;110;[ 0  1  3  4  6  5  7  8 12  9 10 11 14 13 15 16  2];[0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091]
98148;17;17;(1, 3, 6, 7, 8);5;4293;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 6, 7, 8);5;4318;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 6, 7, 8);5;4343;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 6, 7, 8);5;4368;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98149;17;17;(0, 1, 2);3;162;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;187;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;212;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;237;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98150;17;17;[3, 6, 5, 11, 16];5;220;[ 3  2  6  5 10 11  8 16 12 15  1  9  4  7 13  0 14];[0, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.14285714285714285];[3, 6, 5, 11, 16];5;245;[ 3  2  6  5 10 11  8 16 12 15  1  9  4 13  0  7 14];[0.1, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0.1, 0, 0.1111111111111111, 0.14285714285714285];[3, 6, 5, 11, 16];5;270;[ 3  2  6  5 10 11  8 16 12  4  1  9 15  0 13  7 14];[0.1111111111111111, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0.1, 0, 0.1111111111111111, 0.14285714285714285];[3, 6, 5, 11, 16];5;295;[ 3  2  6  5 10 11  8 16 12  4  1  9 15 13  0  7 14];[0.1111111111111111, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.14285714285714285]
98151;17;17;[0, 1, 2];3;35;[ 0  1  2  5  6 13 11  8 14 12 16  3  7  9 10  4 15];[0.1, 0.1, 0.1, 0, 0, 0.1, 0.1, 0, 0.1, 0, 0, 0.1, 0.1, 0.1, 0.1, 0, 0.1];[0, 1, 2];3;60;[ 0  1  2  5  6 13 11  8 14 12 16  3 15 10  4  7  9];[0.1, 0.1, 0.1, 0.08333333333333333, 0.08333333333333333, 0.1, 0.1, 0, 0.1, 0, 0.08333333333333333, 0.1, 0.1, 0.1, 0.1, 0.08333333333333333, 0.1];[0, 1, 2];3;85;[ 0  1  2  5  6 13 11  8 14 12 16  3 15 10  4  7  9];[0.1, 0.1, 0.1, 0.09090909090909091, 0.09090909090909091, 0.1, 0.1, 0, 0.1, 0, 0.09090909090909091, 0.1, 0.1, 0.1, 0.1, 0.09090909090909091, 0.1];[0, 1, 2];3;110;[ 0  1  2  5  6 13 11  8 14 12 16  3 10  9 15  4  7];[0.1, 0.1, 0.1, 0.09090909090909091, 0.09090909090909091, 0.1, 0.1, 0, 0.1, 0.09090909090909091, 0.09090909090909091, 0.1, 0.1, 0.1, 0.1, 0.09090909090909091, 0.1]
98152;17;17;(0, 1, 2);3;162;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 2];3;60;[ 0  1  2  3  4  5  7  8 10  9  6 11 12 13 14 15 16];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0, 0, 0, 0];[0, 1, 2];3;85;[ 0  1  2  3  4  5  7  8 10  9  6 11 12 13 14 15 16];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0, 0, 0, 0];[0, 1, 2];3;110;[ 0  1  2  3  4  5  7  8 10  9  6 15 16 11 13 12 14];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0, 0, 0.1, 0.1]
98153;17;17;(1, 2, 3);3;267;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 3);3;292;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 3);3;317;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 3);3;342;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98154;17;17;[1, 2, 3];3;196;[ 0  1  2  3  4  5  9  8 12 13 10 11 15 16  7  6 14];[0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0.07692307692307693, 0.07692307692307693];[1, 2, 3];3;221;[ 0  1  2  3  4  5  9  8 12 13 10 11 15 16  7  6 14];[0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0.07692307692307693, 0.07692307692307693];[1, 2, 3];3;246;[ 0  1  2  3  4  5  9  8 12 13 10 11 15 16  7  6 14];[0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0.07692307692307693, 0.07692307692307693];[1, 2, 3];3;110;[ 1  2  3  4  6  5 11  9 14 15 10  0 13  8 12 16  7];[0.07692307692307693, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.07692307692307693, 0.1111111111111111, 0.07692307692307693, 0.1111111111111111, 0.07692307692307693, 0.07692307692307693, 0.1111111111111111, 0.1111111111111111, 0.07692307692307693]
98155;17;17;(0, 1, 3);3;163;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;188;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;213;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;238;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98156;17;17;(0, 1, 3);3;163;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;188;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;213;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;238;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98157;17;17;(1, 3, 6);3;282;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 6);3;307;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 6);3;332;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 6);3;357;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98158;17;17;(1, 3, 4);3;280;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 4);3;305;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 4);3;330;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 4);3;355;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98159;17;17;[1, 2, 3, 4, 11, 15, 13, 16];8;3405;[ 1  2  3  4  7  6 10 11 15 13 14 16  5  9  8  0 12];[0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0, 0, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091];[1, 2, 3, 4, 11, 15, 13, 16];8;3430;[ 1  2  3  4  7  6 10 11 15 13 14 16  5  9  8  0 12];[0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0, 0, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091];[0, 1, 2];3;85;[ 0  1  2  3  4  6  7  8 12  9 10 11 14 13 15 16  5];[0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091];[7, 14, 12, 9, 8];5;323;[ 1  3  7 14 12 10  9  8 16  0  4  6 13 11 15  2  5];[0.09090909090909091, 0.125, 0.09090909090909091, 0.125, 0.09090909090909091, 0, 0.09090909090909091, 0.125, 0.125, 0.125, 0.125, 0.09090909090909091, 0.125, 0.09090909090909091, 0.125, 0.09090909090909091, 0.125]
98160;18;18;(0, 3, 5);3;209;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 5);3;234;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 5);3;259;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 5);3;284;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98161;18;18;[0, 2, 3];3;35;[ 0  2  3  4  7 13 11  9 14 12 16  1  6  8 10  5 15 17];[0.1, 0, 0.1, 0.1, 0.1, 0, 0, 0.1, 0, 0.1, 0, 0.1, 0.1, 0.1, 0.1, 0, 0.1, 0];[0, 2, 3];3;137;[ 0  1  2  3  4  7 10  9 14 13 11 12 17 16  6  5 15  8];[0.1, 0.1, 0.1, 0.1, 0.1, 0, 0, 0.1, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0.1, 0.1];[0, 2, 3];3;162;[ 0  1  2  3  4  7 10  9 14 13 11 12 17 16 15  5  8  6];[0.1, 0.1, 0.1, 0.1, 0.1, 0.08333333333333333, 0, 0.1, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.08333333333333333, 0.1, 0.1];[0, 2, 3];3;187;[ 0  1  2  3  4  7 10  9 14 13 11 12 17 16 15  5  8  6];[0.1, 0.1, 0.1, 0.1, 0.1, 0.08333333333333333, 0, 0.1, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.08333333333333333, 0.1, 0.1]
98162;18;18;(2, 3, 4);3;404;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 4, 10, 15, 17];5;795;[ 3  6  5  4  7 13 14 10 15 12 17 16  1 11  2  0  9  8];[0, 0, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091];[3, 4, 10, 15, 17];5;820;[ 3  6  5  4  7 13 14 10 15 12 17 16  1 11  2  0  9  8];[0, 0, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091];[3, 4, 10, 15, 17];5;710;[ 0  1  3  4  7 14 10  8 15 17  5 13 12  6 16  2  9 11];[0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.09090909090909091, 0.09090909090909091, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.09090909090909091, 0.09090909090909091, 0.1111111111111111, 0.1111111111111111, 0.09090909090909091, 0.1111111111111111]
98163;18;18;(0, 2, 3);3;194;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3);3;219;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3);3;244;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3);3;269;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98164;18;18;(0, 3, 6);3;210;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 6);3;235;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 6);3;260;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 6);3;285;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98165;18;18;[5, 15, 12, 17];4;1002;[ 0  1  3  5  6 13 10 11 14 15 12 16 17  4  7  2  9  8];[0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0, 0, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333];[5, 12, 15, 17];4;150;[ 6  5 10 11 12 15 17 16 13 14  3  1  0  4  7  2  9  8];[0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0, 0.125, 0.125, 0, 0, 0, 0.125, 0.125, 0.125, 0.08333333333333333, 0.08333333333333333, 0.125, 0.125, 0.125];[5, 12, 15, 17];4;262;[ 5  6  4 11 12 15 10 16 17  9 14  0  2  3 13  1  8  7];[0.1111111111111111, 0.08333333333333333, 0.1111111111111111, 0.08333333333333333, 0.125, 0.125, 0.125, 0, 0, 0.1111111111111111, 0.125, 0.125, 0.125, 0.08333333333333333, 0.1111111111111111, 0.125, 0.125, 0.125];[5, 12, 15, 17];4;287;[ 5  6  4 11 12 15 10 16 17  9 14  0  2  3  8  1 13  7];[0.1111111111111111, 0.09090909090909091, 0.1111111111111111, 0.09090909090909091, 0.125, 0.125, 0.125, 0, 0.09090909090909091, 0.1111111111111111, 0.125, 0.125, 0.125, 0.09090909090909091, 0.1111111111111111, 0.125, 0.125, 0.125]
98166;18;18;(0, 1, 2, 5, 8, 9);6;9590;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 5, 8, 9);6;9615;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 5, 8, 9);6;9640;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 5, 8, 9);6;9665;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98167;18;18;(0, 2, 4, 5);4;977;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 4, 5);4;1002;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 4, 5);4;1027;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 4, 5);4;1052;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98168;18;18;[2, 7, 13, 12];4;585;[ 1  2  3  4  7  6 10  8 14 15 13 12  5  0 11  9 16 17];[0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0];[2, 7, 12, 13];4;149;[ 0  2  3  7 15 12 13 16 17 11 10  1  4  8 14  6  9  5];[0.125, 0.1111111111111111, 0.125, 0.125, 0.1111111111111111, 0, 0.09090909090909091, 0.125, 0.09090909090909091, 0, 0.1111111111111111, 0.1111111111111111, 0.125, 0.125, 0.09090909090909091, 0.125, 0.125, 0.125];[2, 7, 13, 12];4;390;[ 0  2  3  5  7  6 15 11 13 12 17 16 10  1  4  8 14  9];[0.125, 0.1111111111111111, 0.125, 0.125, 0.1111111111111111, 0.125, 0.125, 0.125, 0.09090909090909091, 0, 0.1111111111111111, 0.125, 0.125, 0.125, 0.09090909090909091, 0.125, 0.125, 0.125];[2, 7, 13, 12];4;415;[ 0  2  3  5  7  6 15 11 13 12 17 16 10  1  4  8 14  9];[0.125, 0.1111111111111111, 0.125, 0.125, 0.1111111111111111, 0.125, 0.125, 0.125, 0.09090909090909091, 0, 0.1111111111111111, 0.125, 0.125, 0.125, 0.09090909090909091, 0.125, 0.125, 0.125]
98169;18;18;[1, 2, 3];3;223;[ 0  1  2  3  4  5  6  8 15  9 10 12 14 16 17  7 13 11];[0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0, 0.07142857142857142, 0, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142];[12, 14, 10, 8, 15, 16, 17];7;1876;[ 1  3  7  5 12 14 10  8 15 16 17  4  6  9  0  2 13 11];[0.07142857142857142, 0.1, 0.07142857142857142, 0.1, 0.07142857142857142, 0.1, 0.07142857142857142, 0.1, 0.1, 0.07142857142857142, 0.1, 0, 0.1, 0, 0.1, 0.1, 0.1, 0.1];[12, 14, 10, 8, 15, 16, 17];7;1901;[ 1  3  7  5 12 14 10  8 15 16 17  4  6  9  0  2 13 11];[0.07142857142857142, 0.1, 0.07142857142857142, 0.1, 0.07142857142857142, 0.1, 0.07142857142857142, 0.1, 0.1, 0.07142857142857142, 0.1, 0, 0.1, 0, 0.1, 0.1, 0.1, 0.1];[12, 14, 10, 8, 15, 16, 17];7;1926;[ 1  3  7  5 12 14 10  8 15 16 17  4  6  9  0  2 13 11];[0.07142857142857142, 0.1, 0.07142857142857142, 0.1, 0.07142857142857142, 0.1, 0.07142857142857142, 0.1, 0.1, 0.07142857142857142, 0.1, 0, 0.1, 0, 0.1, 0.1, 0.1, 0.1]
98170;18;18;(0, 1, 3);3;180;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 4, 6, 8, 13, 16];6;1425;[ 0  2  3  4  6 14  9  8 15 13 16  1  7 10 11  5 12 17];[0.1, 0, 0.1, 0.1, 0.1, 0, 0.1, 0, 0.1, 0.1, 0, 0, 0, 0.1, 0.1, 0.1, 0.1, 0];[2, 4, 6, 8, 13, 16];6;1450;[ 0  2  3  4  6 14  9  8 15 13 16  1  7 10 11  5 12 17];[0.1, 0, 0.1, 0.1, 0.1, 0, 0.1, 0, 0.1, 0.1, 0, 0, 0, 0.1, 0.1, 0.1, 0.1, 0];[2, 4, 6, 8, 13, 16];6;1475;[ 0  2  3  4  6 14  9  8 15 13 16  1  7 10 11  5 12 17];[0.1, 0, 0.1, 0.1, 0.1, 0, 0.1, 0, 0.1, 0.1, 0, 0, 0, 0.1, 0.1, 0.1, 0.1, 0]
98171;18;18;(1, 2, 3);3;299;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 3);3;324;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 3);3;349;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 3);3;374;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98172;18;18;(0, 1, 2);3;179;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;204;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;229;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;254;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98173;18;18;(0, 1, 3, 4, 5, 6);6;9791;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3, 4, 5, 6);6;9816;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 3, 4, 6, 5];6;144;[ 0  1  3  4  6  5  7  8 15  9 13 12 17  2 11 10 14 16];[0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0, 0.08333333333333333];[0, 1, 3, 4, 6, 5];6;169;[ 0  1  3  4  6  5  7  8 15  9 13 12 17  2 11 10 14 16];[0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0, 0.08333333333333333]
98174;18;18;(0, 1, 2);3;179;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;204;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;229;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;254;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98175;18;18;(0, 1, 2);3;179;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;204;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;229;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 2];3;110;[ 0  1  2  3  4 10  9  8 15 14 13 16 17  6  7  5 12 11];[0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333]
98176;18;18;[3, 4, 6, 10, 11, 14, 15];7;9350;[ 0  2  3  4  7  6  9  8 12 13 10 11 14 15 16  5  1 17];[0.07142857142857142, 0, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0];[3, 4, 6, 10, 11, 14, 15];7;9375;[ 0  2  3  4  7  6  9  8 12 13 10 11 14 15 16  5  1 17];[0.07142857142857142, 0, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0];[3, 4, 6, 10, 11, 14, 15];7;9400;[ 0  2  3  4  7  6  9  8 12 13 10 11 14 15 16  5  1 17];[0.07142857142857142, 0, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0];[3, 4, 6, 10, 11, 14, 15];7;9425;[ 0  2  3  4  7  6  9  8 12 13 10 11 14 15 16  5  1 17];[0.07142857142857142, 0, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0.07142857142857142, 0]
98177;18;18;(0, 1, 3);3;180;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;205;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;230;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;255;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98178;18;18;(0, 1, 2);3;179;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 2, 5, 4, 15, 10];6;179;[ 3  2  5  4  7 15 10 11 13  6  1  0  8  9 12 14 16 17];[0, 0, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0, 0, 0.125, 0.125, 0, 0.125, 0, 0.125, 0, 0];[3, 2, 5, 4, 15, 10];6;204;[ 3  2  5  4  7 15 10 11 13 12  1  0 14  9 16  6  8 17];[0.07692307692307693, 0.07692307692307693, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0, 0.07692307692307693, 0.125, 0.125, 0.07692307692307693, 0.125, 0.07692307692307693, 0.125, 0.07692307692307693, 0];[3, 2, 5, 4, 15, 10];6;229;[ 3  2  5  4  7 15 10 11 13 12  1  0 14  9 16  6  8 17];[0.08333333333333333, 0.08333333333333333, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0, 0.08333333333333333, 0.125, 0.125, 0.08333333333333333, 0.125, 0.08333333333333333, 0.125, 0.08333333333333333, 0]
98179;18;18;(0, 1, 2);3;179;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;204;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;229;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;254;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98180;19;19;(0, 1, 3, 4);4;1028;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3, 4);4;1053;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3, 4);4;1078;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3, 4);4;1103;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98181;19;19;(0, 1, 3);3;198;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;223;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;248;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;273;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98182;19;19;(0, 1, 2);3;197;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;222;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;247;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;272;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98183;19;19;(0, 1, 2);3;197;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;222;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;247;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;272;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98184;19;19;[2, 4, 6, 10];4;124;[ 0  2  3  4  7  6 10 11 17  5  9  1 12 13 14  8 15 16 18];[0.125, 0, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0, 0, 0.125, 0.125, 0, 0, 0, 0, 0, 0.125, 0];[2, 4, 6, 10];4;149;[ 0  2  3  4  7  6 10 11 17 15 13  1  8  9 12  5 14 16 18];[0.125, 0.1111111111111111, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0, 0, 0.125, 0.125, 0, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.125, 0];[2, 4, 6, 10];4;174;[ 0  2  3  4  7  6 10 11 17 15 13  1 14  9 18 12  8  5 16];[0.125, 0.1111111111111111, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0, 0.07692307692307693, 0.125, 0.125, 0.07692307692307693, 0.1111111111111111, 0.07692307692307693, 0.1111111111111111, 0, 0.125, 0.07692307692307693];[2, 4, 6, 10];4;199;[ 0  2  3  4  7  6 10 11 17 15 13  1 14  9 18 12  8  5 16];[0.125, 0.1111111111111111, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0, 0.08333333333333333, 0.125, 0.125, 0.08333333333333333, 0.1111111111111111, 0.08333333333333333, 0.1111111111111111, 0, 0.125, 0.08333333333333333]
98185;19;19;(0, 3, 4);3;228;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 4);3;253;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 3, 4];3;218;[ 0  1  2  3  4  5  6  7 11 10 12 16 17 18  8  9 15 14 13];[0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0, 0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693];[0, 3, 4];3;243;[ 0  1  2  3  4  5  6  7 11 10 12 16 17 18  8  9 15 14 13];[0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693, 0, 0, 0, 0.07692307692307693, 0.07692307692307693, 0.07692307692307693]
98186;19;19;(3, 4, 9, 11, 12);5;9847;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 4, 9, 11, 12);5;9872;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 4, 9, 11, 12);5;9897;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 4, 9, 11, 12);5;9922;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98187;19;19;(0, 1, 2);3;197;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 2];3;60;[ 0  1  2  3  5  7  9  8 14 15 11 16  6 10 13  4 12 17 18];[0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0];[0, 1, 2];3;85;[ 0  1  2  3  5  7  9  8 14 15 11 16  6 10 13  4 12 17 18];[0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0];[0, 1, 2];3;110;[ 0  1  2  3  5  7  9  8 14 15 11 16  6 10 13  4 12 17 18];[0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0]
98188;19;19;(0, 1, 2);3;197;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;222;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;247;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;272;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98189;19;19;(0, 1, 3);3;198;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;223;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;248;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;273;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98190;19;19;(0, 1, 2);3;197;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;222;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 4, 7, 5, 10, 8, 14, 17];8;3844;[ 1  2  3  4  7  5 10  8 15 13 14 17 18  9  6  0 12 11 16];[0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333];[3, 4, 7, 5, 10, 8, 14, 17];8;3869;[ 1  2  3  4  7  5 10  8 15 13 14 17 18  9  6  0 12 11 16];[0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333]
98191;19;19;(0, 1, 2, 6);4;1016;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 6);4;1041;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 6);4;1066;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 6);4;1091;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98192;19;19;(1, 6, 7);3;387;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 7, 6];3;213;[ 0  1  3  5  7  6 10  8 14 15 13 12 16  4 11  2  9 17 18];[0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0];[1, 7, 6];3;238;[ 0  1  3  5  7  6 10  8 14 15 13 12 16  4 11  2  9 17 18];[0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0];[1, 6, 7];3;130;[ 1  6  5  4  7 12 16  3 14  8 13 10 15  0 11  2  9 17 18];[0.08333333333333333, 0.16666666666666666, 0, 0.08333333333333333, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.08333333333333333, 0, 0.08333333333333333, 0, 0.16666666666666666, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.16666666666666666, 0, 0]
98193;19;19;(0, 1, 2);3;197;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;222;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;247;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;272;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98194;19;19;(2, 6, 7, 8);4;2488;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 6, 7, 8);4;2513;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 6, 7, 8);4;2538;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 6, 7, 8);4;2563;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98195;19;19;(0, 1, 2);3;197;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;222;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;247;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2);3;272;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98196;19;19;(1, 2, 5);3;335;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 5);3;360;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 5);3;385;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 5);3;410;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98197;19;19;(2, 3, 6, 11);4;2281;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 6, 11);4;2306;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 6, 11);4;2331;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 6, 11);4;2356;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98198;19;19;(0, 2, 5);3;215;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 5);3;240;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 5);3;265;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 5);3;290;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
98199;19;19;(0, 2, 5);3;215;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 5);3;240;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 5);3;265;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 5);3;290;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]


==> results/metadrive_straight_necessary_explanations_runs_results.csv <==
obstacles,exhaustive,discrete_25,discrete_50
15,320.0,248.0,284.0
16,340.0,417.0,621.0
17,534.0,757.0,623.0
18,1530.0,1706.0,1828.0
19,1191.0,997.0,1004.0


==> results/necessary_exhaustive_execution_time_analysis.csv <==
ctx_idx,simulation_executions,execution_time_seconds
200000,777,180.717233958
200001,581,140.256613458
200002,197,48.2289765
200003,759,175.70507337499998
200004,161,38.464555
200005,145,35.328725417
200006,110,26.722732875
200007,506,109.479661333
200008,404,88.108195458
200009,1532,363.573550375
200010,42,10.857337042
200011,201,47.753806875
200012,317,77.738898208
200013,584,139.0250255
200014,971,234.780424417
200015,30,8.469348375000001
200016,125,36.771472833
200017,110,33.673062709
200018,292,90.633084959
200019,233,66.033801416
200020,1508,364.669051792
200021,802,189.187951959
200022,197,47.098764458
200023,136,32.994730958000005
200024,215,54.477037084
200025,126,36.718874041
200026,133,38.330469667
200027,228,62.45510325
200028,259,62.634735084
200029,109,28.402177583
200030,1382,450.74680225
200031,1116,360.849516583
200032,1081,374.464584125
200033,20,8.558373
200034,2009,646.040994583
200035,2029,706.1080717909999
200036,256,89.981985417
200037,4967,1697.452397875
200038,831,259.240787834
200039,393,144.16147366599998
200040,200,73.50926054199999
200041,180,63.127988125
200042,244,93.153222375
200043,296,109.21164625
200044,4340,1635.807579542
200045,139,50.915968042
200046,199,71.362519666
200047,291,106.842594458
200048,35,12.963734083
200049,257,92.492292959
200050,813,285.01030333299997
200051,625,239.308271833
200052,1251,418.615773875
200053,259,95.352763667
200054,472,161.662460959
200055,2666,920.03850325
200056,746,241.513643541
200057,1163,364.635803792
200058,456,146.082933083
200059,3413,1183.348713083
200060,309,111.268023
200061,157,57.866697333
200062,3417,1189.702563541
200063,1047,363.686334792
200064,786,294.12909266599996
200065,3146,1136.250872208
200066,257,99.800957541
200067,283,95.946071958
200068,2958,1094.552163541
200069,2760,958.230103167
200070,640,221.488321959
200071,337,116.214358292
200072,303,97.873376916
200073,6431,2453.777943333
200074,2541,930.9250825
200075,211,72.989869333
200076,496,168.34889475
200077,1186,421.140297792
200078,865,300.024486584
200079,1113,390.576293791
200080,194,64.847831708
200081,20293,8872.984239167
200082,246,86.891127791
200083,1033,349.659563542
200084,312,109.354930542
200085,446,148.7618555
200086,549,184.961293708
200087,196,68.067572334
200088,649,215.741993833
200089,784,269.821652708
200090,4184,1351.318148375
200091,5817,1410.045055791
200092,9857,2768.4565292919997
200093,9434,2535.950246875
200094,1974,479.915122667
200095,1270,363.679113583
200096,1183,344.68136537500004
200097,210,65.901680875
200098,1013,346.091835666
200099,277,87.630156041


==> results/necessary_exhaustive_execution_time_trend_line.csv <==
line_x,line_y
20.0,-52.15202985974304
224.77777777777777,25.78079616741936
429.55555555555554,103.71362219458177
634.3333333333333,181.64644822174415
839.1111111111111,259.5792742489066
1043.888888888889,337.512100276069
1248.6666666666665,415.44492630323134
1453.4444444444443,493.3777523303938
1658.2222222222222,571.3105783575561
1863.0,649.2434043847186
2067.777777777778,727.176230411881
2272.5555555555557,805.1090564390435
2477.333333333333,883.0418824662057
2682.111111111111,960.9747084933681
2886.8888888888887,1038.9075345205306
3091.6666666666665,1116.8403605476929
3296.4444444444443,1194.7731865748553
3501.222222222222,1272.7060126020178
3706.0,1350.6388386291803
3910.777777777778,1428.5716646563426
4115.555555555556,1506.504490683505
4320.333333333333,1584.4373167106673
4525.111111111111,1662.3701427378298
4729.888888888889,1740.302968764992
4934.666666666666,1818.2357947921544
5139.444444444444,1896.168620819317
5344.222222222222,1974.1014468464793
5549.0,2052.034272873642
5753.777777777777,2129.967098900804
5958.555555555556,2207.899924927967
6163.333333333333,2285.832750955129
6368.111111111111,2363.7655769822913
6572.888888888889,2441.6984030094536
6777.666666666666,2519.631229036616
6982.444444444444,2597.5640550637786
7187.222222222222,2675.496881090941
7392.0,2753.4297071181036
7596.777777777777,2831.362533145266
7801.555555555556,2909.2953591724286
8006.333333333333,2987.228185199591
8211.111111111111,3065.161011226753
8415.888888888889,3143.0938372539154
8620.666666666666,3221.0266632810776
8825.444444444443,3298.95948930824
9030.222222222223,3376.892315335403
9235.0,3454.8251413625653
9439.777777777777,3532.7579673897276
9644.555555555555,3610.69079341689
9849.333333333332,3688.623619444052
10054.111111111111,3766.556445471215
10258.888888888889,3844.489271498377
10463.666666666666,3922.4220975255394
10668.444444444443,4000.3549235527016
10873.222222222223,4078.287749579865
11078.0,4156.220575607027
11282.777777777777,4234.153401634189
11487.555555555555,4312.086227661352
11692.333333333332,4390.019053688514
11897.111111111111,4467.951879715676
12101.888888888889,4545.884705742838
12306.666666666666,4623.817531770001
12511.444444444443,4701.750357797163
12716.222222222223,4779.683183824326
12921.0,4857.616009851488
13125.777777777777,4935.548835878651
13330.555555555555,5013.481661905813
13535.333333333332,5091.414487932975
13740.111111111111,5169.347313960138
13944.888888888889,5247.280139987301
14149.666666666666,5325.212966014463
14354.444444444443,5403.145792041625
14559.222222222223,5481.078618068788
14764.0,5559.01144409595
14968.777777777777,5636.944270123112
15173.555555555555,5714.877096150274
15378.333333333332,5792.809922177436
15583.111111111111,5870.7427482046
15787.888888888889,5948.675574231762
15992.666666666666,6026.608400258924
16197.444444444443,6104.541226286086
16402.222222222223,6182.47405231325
16607.0,6260.406878340412
16811.777777777777,6338.339704367574
17016.555555555555,6416.272530394736
17221.333333333332,6494.205356421899
17426.11111111111,6572.138182449061
17630.888888888887,6650.071008476223
17835.666666666668,6728.003834503386
18040.444444444445,6805.936660530549
18245.222222222223,6883.869486557711
18450.0,6961.802312584873
18654.777777777777,7039.735138612035
18859.555555555555,7117.667964639198
19064.333333333332,7195.60079066636
19269.11111111111,7273.533616693522
19473.888888888887,7351.466442720684
19678.666666666664,7429.399268747847
19883.444444444445,7507.332094775011
20088.222222222223,7585.264920802173
20293.0,7663.197746829335


==> results/necessary_responsibility_execution_time_analysis.csv <==
ctx_idx,simulation_executions,execution_time_seconds
200000,105,24.760820875
200001,104,26.029421833
200002,122,28.802079458
200003,103,25.825934667
200004,103,24.955880166
200005,122,29.909445042
200006,103,25.531016583
200007,122,27.724456625
200008,106,25.283934583
200009,105,26.060664125
200010,105,25.572748583
200011,105,26.305299
200012,110,27.902058
200013,107,25.977593
200014,172,43.077588584
200015,103,25.060377208
200016,105,30.9760935
200017,103,31.381419917
200018,105,33.49447725
200019,110,32.747464708
200020,123,30.405731958
200021,237,57.1054295
200022,104,25.733722416
200023,103,25.017591083
200024,105,27.019106541
200025,133,38.3657785
200026,118,34.032445
200027,125,35.365388040999996
200028,121,35.116810208
200029,105,27.073789667
200030,135,44.8194955
200031,103,34.998389499999995
200032,106,40.53194675
200033,105,37.349341708
200034,103,34.054598625
200035,118,44.358891457999995
200036,105,34.415024666
200037,118,40.08082675
200038,108,38.089873542
200039,115,43.503704042
200040,124,46.019480416
200041,103,37.060330208
200042,111,42.764171667
200043,108,42.015837917
200044,122,46.189076792
200045,174,62.602859625
200046,103,36.460093417
200047,116,43.676181541
200048,107,36.643768709
200049,104,38.384267916999995
200050,103,38.572273084
200051,112,40.381420584
200052,236,86.734268291
200053,115,44.200951125
200054,109,38.974287834
200055,116,41.4062945
200056,111,38.152459458
200057,196,66.412511208
200058,144,49.202640167
200059,103,39.274588541
200060,132,48.176090125
200061,105,36.958810417
200062,238,84.281258084
200063,239,82.272881459
200064,116,45.105391125
200065,194,66.41638408300001
200066,208,85.21681625
200067,114,40.789210709
200068,114,41.588578958
200069,129,45.552292834
200070,213,74.17742075
200071,117,41.638911500000006
200072,103,35.648579708
200073,842,318.012360875
200074,163,58.242806083
200075,105,36.980603417
200076,114,40.474093291
200077,162,58.275838875000005
200078,246,84.877738917
200079,103,38.768383833
200080,103,34.49581875
200081,1705,588.466084167
200082,103,36.027183583
200083,103,36.252170375
200084,109,40.866842458
200085,110,37.704092708
200086,123,42.133434957999995
200087,103,36.042154875
200088,105,37.082773875
200089,115,41.060800125
200090,268,93.693412167
200091,188,51.77431433300001
200092,117,29.523564
200093,114,28.14448625
200094,256,72.784802458
200095,133,36.771084166
200096,103,35.235194207999996
200097,133,42.232129167
200098,256,88.582636459
200099,103,32.624949292000004


==> results/necessary_responsibility_execution_time_trend_line.csv <==
line_x,line_y
103.0,32.7189703316825
119.18181818181819,38.43540838345299
135.36363636363637,44.151846435223476
151.54545454545456,49.868284486993964
167.72727272727275,55.58472253876445
183.90909090909093,61.301160590534934
200.0909090909091,67.01759864230542
216.27272727272728,72.73403669407591
232.45454545454547,78.45047474584639
248.63636363636365,84.16691279761689
264.81818181818187,89.88335084938738
281.0,95.59978890115785
297.1818181818182,101.31622695292833
313.3636363636364,107.03266500469883
329.54545454545456,112.74910305646931
345.72727272727275,118.4655411082398
361.90909090909093,124.18197916001029
378.0909090909091,129.89841721178078
394.2727272727273,135.61485526355128
410.4545454545455,141.33129331532174
426.6363636363637,147.04773136709224
442.81818181818187,152.76416941886274
459.00000000000006,158.4806074706332
475.18181818181824,164.1970455224037
491.3636363636364,169.91348357417417
507.54545454545456,175.62992162594466
523.7272727272727,181.34635967771516
539.909090909091,187.06279772948565
556.0909090909091,192.77923578125612
572.2727272727273,198.4956738330266
588.4545454545455,204.2121118847971
604.6363636363637,209.9285499365676
620.8181818181819,215.64498798833807
637.0,221.36142604010854
653.1818181818182,227.07786409187906
669.3636363636364,232.79430214364953
685.5454545454546,238.51074019542003
701.7272727272727,244.2271782471905
717.909090909091,249.943616298961
734.0909090909091,255.66005435073149
750.2727272727274,261.3764924025019
766.4545454545455,267.0929304542724
782.6363636363637,272.8093685060429
798.8181818181819,278.5258065578134
815.0000000000001,284.2422446095839
831.1818181818182,289.9586826613544
847.3636363636365,295.6751207131249
863.5454545454546,301.39155876489536
879.7272727272727,307.10799681666583
895.909090909091,312.8244348684363
912.0909090909091,318.54087292020677
928.2727272727274,324.2573109719773
944.4545454545455,329.97374902374776
960.6363636363637,335.6901870755183
976.8181818181819,341.40662512728875
993.0000000000001,347.1230631790593
1009.1818181818182,352.83950123082974
1025.3636363636365,358.5559392826002
1041.5454545454545,364.2723773343707
1057.727272727273,369.98881538614125
1073.909090909091,375.70525343791167
1090.0909090909092,381.4216914896822
1106.2727272727275,387.1381295414527
1122.4545454545455,392.8545675932231
1138.6363636363637,398.57100564499365
1154.818181818182,404.2874436967641
1171.0,410.0038817485346
1187.1818181818182,415.72031980030505
1203.3636363636365,421.4367578520756
1219.5454545454547,427.1531959038461
1235.7272727272727,432.8696339556165
1251.909090909091,438.58607200738703
1268.0909090909092,444.3025100591575
1284.2727272727275,450.018948110928
1300.4545454545455,455.7353861626985
1316.6363636363637,461.45182421446896
1332.818181818182,467.1682622662395
1349.0000000000002,472.88470031801
1365.1818181818182,478.6011383697804
1381.3636363636365,484.31757642155094
1397.5454545454547,490.0340144733214
1413.7272727272727,495.7504525250919
1429.909090909091,501.46689057686234
1446.0909090909092,507.18332862863286
1462.2727272727275,512.8997666804034
1478.4545454545455,518.6162047321739
1494.6363636363637,524.3326427839444
1510.818181818182,530.0490808357149
1527.0000000000002,535.7655188874854
1543.1818181818182,541.4819569392558
1559.3636363636365,547.1983949910264
1575.5454545454547,552.9148330427969
1591.727272727273,558.6312710945673
1607.909090909091,564.3477091463378
1624.0909090909092,570.0641471981082
1640.2727272727275,575.7805852498788
1656.4545454545455,581.4970233016492
1672.6363636363637,587.2134613534197
1688.818181818182,592.9298994051902
1705.0,598.6463374569606


==> results/runs_results.csv <==
name,exhaustive_15,discrete_15,exhaustive_16,discrete_16,exhaustive_17,discrete_17,exhaustive_18,discrete_18,exhaustive_19,discrete_19
sinusoidal_short_narrow,442.0,164.0,877.0,418.0,1270.0,857.0,2584.0,1498.0,2816.0,1971.0
sinusoidal_short_wide,224.0,81.0,240.0,76.0,298.0,161.0,394.0,113.0,386.0,78.0
sinusoidal_long_narrow,290.0,116.0,485.0,143.0,726.0,428.0,745.0,445.0,808.0,349.0
sinusoidal_long_wide,208.0,88.0,232.0,65.0,339.0,103.0,328.0,131.0,383.0,86.0
lane_shift_short_narrow,622.0,367.0,597.0,344.0,456.0,242.0,607.0,336.0,1631.0,1180.0
lane_shift_short_wide,171.0,69.0,199.0,75.0,246.0,79.0,300.0,82.0,286.0,105.0
lane_shift_long_narrow,361.0,251.0,314.0,122.0,430.0,217.0,609.0,265.0,1437.0,820.0
lane_shift_long_wide,161.0,70.0,217.0,91.0,243.0,72.0,301.0,66.0,402.0,96.0
segmented_short_narrow,737.0,512.0,710.0,459.0,1050.0,642.0,1764.0,1116.0,3169.0,2256.0
segmented_short_wide,159.0,73.0,262.0,128.0,282.0,146.0,521.0,182.0,393.0,118.0
segmented_long_narrow,340.0,155.0,324.0,136.0,678.0,214.0,447.0,106.0,1380.0,1008.0
segmented_long_wide,161.0,67.0,188.0,66.0,290.0,86.0,264.0,70.0,336.0,118.0
metadrive_curve,1058.0,841.0,351.0,340.0,1228.0,1068.0,495.0,631.0,0.0,0.0
metadrive_straight,320.0,284.0,340.0,621.0,534.0,623.0,1530.0,1828.0,1191.0,1004.0
metadrive_mixed,151.0,309.0,345.0,306.0,1313.0,1144.0,1376.0,1193.0,994.0,846.0


==> results/segmented_long_narrow_average_distance_obs_15.csv <==
samples,necessary_explanations,random,decaf
100,0.92,1.14,0.6
200,0.33,0.97,0.57
300,0.24,0.84,0.28
400,0.25,0.76,0.29


==> results/segmented_long_narrow_average_distance_obs_16.csv <==
samples,necessary_explanations,random,decaf
100,1.38,2.08,0.86
200,0.36,1.32,0.64
300,0.21,0.91,0.56
400,0.21,0.7,0.53


==> results/segmented_long_narrow_average_distance_obs_17.csv <==
samples,necessary_explanations,random,decaf
100,0.88,2.26,1.62
200,0.43,1.52,0.92
300,0.46,1.09,0.75
400,0.37,0.88,0.7


==> results/segmented_long_narrow_average_distance_obs_18.csv <==
samples,necessary_explanations,random,decaf
100,1.25,2.02,1.11
200,0.51,1.2,0.57
300,0.34,1.01,0.45
400,0.28,0.88,0.45


==> results/segmented_long_narrow_average_distance_obs_19.csv <==
samples,necessary_explanations,random,decaf
100,1.25,2.73,1.37
200,0.6,1.78,0.89
300,0.36,1.62,0.63
400,0.32,1.4,0.45


==> results/segmented_long_narrow_combined_responsibility_discrete_necessary_discrete_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_25;explanation_size_25;runs_25;obstacles_order_25;responsibility_25;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_75;explanation_size_75;runs_75;obstacles_order_75;responsibility_75;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100
70100;15;15;(0, 2, 3, 7);4;563;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 5, 6, 8];4;69;[ 2  5  6  8 13 11  9  0  7  4  1  3 10 12 14];[0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0];[2, 5, 6, 8];4;94;[ 2  5  6  8 13 11  9  0  7  4  1  3 10 12 14];[0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0];[2, 5, 6, 8];4;119;[ 2  5  6  8 13 11  9  0  7  4  1  3 10 12 14];[0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0]
70101;15;15;(2, 8, 10);3;310;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 8, 10);3;335;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 8, 10);3;360;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 8, 10);3;385;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
70102;15;15;[3, 2, 7, 5];4;44;[ 3  2  7  5 11  8  0  1  6  4  9 10 12 13 14];[0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0];[3, 2, 5, 9];4;69;[ 3  2  5  9  8 11  7  6 10  4  1  0 12 13 14];[0, 0, 0.25, 0.25, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.2, 0.25, 0.16666666666666666, 0.2, 0, 0, 0];[3, 2, 5, 9];4;94;[ 3  2  5  9  8 11  7  6 10  4  1  0 12 13 14];[0, 0, 0.25, 0.25, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.2, 0.25, 0.16666666666666666, 0.2, 0, 0, 0];[3, 2, 5, 9];4;119;[ 3  2  5  9  7  6  8  1 10 11  4  0 12 13 14];[0, 0.2, 0.25, 0.25, 0, 0.25, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0, 0, 0]
70103;15;15;[1, 3, 4];3;42;[ 1  2  3  4  5  9 11  0 14  6  7  8 10 12 13];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0.2];[1, 3, 4];3;67;[ 1  2  3  4  5  9 11  0 14  6  7  8 10 12 13];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0.2];[1, 3, 4];3;92;[ 1  2  3  4  7  5 11  9 14  0  6  8 10 12 13];[0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0, 0.25, 0, 0.25, 0, 0.25, 0, 0, 0.25];[1, 3, 4];3;129;[ 0  1  2  3  4  5  7  9 14 11 13  6 10  8 12];[0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0, 0.25, 0, 0.25, 0, 0.25, 0, 0.2, 0.25]
70104;15;15;[5, 7, 13];3;43;[ 3  5  7 13  2  1  4  0  6  8 10  9 11 12 14];[0, 0, 0, 0.25, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0.25, 0];[5, 7, 13];3;68;[ 3  5  7 13  2  1  4  0  6  8 10  9 11 12 14];[0, 0, 0, 0.25, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0.25, 0];[5, 7, 13];3;93;[ 3  5  7 13  2  1  4  0  6  8 10  9 11 12 14];[0, 0, 0, 0.25, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0.25, 0];[5, 7, 13];3;118;[ 3  5  7 13  2  1  4  0  6  8 10  9 11 12 14];[0, 0, 0, 0.25, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0.25, 0]
70105;15;15;[2, 5, 7];3;54;[ 0  2  3  5  7 11 10  8 14 13 12  1  6  4  9];[0.1, 0, 0.1, 0.1, 0, 0.1, 0, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0.1, 0.1];[2, 5, 7];3;79;[ 0  2  3  5  7 11 10  8 14 13 12  1  6  4  9];[0.1, 0, 0.1, 0.1, 0, 0.1, 0, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0.1, 0.1];[3, 4, 9];3;93;[ 1  3  4  9 12  5  2  0 11  7 10  8 14 13  6];[0.1, 0.2, 0.1, 0.2, 0.2, 0.1, 0, 0.1, 0.1, 0.2, 0.1, 0.1, 0.2, 0.1, 0.1];[3, 4, 9];3;118;[ 1  3  4  9 12  5  2  0 11  7 10  8 14 13  6];[0.1, 0.2, 0.1, 0.2, 0.2, 0.1, 0, 0.1, 0.1, 0.2, 0.1, 0.1, 0.2, 0.1, 0.1]
70106;15;15;[3, 2, 5];3;35;[ 3  2  5  8 12 10  9  1  7  6  4  0 11 13 14];[0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0];[7, 5, 10];3;60;[ 7  5 10  9 14  8  3  2 12  4  1  0  6 11 13];[0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.25, 0, 0.25, 0.16666666666666666, 0.25, 0.25, 0, 0.16666666666666666, 0, 0.25];[3, 4, 9];3;85;[ 3  4  9  5 10 14  7  2 12  8  1  0  6 11 13];[0, 0, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0.25, 0.16666666666666666, 0.3333333333333333, 0.25, 0, 0.16666666666666666, 0, 0.25];[3, 4, 9];3;110;[ 3  4  9  5 10 14  7  2 12  8  1  0  6 11 13];[0, 0, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0.25, 0.16666666666666666, 0.3333333333333333, 0.25, 0, 0.16666666666666666, 0, 0.25]
70107;15;15;(4, 5, 8);3;376;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[4, 5, 13];3;68;[ 2  4  5 13  3  1  6  0  7  8 10  9 11 12 14];[0, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0, 0, 0, 0, 0.25, 0];[4, 5, 13];3;93;[ 2  4  5 13  3  1  6  0  7  8 10  9 11 12 14];[0, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0, 0, 0, 0, 0.25, 0];[4, 5, 13];3;118;[ 2  4  5 13  3  1  6  0  7  8 10  9 11 12 14];[0, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0, 0, 0, 0, 0.25, 0]
70108;15;15;[7, 5, 9];3;70;[ 0  1  7  5 12  9  3  2  6  4 10  8 11 13 14];[0.2, 0.2, 0, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0.2, 0, 0];[7, 5, 9];3;95;[ 0  1  7  5 12  9  3  2  6  4 10  8 11 13 14];[0.2, 0.2, 0, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0.2, 0, 0];[5, 7, 9];3;162;[ 0  1  5  4  7 13 12  9  6  3  2  8 11 10 14];[0.2, 0.2, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0.2, 0.2, 0];[7, 5, 9];3;110;[ 7  5  9  8  4 13  0  1 12  6  2  3 11 10 14];[0.2, 0.2, 0, 0, 0.2, 0.25, 0, 0.25, 0.25, 0.25, 0, 0, 0.2, 0.2, 0]
70109;15;15;[3, 6, 8];3;35;[ 3  6  8  4 13  1  2  0  7  5 10  9 11 12 14];[0, 0, 0, 0.3333333333333333, 0.25, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0.25, 0];[0, 2, 3, 6];4;69;[ 0  2  3  6  8  4 13  1  7  5 10  9 11 12 14];[0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0.25, 0];[0, 2, 3, 6];4;94;[ 0  2  3  6  8  4 13  1  7  5 10  9 11 12 14];[0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0.25, 0];[0, 2, 3, 6];4;119;[ 0  2  3  6  8  1 13  4  7  5 10  9 11 12 14];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0.25, 0]
70110;15;15;[0, 3, 4];3;35;[ 0  3  4  9 10 12  8  6 13  5  1  2  7 11 14];[0.2, 0, 0, 0.2, 0.2, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.2, 0.2, 0, 0.2, 0.14285714285714285, 0];[0, 4, 6];3;60;[ 0  4  6  9 13 12 10  3  8  5  1  2  7 11 14];[0.25, 0, 0, 0.2, 0.25, 0, 0.25, 0, 0.16666666666666666, 0.25, 0.2, 0, 0.2, 0.25, 0];[0, 7, 6];3;85;[ 0  7  6  4 11 13  9  3 12 10  8  1  5  2 14];[0.25, 0, 0, 0.2, 0.25, 0, 0.25, 0.25, 0.16666666666666666, 0.25, 0.2, 0.25, 0.2, 0.25, 0];[0, 7, 6];3;110;[ 0  7  6  4 12 11  9  8 13 10 14  3  5  2  1];[0.25, 0, 0, 0.2, 0.25, 0, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.2]
70111;15;15;(3, 5, 6);3;330;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 3, 7, 5];4;69;[ 0  3  7  5 11  2  4  1  6  8  9 10 12 13 14];[0.2, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0, 0.2, 0, 0, 0];[0, 3, 7, 5];4;94;[ 0  3  7  5 11  2  4  1  6  8  9 10 12 13 14];[0.2, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0, 0.2, 0, 0, 0];[3, 6, 5];3;118;[ 0  3  6  5  7 10  9  8 11  4  1  2 12 13 14];[0.2, 0, 0, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0, 0, 0]
70112;15;15;(1, 2, 6);3;134;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 6);3;159;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 6);3;184;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 6);3;209;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
70113;15;15;[2, 6, 11];3;35;[ 2  6 11  1  3  4  5  0  7  8  9 10 12 13 14];[0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0];[2, 6, 11];3;60;[ 2  6 11  1  7  5  9  0 14 12  4  3 10  8 13];[0.14285714285714285, 0.14285714285714285, 0.3333333333333333, 0, 0, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.3333333333333333, 0.14285714285714285, 0, 0.14285714285714285];[2, 6, 10];3;85;[ 2  6 10 11 12  8  5  1 13  9  0  7 14  3  4];[0.14285714285714285, 0.16666666666666666, 0.3333333333333333, 0, 0, 0.16666666666666666, 0.3333333333333333, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.14285714285714285];[2, 6, 10];3;110;[ 2  6 10 11 12  8  5  0 13  1  7  9 14  3  4];[0.25, 0.16666666666666666, 0.3333333333333333, 0, 0, 0.25, 0.3333333333333333, 0.14285714285714285, 0.25, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.14285714285714285]
70114;15;15;(0, 2, 5);3;145;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 5);3;170;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 4, 5];3;85;[ 3  4  5 11 12 13  2  0  7  6  1  8 10  9 14];[0, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0];[3, 5, 12];3;110;[ 3  5 12  4 11 13  2  0  7  6  1  8 10  9 14];[0, 0, 0, 0.3333333333333333, 0.2, 0.3333333333333333, 0, 0, 0, 0, 0, 0.2, 0.3333333333333333, 0.2, 0]
70115;15;15;(0, 2, 3, 8);4;564;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3, 8);4;589;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3, 8);4;614;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3, 8);4;639;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
70116;15;15;[1, 3, 7];3;42;[ 1  2  3  7 10  8  0  4  6  5  9 11 12 13 14];[0, 0.2, 0.2, 0.2, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0, 0];[1, 3, 7];3;67;[ 1  2  3  7 10  8  0  4  6  5  9 11 12 13 14];[0, 0.2, 0.2, 0.2, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0, 0];[1, 3, 7];3;92;[ 1  2  3  7 10  8  6  5  9  0  4 11 12 13 14];[0, 0.2, 0.2, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.2, 0, 0, 0, 0];[2, 3, 4];3;118;[ 1  2  3  4  7  6  9  8 10  5  0 11 12 13 14];[0, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.2, 0, 0, 0, 0]
70117;15;15;(0, 4, 9);3;158;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[7, 12, 9, 8];4;204;[ 2  7  6 13 12 10  9  8  4  5  1  3  0 11 14];[0, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0];[7, 9, 12, 8];4;131;[ 7 10  9 14 12  8  2  0  6  5  4  3  1 11 13];[0, 0, 0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0.2, 0, 0.2];[7, 9, 12, 8];4;156;[ 7 10  9 14 12  8  4  2  5 13  1  3  6  0 11];[0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.2, 0.2, 0.2, 0.2, 0, 0.2, 0.16666666666666666, 0.2]
70118;15;15;(0, 1, 4, 8);4;509;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 4, 8);4;534;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 4, 8);4;559;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 4, 8);4;584;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
70119;15;15;(0, 7, 8);3;181;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 7, 8);3;206;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 7, 8];3;92;[ 0  2  7  8 12 13 10  1  6  5  4  3 11  9 14];[0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0];[0, 7, 10];3;110;[ 0  7 10 11 12  8  2 13  6  5  4  3  1  9 14];[0.25, 0, 0.16666666666666666, 0, 0, 0, 0, 0.25, 0.16666666666666666, 0, 0.25, 0.25, 0.25, 0.16666666666666666, 0]
70120;16;16;[1, 6, 10];3;50;[ 1  7  6  5 10  3  0  2  4  8  9 11 12 13 14 15];[0, 0.25, 0, 0, 0, 0.25, 0.25, 0.25, 0, 0, 0.25, 0, 0, 0, 0, 0];[1, 6, 10];3;75;[ 1  7  6  5 10  3  0  2  4  8  9 11 12 13 14 15];[0, 0.25, 0, 0, 0, 0.25, 0.25, 0.25, 0, 0, 0.25, 0, 0, 0, 0, 0];[1, 6, 10];3;100;[ 1  7  6  5 10  3  9 13  4  2  0  8 11 12 14 15];[0, 0.25, 0, 0.2, 0, 0.25, 0.25, 0.25, 0, 0.2, 0.25, 0, 0, 0.2, 0, 0];[1, 6, 10];3;125;[ 1  7  6  5 10  3  9 13  4  2  0  8 11 12 14 15];[0, 0.25, 0, 0.2, 0, 0.25, 0.25, 0.25, 0, 0.2, 0.25, 0, 0, 0.2, 0, 0]
70121;16;16;(0, 1, 5);3;148;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 5);3;173;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 5);3;198;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 5);3;223;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
70122;16;16;[3, 5, 10, 11];4;44;[ 3  5 10 11 12  2  1  0  7  6  4  9  8 13 14 15];[0, 0, 0, 0.2, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0];[3, 5, 10, 11];4;69;[ 3  5 10 11 12  2  1  0  7  6  4  9  8 13 14 15];[0, 0, 0, 0.2, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0];[3, 5, 10, 11];4;94;[ 3  5 10 11 12  2  1  0  7  6  4  9  8 13 14 15];[0, 0, 0, 0.2, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0];[3, 5, 10, 11];4;119;[ 3  5 10 11 12  2  1  0  7  6  4  9  8 13 14 15];[0, 0, 0, 0.2, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0]
70123;16;16;[1, 15, 10];3;41;[ 1 15 13 10  4  0  2  3  7  6  5  8 11  9 12 14];[0, 0.25, 0, 0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0, 0.25, 0, 0.25];[1, 5, 15];3;87;[ 1  5  7 15 13 11 10  8 14 12  2  6  4  3  0  9];[0, 0.25, 0.16666666666666666, 0, 0, 0.25, 0.16666666666666666, 0.25, 0.25, 0, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[1, 5, 15];3;112;[ 1  5  7 15 13 11 10  8 14 12  2  6  4  3  0  9];[0, 0.25, 0.16666666666666666, 0, 0, 0.25, 0.16666666666666666, 0.25, 0.25, 0, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[13, 15, 10];3;110;[13 15 10  7  8  5 11 14  2  1 12  6  0  4  3  9];[0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0, 0.14285714285714285, 0.25, 0.16666666666666666, 0.25, 0.25, 0, 0.3333333333333333, 0.25, 0.16666666666666666, 0.3333333333333333, 0.25, 0.3333333333333333]
70124;16;16;[3, 5, 6];3;35;[ 3  5  6 11  2  1  4  0  7  8  9 10 12 13 14 15];[0, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0, 0.25, 0, 0, 0, 0];[3, 5, 6];3;60;[ 3  5  6 11  2  1  4  0  7  8  9 10 12 13 14 15];[0, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0, 0.25, 0, 0, 0, 0];[3, 5, 6];3;85;[ 3  5  6 11  2  1  4  0  7  8  9 10 12 13 14 15];[0, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0, 0.25, 0, 0, 0, 0];[3, 5, 6];3;110;[ 3  5  6 11  2  1  4  0  7  8  9 10 12 13 14 15];[0, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0, 0.25, 0, 0, 0, 0]
70125;16;16;(0, 6, 9);3;194;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 6, 9];3;60;[ 0  6  9 14 15 10  8  2  7  5  4  3  1 11 13 12];[0.16666666666666666, 0, 0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666];[0, 6, 12];3;92;[ 0  2  6 12 11 10  9  8 14 13 15  7  1  5  4  3];[0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[0, 6, 12];3;117;[ 0  2  6 12 11 10  9  8 14 13 15  7  1  5  4  3];[0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666]
70126;16;16;(6, 7, 13);3;521;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 7, 6, 5];4;69;[ 1  7  6  5 15  3  0  2  4  8 10  9 11 12 13 14];[0, 0.2, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0, 0, 0, 0.2];[1, 3, 6, 7];4;107;[ 1  3  6  5  7 12 15 13 14  9  0  2  4 11  8 10];[0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0.2, 0, 0.14285714285714285, 0, 0, 0.2, 0.2, 0.14285714285714285, 0.2];[6, 7, 13];3;110;[ 6  7 13  1 15  5  3  2  4  0  8  9 11 10 12 14];[0, 0.2, 0, 0, 0, 0.2, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0.2]
70127;16;16;[5, 4, 9];3;42;[ 5  6  4  9 10 11  3  0  7  1  2  8 12 13 14 15];[0, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0];[3, 5, 10];3;104;[ 3  6  5  4 14 11 10  9  7  0  1  2  8 12 13 15];[0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0.2, 0];[3, 5, 10];3;129;[ 3  6  5  4 14 11 10  9  7  0  1  2  8 12 13 15];[0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0.2, 0];[0, 3, 11, 9];4;119;[ 0  3 11  9  6 10  5  4 14  7  1  2  8 12 13 15];[0.25, 0, 0, 0.25, 0.2, 0.2, 0.2, 0, 0, 0.25, 0.2, 0.25, 0, 0, 0.2, 0]
70128;16;16;(1, 2, 3);3;237;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 3);3;262;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 3);3;287;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 2, 3];3;118;[ 0  1  2  3 12  4  6  5  7  8 10  9 11 13 14 15];[0.25, 0.25, 0.25, 0.25, 0, 0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0, 0]
70129;16;16;(3, 6, 14);3;398;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 2, 3, 7];4;69;[ 1  2  3  7  6 14 12  0  4  5  8  9 11 10 13 15];[0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0];[1, 2, 3, 7];4;94;[ 1  2  3  7  6 10  9  8 14 13 12  0  4  5 11 15];[0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0];[1, 2, 3, 7];4;119;[ 1  2  3  7  6 10  9  8 14 13 12  0  4  5 11 15];[0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0]
70130;16;16;[2, 7, 9];3;41;[ 2  7 11  9 12 14  1  0  6  5  4  3 10  8 13 15];[0, 0, 0.2, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0.2, 0];[2, 7, 9];3;66;[ 2  7 11  9 12 14  1  0  6  5  4  3 10  8 13 15];[0, 0, 0.2, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0.2, 0];[2, 7, 9];3;91;[ 2  7 11  9 12 14  1  0  6  5  4  3 10  8 13 15];[0, 0, 0.2, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0.2, 0];[7, 5, 4];3;118;[ 2  7  5  4 12 14 11  9  6  0  1  3 10  8 13 15];[0, 0, 0.2, 0, 0.2, 0.2, 0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0.2, 0]
70131;16;16;[12, 9, 8];3;42;[12 13  9  8  1  3  7 10  6  5  4  2  0 11 14 15];[0, 0.2, 0, 0.2, 0, 0, 0, 0.2, 0.25, 0.25, 0.2, 0, 0.25, 0.25, 0, 0];[4, 9, 8];3;67;[ 4 13  9  8 12  1  6  3 14 10  7  0  2  5 11 15];[0.125, 0.2, 0.125, 0.2, 0.25, 0, 0.2, 0.2, 0.25, 0.25, 0.2, 0, 0.25, 0.25, 0.2, 0];[5, 9, 14];3;85;[ 5  9 14  4  8 12 13  1  3 10  7  6  0  2 11 15];[0.14285714285714285, 0.2, 0.14285714285714285, 0.2, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0, 0.25, 0.25, 0.3333333333333333, 0];[5, 14, 9];3;122;[ 5 14 10  9 12  4  8 13  6  7  0  2  1  3 11 15];[0.14285714285714285, 0, 0.14285714285714285, 0, 0.25, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0]
70132;16;16;[6, 11, 9];3;41;[ 6 11 10  9 13  0  2  1  7  5  4  3  8 12 14 15];[0, 0, 0, 0, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0.2, 0, 0.2, 0, 0];[6, 10, 9];3;68;[ 2  6 10  9 13 11  1  0  7  5  4  3  8 12 14 15];[0, 0, 0.2, 0, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0.2, 0, 0.2, 0, 0];[0, 2, 3, 5];4;94;[ 0  2  3  5  7  6 10  9 14 13 11  1  4  8 12 15];[0.2, 0, 0.2, 0.2, 0, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0];[0, 2, 3, 5];4;119;[ 0  2  3  5  7  6 10  9 14 13 11  1  4  8 12 15];[0.2, 0, 0.2, 0.2, 0, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0]
70133;16;16;(0, 2, 4, 9);4;683;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 4, 9);4;708;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 4, 9);4;733;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 4, 9);4;758;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
70134;16;16;(0, 10, 12);3;228;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 10, 12);3;253;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 10, 12);3;278;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 5, 7];3;125;[ 3  6  5  4  7 10  9  8 13 12  2  0  1 11 14 15];[0, 0, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0, 0]
70135;16;16;[2, 5, 6];3;35;[ 2  5  6  9  8 13  4  3  7  0  1 10 11 12 14 15];[0, 0, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0, 0, 0, 0.25, 0, 0];[3];1;58;[ 2  0  1  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 1.0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3];1;83;[ 2  0  1  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 1.0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3];1;108;[ 2  0  1  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 1.0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
70136;16;16;[3, 2, 6];3;35;[ 3  2  6  9 10 13  8  0 15 12  4  1  7  5 11 14];[0.16666666666666666, 0, 0.2, 0.2, 0, 0, 0.2, 0, 0.16666666666666666, 0.2, 0.2, 0, 0.16666666666666666, 0.2, 0, 0.16666666666666666];[0, 2, 3, 4];4;69;[ 0  2  3  4  6 11 10  9 13  8 15 12  7  5  1 14];[0.2, 0, 0.2, 0.2, 0.2, 0, 0.2, 0, 0.16666666666666666, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0, 0.16666666666666666];[0, 6, 11];3;92;[ 0  4  6 11 10  3  5  2  9 13  8 12 15  1  7 14];[0.25, 0, 0.2, 0.2, 0.25, 0.2, 0.25, 0, 0.16666666666666666, 0.2, 0.25, 0.25, 0.16666666666666666, 0.2, 0, 0.16666666666666666];[0, 6, 11];3;117;[ 0  4  6 11 10  3  5  2  9 13  8 12 15  1  7 14];[0.25, 0, 0.2, 0.2, 0.25, 0.2, 0.25, 0, 0.16666666666666666, 0.2, 0.25, 0.25, 0.16666666666666666, 0.2, 0, 0.16666666666666666]
70137;16;16;[0, 7, 6];3;35;[ 0  7  6  4 15 11 10  8 14  1  2  3  5  9 13 12];[0.125, 0, 0, 0, 0.125, 0, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0, 0, 0.125, 0.125];[6, 7, 10];3;60;[ 6  7 10  8 13 14  0  4 15 11  2  3  5  1  9 12];[0.125, 0, 0, 0, 0.125, 0, 0.25, 0.25, 0.25, 0, 0.25, 0.125, 0, 0.25, 0.25, 0.125];[1, 7, 15];3;104;[ 1  7  6 15 13 11 10  8 14 12  0  4  5  3  2  9];[0.125, 0.25, 0, 0, 0.125, 0, 0.25, 0.25, 0.25, 0, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25];[3, 11, 12];3;110;[ 3 11 12  1  8 10  6  7 14 13 15  4  0  2  5  9];[0.125, 0.25, 0, 0.3333333333333333, 0.125, 0, 0.25, 0.25, 0.25, 0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25]
70138;16;16;(1, 5, 10);3;264;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 5, 10);3;289;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 5, 10);3;314;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 5, 11];3;117;[ 1  2  5 11 12 14  3  0  7  6  4  8 10  9 13 15];[0, 0.2, 0.2, 0, 0, 0.2, 0, 0, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0]
70139;16;16;[5, 7, 4];3;35;[ 5  7  4 11 10 13  3  0  6  1  2  9  8 12 14 15];[0, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0];[5, 7, 4];3;60;[ 5  7  4 11 10 13  3  0  6  1  2  9  8 12 14 15];[0, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0];[5, 7, 4];3;85;[ 5  7  4 11 10 13  3  0  6  1  2  9  8 12 14 15];[0, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0];[5, 7, 4];3;110;[ 5  7  4 11 10 13  3  0  6  1  2  9  8 12 14 15];[0, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0]
70140;17;17;[6, 14, 13];3;35;[ 6 14 13 11 10 15  7  1  2 12 16  0  4  5  8  3  9];[0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.3333333333333333, 0.14285714285714285, 0, 0, 0.25, 0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0.25, 0.14285714285714285];[6, 14, 13];3;60;[ 6 14 13 11 10  5 15  1  2 12  7 16  4  3  8  0  9];[0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.25, 0.3333333333333333, 0.14285714285714285, 0, 0, 0.25, 0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0.25, 0.14285714285714285];[6, 14, 13];3;85;[ 6 14 13 11 10  3  5  2 12 15  1  7 16  4  8  0  9];[0, 0.14285714285714285, 0.25, 0.25, 0, 0.25, 0.3333333333333333, 0.14285714285714285, 0, 0, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.14285714285714285];[6, 14, 13];3;110;[ 6 14 13 11 10  3  5  2 12 15  1  7 16  4  8  0  9];[0, 0.14285714285714285, 0.25, 0.25, 0, 0.25, 0.3333333333333333, 0.14285714285714285, 0, 0, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.14285714285714285]
70141;17;17;[4, 11, 15];3;35;[ 4 11 15  0  3  5  2  1  7  6  9  8 10 12 13 14 16];[0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0];[4, 11, 15];3;60;[ 4 11 15  0  3  5  2  1  7  6  9  8 10 12 13 14 16];[0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0];[4, 11, 15];3;85;[ 4 11 15  0  3  5  2  1  7  6  9  8 10 12 13 14 16];[0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0];[4, 11, 15];3;110;[ 4 11 15  6  8 13  7  0  5  1  2  3 10  9 12 14 16];[0, 0, 0, 0, 0.3333333333333333, 0, 0.2, 0.2, 0.2, 0, 0, 0.3333333333333333, 0, 0.2, 0, 0.3333333333333333, 0]
70142;17;17;(3, 4, 5, 7);4;1828;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[7, 11, 9, 12];4;85;[ 0  7 11  9 12 15 16  2  6  5  4  3 10  8 13  1 14];[0.16666666666666666, 0, 0, 0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666];[3, 7, 5, 4];4;94;[ 3  7  5  4  9 16 11  0 12 15  1  6 10  8 13  2 14];[0.16666666666666666, 0, 0, 0.2, 0.2, 0.2, 0, 0.2, 0, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.2];[3, 7, 5, 4];4;119;[ 3  7  5  4  9 16 11  0 12 15  1  6 10  8 13  2 14];[0.16666666666666666, 0, 0, 0.2, 0.2, 0.2, 0, 0.2, 0, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.2]
70143;17;17;[3, 4, 7, 11];4;44;[ 3  4  7 11 15 12  5  0 14  6  1  2 10  9  8 13 16];[0.14285714285714285, 0, 0, 0.2, 0.2, 0.14285714285714285, 0, 0.2, 0, 0, 0, 0.2, 0.14285714285714285, 0, 0.14285714285714285, 0.2, 0];[3, 4, 7, 11];4;69;[ 3  4  7 11 15 13  6  5 14 10 16  0 12  1  8  2  9];[0.14285714285714285, 0, 0, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0, 0, 0.16666666666666666, 0.2, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666];[3, 4, 7, 12];4;107;[ 3  4  7 15 12 13 11  9  0 10  6  5 14 16  1  2  8];[0.16666666666666666, 0.14285714285714285, 0, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666];[3, 7, 4, 12];4;135;[ 1  3  7  4 12 11 10  9 15 13  0  5 14  6 16  2  8];[0.16666666666666666, 0.2, 0, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666]
70144;17;17;[1, 6, 5, 4];4;44;[ 1  6  5  4 14 10  3  2  7  0  9  8 11 12 13 15 16];[0, 0.2, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0.2, 0, 0, 0, 0.2, 0, 0];[1, 6, 5, 4];4;69;[ 1  6  5  4 14 10  3  2  7  0  9  8 11 12 13 15 16];[0, 0.2, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0.2, 0, 0, 0, 0.2, 0, 0];[1, 6, 5, 4];4;94;[ 1  6  5  4 14 10  3  2  7  0  9  8 11 12 13 15 16];[0, 0.2, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0.2, 0, 0, 0, 0.2, 0, 0];[0, 1, 5, 6];4;132;[ 0  1  5  4  6 14 10 11 12  7  2  3  8  9 13 15 16];[0.2, 0.2, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0.2, 0, 0]
70145;17;17;(0, 5, 15);3;220;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 7, 5];3;68;[ 1  3  7  5 12 13 14  9 15  4  0  2  6 11  8 10 16];[0, 0.125, 0, 0.125, 0, 0.125, 0, 0.125, 0, 0.125, 0, 0, 0.125, 0.125, 0.125, 0.125, 0];[3, 7, 5];3;93;[ 1  3  7  5 12 13 14  9 15  4  0  2  6 11  8 10 16];[0, 0.125, 0, 0.125, 0, 0.125, 0, 0.125, 0, 0.125, 0, 0, 0.125, 0.125, 0.125, 0.125, 0];[5, 15, 9];3;117;[ 5  4 15  9  7 12  1  3 14 13  0  2  6 11  8 10 16];[0, 0.125, 0, 0.125, 0.25, 0.25, 0, 0.125, 0, 0.25, 0, 0, 0.125, 0.125, 0.125, 0.25, 0]
70146;17;17;[1, 5, 7];3;35;[ 1  5  7  8 13 14  3  0  6  4  2  9 11 10 12 15 16];[0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0];[1, 7, 6];3;60;[ 1  7  6  5 13 14  8  3  4  0  2  9 11 10 12 15 16];[0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0];[1, 7, 6];3;85;[ 1  7  6  5 13 14  8  0 12 11 16  2  4  9 10  3 15];[0.125, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.125, 0.125, 0.16666666666666666, 0.16666666666666666, 0, 0.125];[1, 7, 6];3;110;[ 1  7  6  5 13 14  8  0 12 11 16  2  4  9 10  3 15];[0.14285714285714285, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0, 0.14285714285714285]
70147;17;17;(0, 4, 12);3;207;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 5, 4];3;68;[ 3  6  5  4 12 13 14  8 15  0  1  2  7 11  9 10 16];[0, 0, 0, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0, 0, 0, 0.125, 0.125, 0.125, 0.125, 0];[2, 10, 9];3;115;[ 2 10 14 15 11  8  9 16  4  5 13  6 12  3  1  7  0];[0, 0, 0.14285714285714285, 0.125, 0.125, 0.125, 0.125, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.125, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285];[0, 10, 9];3;150;[ 0  2  6  5 11 10  9  8 12 14 15 16  3 13  4  7  1];[0.14285714285714285, 0, 0.14285714285714285, 0.125, 0.125, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285]
70148;17;17;[0, 1, 3, 4];4;58;[ 0  1  2  3  4 15 10  8 12 16  5  7 11  9 13  6 14];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111];[0, 1, 3, 4];4;83;[ 0  1  2  3  4 15 10  8 12 16  5  7 11  9 13  6 14];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111];[0, 1, 3, 4];4;108;[ 0  1  2  3  4 15 10  8 12 16  5  7 11  9 13  6 14];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111];[1, 3, 4, 14];4;119;[ 1  3  4 14 12 13 11  8 15  0 10  2 16  7  5  6  9];[0.1111111111111111, 0.25, 0.1111111111111111, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0.1111111111111111, 0.25, 0.25, 0.25, 0.25, 0.25, 0.1111111111111111]
70149;17;17;(0, 3, 9);3;193;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 9);3;218;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 9);3;243;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 9);3;268;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
70150;17;17;(11, 12, 14);3;703;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(11, 12, 14);3;728;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[11, 14, 12];3;105;[ 6  4 11 14 12 13  9  0  7  5  2  3  1  8 10 15 16];[0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0];[11, 14, 12];3;130;[ 6  4 11 14 12 13  9  0  2 15 16  1  7  5 10  3  8];[0.125, 0, 0.125, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.125, 0.125]
70151;17;17;[6, 7, 13, 10];4;44;[ 6  7 13 10 14 16  0  3  4  5  2  8 11  9 12  1 15];[0, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666];[7, 6, 10, 13];4;85;[ 0  7  6 10 13 14 16  3  4  5  2  8 11  9 12  1 15];[0.16666666666666666, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666];[7, 6, 10, 13];4;110;[ 0  7  6 10 13 14 16  3  4  5  2  8 11  9 12  1 15];[0.16666666666666666, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666];[7, 6, 10, 13];4;135;[ 0  7  6 10 13 14 16  9 15 12  5  2  4  3 11  1  8];[0.16666666666666666, 0, 0.125, 0, 0, 0.125, 0.16666666666666666, 0.16666666666666666, 0, 0.14285714285714285, 0.16666666666666666, 0, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666]
70152;17;17;[1, 3, 13, 8];4;44;[ 1  3 13  8 14 16  0  5 12  9  4  2  7 10 11  6 15];[0.125, 0.2, 0, 0.2, 0.125, 0.125, 0, 0, 0.2, 0.125, 0, 0, 0.125, 0.2, 0.2, 0, 0.2];[1, 3, 6, 8];4;69;[ 1  3  6  8 13 14 15 16  9 12  4  5  0  7 11  2 10];[0.125, 0.2, 0, 0.2, 0.125, 0.125, 0.2, 0, 0.2, 0.125, 0, 0, 0.125, 0.2, 0.2, 0.2, 0.2];[6, 13, 14];3;166;[ 0  1  3  6 13 14 15  8 16 12  5  4  9  7 11  2 10];[0.2, 0.2, 0, 0.2, 0.125, 0.16666666666666666, 0.2, 0, 0.2, 0.125, 0, 0, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2];[6, 13, 14];3;197;[ 0  1  3  5  6 13 14  8 15 12 16  4  9  7 11  2 10];[0.2, 0.2, 0, 0.2, 0.125, 0.2, 0.2, 0, 0.2, 0.125, 0, 0, 0.2, 0.2, 0.2, 0.2, 0.2]
70153;17;17;(1, 2, 9, 10);4;1227;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 9, 10);4;1252;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 6, 9, 10];4;110;[ 0  2  6  9 10 13 16  3  7  5  4  8 11 12 14  1 15];[0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666];[2, 6, 9, 10];4;135;[ 0  2  6  9 10 13 16  3  7  5  4  8 11 12 14  1 15];[0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666]
70154;17;17;(0, 3, 10);3;194;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 2, 6];3;60;[ 3  2  6  7 13 11  4 12  9 16  1  5 10  8 14  0 15];[0, 0, 0.2, 0.2, 0.16666666666666666, 0, 0.2, 0.2, 0, 0.16666666666666666, 0, 0.2, 0.16666666666666666, 0.2, 0, 0, 0.16666666666666666];[2, 7, 13];3;85;[ 2  7 13 11  6  9  3  0 14  8  4 12 16  5 10  1 15];[0.2, 0, 0.25, 0.2, 0.16666666666666666, 0, 0.2, 0.25, 0.2, 0.2, 0, 0.25, 0.16666666666666666, 0.25, 0.2, 0, 0.16666666666666666];[2, 7, 13];3;110;[ 2  7 13 11  6  9  3  0 14  8  4 12 16  5 10  1 15];[0.2, 0, 0.25, 0.2, 0.16666666666666666, 0, 0.2, 0.25, 0.2, 0.2, 0, 0.25, 0.16666666666666666, 0.25, 0.2, 0, 0.16666666666666666]
70155;17;17;(0, 2, 4);3;176;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 4);3;201;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 4);3;226;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 4);3;251;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
70156;17;17;[2, 10, 13];3;53;[ 1  2 10 11 13 15 16  0  7  6  5  4  8  9 12  3 14];[0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666];[2, 10, 13];3;78;[ 1  2 10 11 13 15 16  0  7  6  5  4  8  9 12  3 14];[0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666];[2, 10, 13];3;103;[ 1  2 10 11 13 15 16  0  7  6  5  4  8  9 12  3 14];[0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666];[2, 10, 13];3;128;[ 1  2 10 11 13 15 16  0  7  6  5  4  8  9 12  3 14];[0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666]
70157;17;17;[2, 4, 10, 11];4;44;[ 2  4 10 11 15 16  1  3  7  6  5  9  8 12 13  0 14];[0, 0, 0.2, 0, 0.2, 0, 0, 0, 0, 0, 0.2, 0.2, 0, 0, 0, 0.2, 0.2];[2, 4, 10, 11];4;69;[ 2  4 10 11 15 16  1  3  7  6  5  9  8 12 13  0 14];[0, 0, 0.2, 0, 0.2, 0, 0, 0, 0, 0, 0.2, 0.2, 0, 0, 0, 0.2, 0.2];[13, 11, 10];3;145;[ 2  7  6  4 13 11 10  8 15 16 14 12  5  0  1  3  9];[0, 0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0.14285714285714285, 0.2, 0.14285714285714285, 0.2, 0.2];[1, 2, 3, 4];4;119;[ 1  2  3  4  7  6 10  8 15 13 11 16 14 12  5  0  9];[0, 0.2, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.2]
70158;17;17;(0, 1, 9, 10);4;785;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 9, 10);4;810;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 9, 10);4;835;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 9, 10);4;860;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
70159;17;17;[0, 3, 7, 15];4;44;[ 0  3  7 15 12 14 10 11  6  5  4  2  1  9  8 13 16];[0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0];[1, 7, 12];3;80;[ 1  7  6  4 12 10 16  0 15 11 14  3  5  9  8  2 13];[0.14285714285714285, 0.16666666666666666, 0, 0.14285714285714285, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666];[7, 5, 12];3;85;[ 7  5 12 15 14 10  2  1  6  4 16  0 11  3  8  9 13];[0.14285714285714285, 0.16666666666666666, 0.2, 0.14285714285714285, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0, 0, 0.2, 0.14285714285714285, 0.25, 0, 0.2, 0.25, 0.16666666666666666];[5, 7, 4];3;110;[ 5  7  4 15 12  3  2  1 10 14  6 16 11  0  8  9 13];[0.14285714285714285, 0.2, 0.2, 0.2, 0.25, 0.25, 0.16666666666666666, 0.25, 0, 0, 0.2, 0.14285714285714285, 0.25, 0, 0.2, 0.25, 0.16666666666666666]
70160;18;18;[0, 6, 7, 8];4;147;[ 0  1  6  5  7 12  9  8  4  3  2 10 11 13 14 15 16 17];[0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0, 0, 0, 0];[0, 6, 7, 8];4;172;[ 0  1  6  5  7 12  9  8  4  3  2 10 11 13 14 15 16 17];[0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0, 0, 0, 0];[0, 6, 7, 8];4;197;[ 0  1  6  5  7 12  9  8 14 15 13 16  4  3 11  2 10 17];[0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0];[0, 6, 7, 8];4;222;[ 0  1  6  5  7 12  9  8 14 15 13 16  4  3 11  2 10 17];[0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.125, 0.125, 0.125, 0.125, 0]
70161;18;18;[5, 14, 12];3;35;[ 5 14 12 17 10  9 15  3  7  6  4  2  0  8 11  1 13 16];[0, 0, 0, 0.16666666666666666, 0, 0.25, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.25, 0, 0.25, 0.16666666666666666, 0, 0.25];[5, 14, 12];3;60;[ 5 14 12 17 15 11  7  3 10  9  1  6  0  4  8  2 13 16];[0, 0, 0, 0.16666666666666666, 0, 0.25, 0, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0.25, 0, 0.25, 0.2, 0, 0.25];[5, 14, 12];3;85;[ 5 14 12 17 15 11  7  3 10  9  1  6  0  4  8  2 13 16];[0, 0, 0, 0.16666666666666666, 0, 0.25, 0, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0.25, 0, 0.25, 0.2, 0, 0.25];[5, 14, 12];3;110;[ 5 14 12 17 15 11  7  3 10  9  1  0  8  4 13  2 16  6];[0.125, 0.125, 0.125, 0.16666666666666666, 0.125, 0.25, 0, 0.2, 0.125, 0.16666666666666666, 0.16666666666666666, 0.2, 0.25, 0.125, 0.25, 0.2, 0.125, 0.25]
70162;18;18;[6, 7, 12, 9];4;44;[ 6  7 12  9  3  2  0  1  4  5 10  8 11 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0.25, 0.25, 0, 0.25, 0, 0, 0.25, 0, 0, 0, 0, 0];[6, 14, 12];3;76;[ 6  7  9 14 12 11  8 15 16  4  2  5  1  0 10  3 13 17];[0, 0, 0, 0, 0, 0, 0.25, 0.25, 0.25, 0.25, 0, 0.25, 0.25, 0, 0.25, 0.2, 0.2, 0];[6, 14, 12];3;136;[ 0  7  6 14 12 11  9  8 17 15 16  4  1  5  2  3 13 10];[0.25, 0, 0, 0, 0, 0, 0.25, 0.25, 0.25, 0.25, 0, 0.25, 0.25, 0, 0.25, 0.2, 0.2, 0.25];[6, 14, 12];3;161;[ 0  7  6 14 12 11  9  8 17 15 16  4  1  5  2  3 13 10];[0.25, 0, 0, 0, 0, 0, 0.25, 0.25, 0.25, 0.25, 0, 0.25, 0.25, 0, 0.25, 0.2, 0.2, 0.25]
70163;18;18;[5, 14, 11];3;35;[ 5 14 11  8 12 17  2  0  7  6  4  3 10  9 13  1 15 16];[0, 0, 0, 0, 0, 0.2, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0.2];[5, 14, 11];3;60;[ 5 14 11  8 12 17  2  0  7  6  4  3 10  9 13  1 15 16];[0, 0, 0, 0, 0, 0.2, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0.2];[5, 14, 11];3;85;[ 5 14 11  8 12 17  2  0 16  6  7  3 10  9  4  1 15 13];[0.125, 0, 0.125, 0, 0, 0.2, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0.125, 0.2];[5, 15, 11];3;117;[ 5  4 15 11 14  8 12 17  2  0 16  6  7  9  1  3 13 10];[0.125, 0, 0.125, 0, 0.25, 0.25, 0, 0, 0.2, 0, 0, 0.25, 0.2, 0, 0.25, 0.25, 0.125, 0.2]
70164;18;18;[7, 8, 12];3;51;[ 7 15 11  8 12  0  2  1  6  5  4  3 10  9 13 14 16 17];[0, 0, 0, 0, 0, 0, 0, 0.2, 0.2, 0, 0, 0.2, 0.2, 0, 0, 0.2, 0, 0];[7, 8, 12];3;76;[ 7 15 11  8 12  0  2  1  6  5  4  3 10  9 13 14 16 17];[0, 0, 0, 0, 0, 0, 0, 0.2, 0.2, 0, 0, 0.2, 0.2, 0, 0, 0.2, 0, 0];[7, 8, 12];3;101;[ 7 15 11  8 12  0  2  1  6  5  4  3 10  9 13 14 16 17];[0, 0, 0, 0, 0, 0, 0, 0.2, 0.2, 0, 0, 0.2, 0.2, 0, 0, 0.2, 0, 0];[7, 8, 12];3;126;[ 7 15 11  8 12  2  4  6 13  9 17  1  5  0 10  3 14 16];[0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0, 0.2, 0.2, 0.16666666666666666, 0, 0.2, 0, 0.16666666666666666]
70165;18;18;[7, 10, 9];3;35;[ 7 10  9 15 13  8 17  2  6  5  4  3  1 11 12  0 14 16];[0, 0, 0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0.2, 0, 0.2, 0, 0.2];[0, 7, 9, 15];4;69;[ 0  7  9 15 13 10  8 17  6  5  4  3  1 11 12  2 14 16];[0.2, 0, 0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0.2, 0, 0.2, 0, 0.2];[0, 7, 9, 15];4;94;[ 0  7  9 15 13 10  8 17  6  5  4  3  1 11 12  2 14 16];[0.2, 0, 0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0.2, 0, 0.2, 0, 0.2];[0, 7, 9, 15];4;119;[ 0  7  9 15 13 10  8 17 14 11 16  5  1  2  6  3 12  4];[0.2, 0, 0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2]
70166;18;18;[7, 9, 10];3;35;[ 7  9 10  5 14 11  6 17  8 15  4  2  1  0 13  3 12 16];[0, 0, 0.125, 0, 0.125, 0.2, 0.2, 0.3333333333333333, 0.125, 0.3333333333333333, 0.3333333333333333, 0.2, 0, 0, 0.2, 0.125, 0, 0.2];[3, 7, 9];3;72;[ 3  7  6  9 10 11 17 14  5  8  4 13 15  2 16  0 12  1];[0, 0, 0.125, 0.3333333333333333, 0.125, 0.2, 0.3333333333333333, 0.3333333333333333, 0.125, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.125, 0.2, 0.125, 0.125, 0.3333333333333333];[3, 7, 4];3;104;[ 3  7  6  4 10 11  9 16 17  5 14 13  1  8  0  2 15 12];[0.125, 0.16666666666666666, 0.125, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.125, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.16666666666666666, 0.2, 0.125, 0.3333333333333333, 0.3333333333333333];[3, 7, 4];3;129;[ 3  7  6  4 10 11  9 16 17  8 14  5  1 13  0  2 15 12];[0.125, 0.16666666666666666, 0.125, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.16666666666666666, 0.2, 0.125, 0.3333333333333333, 0.3333333333333333]
70167;18;18;(2, 3, 7);3;406;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 7);3;431;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 7);3;456;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 7);3;481;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
70168;18;18;(0, 9, 11);3;264;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 9, 11);3;289;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 2, 7];3;98;[ 1  2  6  4  7 13 11  9 14 12  0  3  5  8 10 15 16 17];[0, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0];[1, 2, 7];3;140;[ 1  2  3  4  6  5  7  9 14 10 11 12 13  0  8 15 16 17];[0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0]
70169;18;18;[2, 7, 10];3;35;[ 2  7 10  8 15 11  3 13  6  5  4  0  1  9 12 14 16 17];[0, 0, 0.25, 0.2, 0, 0, 0, 0.25, 0.25, 0, 0.25, 0.2, 0, 0.2, 0, 0.25, 0, 0];[2, 7, 10];3;60;[ 2  7 10  8 15 11  3 13  6  5  4  0  1  9 12 14 16 17];[0, 0, 0.25, 0.2, 0, 0, 0, 0.25, 0.25, 0, 0.25, 0.2, 0, 0.2, 0, 0.25, 0, 0];[0, 11, 8];3;91;[ 0 11 10  8 15  2  7  3 13  5  4  1  6  9 12 14 16 17];[0.3333333333333333, 0, 0.25, 0.2, 0, 0, 0, 0.25, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.2, 0, 0.25, 0, 0];[0, 11, 8];3;116;[ 0 11 10  8 15  2  7  3 13  5  4  1  6  9 12 14 16 17];[0.3333333333333333, 0, 0.25, 0.2, 0, 0, 0, 0.25, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.2, 0, 0.25, 0, 0]
70170;18;18;[10, 14, 9];3;35;[10 14  9 16  4  1  2  0  7  6  5  8 11 12 13  3 15 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0];[9, 15, 14];3;97;[ 0  3  5  9 15 14 10 16 13  8 11  7  1  6  4  2 12 17];[0.25, 0, 0, 0.25, 0, 0.25, 0, 0, 0.2, 0.25, 0.25, 0.2, 0, 0.2, 0.25, 0.25, 0.25, 0];[9, 15, 14];3;122;[ 0  3  5  9 15 14 10 16 13  8 11  2  4  7  1  6 12 17];[0.25, 0, 0.14285714285714285, 0.25, 0.14285714285714285, 0.25, 0, 0, 0.2, 0.25, 0.25, 0.2, 0, 0.2, 0.25, 0.25, 0.25, 0];[9, 15, 14];3;147;[ 0  3  5  9 15 14 10 16 13  8 11  2  4  7  1  6 12 17];[0.25, 0, 0.14285714285714285, 0.25, 0.14285714285714285, 0.25, 0, 0, 0.2, 0.25, 0.25, 0.2, 0, 0.2, 0.25, 0.25, 0.25, 0]
70171;18;18;[5, 9, 8];3;43;[ 1  5  9  8 14 11 17  2  7  6  4  3 10 12 13  0 15 16];[0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666];[3, 5, 9];3;60;[ 3  5  9  8 11  7  4  6  1 14 17  0 10 12 13  2 15 16];[0, 0.16666666666666666, 0, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0, 0.25, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666];[3, 5, 9];3;85;[ 3  5  9  8 11  7  4  6  1 14 17  0 10 12 13  2 15 16];[0, 0.16666666666666666, 0, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0, 0.25, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666];[3, 5, 9];3;110;[ 3  5  9  8 11  7  4  6  1 14 17  0 10 12 13  2 15 16];[0, 0.16666666666666666, 0, 0.25, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0, 0.25, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666]
70172;18;18;[1, 3, 6];3;35;[ 1  3  6 15 12 16 17  4  7  5  8  9 11 10  2  0 14 13];[0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[0, 3, 5];3;60;[ 0  3  5 11 16  6 13  2 12 15 17  1 10  9  7  4 14  8];[0.25, 0.16666666666666666, 0.2, 0.25, 0, 0.25, 0.2, 0, 0, 0, 0, 0.25, 0.16666666666666666, 0.2, 0, 0.16666666666666666, 0.25, 0.16666666666666666];[4, 11, 16];3;85;[ 4 11 16  5 12 14  3  0 17 13  2  6  8 15  7  1  9 10];[0.25, 0.16666666666666666, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.3333333333333333, 0.25, 0.2, 0.25, 0.16666666666666666, 0.3333333333333333, 0.25];[1, 4, 11];3;110;[ 1  4 11  8 16  5  3 14 12  0 17  7 13  6  2 15  9 10];[0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.25, 0.2, 0.25, 0.16666666666666666, 0.3333333333333333, 0.25]
70173;18;18;[1, 5, 7];3;35;[ 1  5  7 15 12 13 14 11  6  4  2  3  0 10  8  9 16 17];[0, 0.2, 0, 0, 0, 0.2, 0, 0.2, 0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0, 0];[7, 5, 15];3;60;[ 7  5 15 13 12  6  1  2 11 14  9  0  4  3 10  8 16 17];[0, 0.2, 0.2, 0, 0, 0.25, 0.2, 0.25, 0, 0.2, 0, 0.2, 0.25, 0.25, 0.2, 0.25, 0, 0];[7, 5, 15];3;85;[ 7  5 15 13 12  6  1  2 11 14  9  0  4  3 10  8 16 17];[0, 0.2, 0.2, 0, 0, 0.25, 0.2, 0.25, 0, 0.2, 0, 0.2, 0.25, 0.25, 0.2, 0.25, 0, 0];[7, 5, 15];3;110;[ 7  5 15 13 12  6  1  2 11 14  3  9  4  0 10  8 16 17];[0, 0.2, 0.2, 0.2, 0, 0.25, 0.2, 0.25, 0, 0.2, 0, 0.2, 0.25, 0.25, 0.2, 0.25, 0, 0]
70174;18;18;[7, 15, 9];3;115;[ 3  2  7  4 13 14 15  9 16  6  1  5 11 10  8  0 12 17];[0, 0, 0.125, 0.125, 0.125, 0, 0, 0.125, 0, 0.125, 0, 0, 0, 0.125, 0.125, 0.125, 0.125, 0];[7, 15, 9];3;107;[ 2  7 11 15 13 14  9  4  3 16  1  5  6  8 10  0 12 17];[0, 0, 0.16666666666666666, 0.125, 0.125, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.125, 0];[7, 15, 9];3;132;[ 2  7 11 15 13 14  9  4  3 16  1  5  6  8 10  0 12 17];[0, 0, 0.16666666666666666, 0.125, 0.125, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.125, 0];[7, 15, 9];3;157;[ 2  7 11 15 13 14  9  4  3 16  1  5  6  8 10  0 12 17];[0, 0, 0.16666666666666666, 0.125, 0.125, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.125, 0]
70175;18;18;(0, 3, 5);3;209;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 5, 6, 11, 13];5;86;[ 3  5  6 11 13 15 10  0  7  4  1  2  8  9 12 14 16 17];[0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0];[0, 3, 5];3;91;[ 0  3  6  5 12 11 10  9 15 13 16  1  7  4  8  2 14 17];[0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0];[0, 3, 5];3;116;[ 0  3  6  5 12 11 10  9 15 13 16  1  7  4  8  2 14 17];[0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0]
70176;18;18;[0, 14, 13];3;35;[ 0 14 13 17  4  5  2  1  7  6  8  9 11 10 12  3 15 16];[0.25, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.25, 0.25, 0, 0, 0.25];[13, 14, 17];3;60;[13 14 17  2 15  6  1  3  7  5  4  8 11 10  9  0 12 16];[0, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0.3333333333333333];[0, 13, 14];3;91;[ 0 13 15 14 17  6  2  3  7  5  4  8 11 10  9  1 12 16];[0.3333333333333333, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333];[0, 13, 14];3;116;[ 0 13 15 14 17  7  6  2 12 11  4  1  5 10  8  3  9 16];[0.3333333333333333, 0, 0.25, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333]
70177;18;18;(0, 10, 15);3;275;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 2, 10];3;99;[ 1  2  3  7 15 11 10  9  6  5  4  0  8 12 13 14 16 17];[0, 0.25, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0];[1, 2, 10];3;124;[ 1  2  3  7 15 11 10  9  6  5  4  0  8 12 13 14 16 17];[0, 0.25, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0];[1, 2, 10];3;149;[ 1  2  3  7 15 11 10  9  6  5  4  0  8 12 13 14 16 17];[0, 0.25, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0]
70178;18;18;[14, 13, 11];3;43;[ 4 14 13 11  9  2 17  1  7  6  5  3 10  8 12  0 15 16];[0, 0, 0.2, 0, 0.25, 0, 0, 0, 0, 0.2, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0.2];[14, 13, 11];3;68;[ 4 14 13 11  9  2 17  1  7  6  5  3 10  8 12  0 15 16];[0, 0, 0.2, 0, 0.25, 0, 0, 0, 0, 0.2, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0.2];[14, 13, 11];3;93;[ 4 14 13 11  9  2 17  1  7  6  5  3 10  8 12  0 15 16];[0, 0, 0.2, 0, 0.25, 0, 0, 0, 0, 0.2, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0.2];[14, 13, 11];3;118;[ 4 14 13 11  9  2 17  1  7  6  5  3 10  8 12  0 15 16];[0, 0, 0.2, 0, 0.25, 0, 0, 0, 0, 0.2, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0.2]
70179;18;18;[2, 11, 14];3;35;[ 2 11 14  0  4  5  1  3  7  6  9  8 10 12 13 15 16 17];[0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0];[2, 11, 14];3;60;[ 2 11 14  0  4  5  1  3  7  6  9  8 10 12 13 15 16 17];[0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0];[2, 11, 14];3;85;[ 2 11 14  0  4  5  1  3  7  6  9  8 10 12 13 15 16 17];[0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0];[2, 11, 14];3;110;[ 2 11 14  6  8 15  5  4 17  7  1  0 10  9 13  3 12 16];[0, 0, 0.3333333333333333, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.14285714285714285, 0, 0.14285714285714285]
70180;19;19;(0, 6, 10);3;269;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 6, 10);3;294;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[5, 7, 8];3;93;[ 0  5  7  8 11 13 17 16 18  6  2  9 10  4  3  1 15 14 12];[0.1111111111111111, 0, 0, 0, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111];[3, 12, 14, 18];4;133;[ 3 12 15 14 18  8  7  0 11 13 16  5 17  6  1  2  9 10  4];[0.125, 0, 0, 0.2, 0, 0.125, 0, 0.125, 0.125, 0, 0, 0.125, 0.2, 0.125, 0.2, 0.2, 0.125, 0.125, 0.2]
70181;19;19;(3, 7, 9, 18);4;2915;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 7, 9, 18);4;2940;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 7, 9, 18);4;2965;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 7, 9, 18);4;2990;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
70182;19;19;[1, 6, 15];3;35;[ 1  6 15  2  3  4  5  0  7  8 10  9 11 12 13 14 16 17 18];[0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0];[1, 6, 15];3;60;[ 1  6 15  5  9 13  2 16 18  4  7  8 11 10  0  3 14 12 17];[0, 0.3333333333333333, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.3333333333333333, 0, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.3333333333333333, 0.14285714285714285, 0, 0.14285714285714285];[1, 6, 15];3;85;[ 1  6 15  5  9 13  2 16 18 11 12  7  8  3  4  0 14 10 17];[0, 0.3333333333333333, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.3333333333333333, 0.125, 0.125, 0.14285714285714285, 0, 0.125, 0.125, 0.14285714285714285, 0, 0.3333333333333333, 0.14285714285714285, 0, 0.14285714285714285];[1, 6, 15];3;110;[ 1  6 15  4 18  5  9 13 16  2 12 11  7  8  0  3 14 10 17];[0, 0.3333333333333333, 0.14285714285714285, 0, 0.25, 0.14285714285714285, 0.3333333333333333, 0.125, 0.125, 0.14285714285714285, 0, 0.125, 0.125, 0.14285714285714285, 0, 0.3333333333333333, 0.14285714285714285, 0, 0.25]
70183;19;19;[1, 4, 7];3;35;[ 1  4  7  8 15 14 11 17 18  5  6  3 10  9  2  0 12 13 16];[0, 0.125, 0, 0, 0.125, 0, 0, 0.125, 0.125, 0, 0, 0.125, 0, 0, 0.125, 0.125, 0, 0.125, 0.125];[2, 12, 13];3;66;[ 2 12 15 13  8  1  7  4 10 11 14 17 18  5  6  3  9  0 16];[0, 0.125, 0.25, 0, 0.125, 0, 0, 0.125, 0.125, 0, 0.125, 0.125, 0.25, 0.25, 0.125, 0.25, 0, 0.125, 0.125];[0, 12, 13];3;112;[ 0  2  4 14 12 13 10  8 15 16 18  1 11 17  7  6  9  3  5];[0.25, 0.125, 0.25, 0, 0.25, 0, 0, 0.125, 0.25, 0, 0.25, 0.125, 0.25, 0.25, 0.25, 0.25, 0.25, 0.125, 0.25];[14, 10, 16];3;110;[14 10 16  0  8 12  4  2 15 13 18  3 11 17  6  1  7  5  9];[0.25, 0.125, 0.25, 0.16666666666666666, 0.25, 0, 0.16666666666666666, 0.125, 0.25, 0, 0.3333333333333333, 0.16666666666666666, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.16666666666666666, 0.25]
70184;19;19;(6, 9, 11);3;804;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(6, 9, 11);3;829;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 7, 5, 9];4;94;[ 6  7  5  9 15 14  3  0  4  1  2  8 11 10 13 12 16 17 18];[0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0, 0, 0];[6, 7, 5, 9];4;119;[ 6  7  5  9 15 14  3  0  4  1  2  8 11 10 13 12 16 17 18];[0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0, 0, 0]
70185;19;19;(8, 10, 14);3;860;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 2, 6, 9];4;69;[ 3  2  6  9 11 13 17  0  7  5  4  8 10 12 14  1 15 16 18];[0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0];[3, 2, 6, 9];4;94;[ 3  2  6  9 11 13 17  0 12 10  4  1 18  8  7  5 15 14 16];[0.1, 0.1, 0.16666666666666666, 0.16666666666666666, 0.1, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.1, 0.16666666666666666, 0.1, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.1];[3, 2, 6, 9];4;119;[ 3  2  6  9 11 13 17  0 12 10  4  1 18  8  7  5 15 14 16];[0.1111111111111111, 0.1111111111111111, 0.16666666666666666, 0.16666666666666666, 0.1111111111111111, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.1111111111111111, 0.16666666666666666, 0.1111111111111111, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.1111111111111111]
70186;19;19;[6, 5, 10];3;35;[ 6  5 10  9 12 11  0  1  7  4  2  3  8 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0.2, 0.2, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0, 0];[2, 4, 5];3;60;[ 2  4  5 15 12  1  6  0 11 10  9  3  7  8 13 14 16 17 18];[0.2, 0.2, 0.25, 0, 0.25, 0.25, 0.2, 0, 0, 0.2, 0.2, 0.2, 0.25, 0, 0, 0.25, 0, 0, 0];[0, 5, 12];3;85;[ 0  5 12  4 15  2  6  9 11 10  1  3  7  8 13 14 16 17 18];[0.3333333333333333, 0, 0.25, 0, 0.25, 0.3333333333333333, 0.2, 0, 0, 0.2, 0.2, 0.2, 0.3333333333333333, 0, 0, 0.25, 0, 0, 0];[0, 5, 12];3;110;[ 0  5 12  4 15  2  6  9 11 10  1  3  7  8 13 14 16 17 18];[0.3333333333333333, 0, 0.25, 0, 0.25, 0.3333333333333333, 0.2, 0, 0, 0.2, 0.2, 0.2, 0.3333333333333333, 0, 0, 0.25, 0, 0, 0]
70187;19;19;[6, 4, 10];3;41;[ 6  4 15 10 16  0 17  8  7  5  2  9 11 12  3  1 14 13 18];[0.16666666666666666, 0, 0, 0, 0.25, 0, 0.25, 0, 0.16666666666666666, 0, 0.25, 0, 0, 0, 0, 0.25, 0.25, 0.16666666666666666, 0];[6, 4, 10];3;66;[ 6  4 15 10 16  0 17  8  7  5  2  9 11 12  3  1 14 13 18];[0.16666666666666666, 0, 0, 0, 0.25, 0, 0.25, 0, 0.16666666666666666, 0, 0.25, 0, 0, 0, 0, 0.25, 0.25, 0.16666666666666666, 0];[6, 4, 10];3;91;[ 6  4 15 10 16  3  2  8 17  0  7  5 11 12  1  9 14 13 18];[0.16666666666666666, 0, 0.2, 0.2, 0.25, 0, 0.25, 0, 0.2, 0, 0.25, 0, 0, 0, 0, 0.25, 0.25, 0.2, 0];[6, 4, 10];3;116;[ 6  4 15 10 16  8  3 12 13 14 17  2  0  5  7  1  9 11 18];[0.16666666666666666, 0, 0.2, 0.2, 0.25, 0, 0.25, 0, 0.2, 0, 0.25, 0, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0]
70188;19;19;(3, 7, 9, 12);4;2864;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 7, 9, 12);4;2889;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 7, 9, 12);4;2914;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 7, 9, 12);4;2939;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
70189;19;19;[0, 11, 13];3;35;[ 0 11 13  6  8 12 15 16 17  5  7  3  1  9  4  2 14 10 18];[0.3333333333333333, 0, 0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0];[0, 11, 13];3;60;[ 0 11 13  6  8 12 15 16 17  5  7  3  1  9  4  2 14 10 18];[0.3333333333333333, 0, 0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0];[0, 11, 13];3;85;[ 0 11 13  4 14 12  6  8 15 16 17  7  1  5  2  3  9 10 18];[0.3333333333333333, 0, 0, 0, 0.25, 0, 0.25, 0, 0.16666666666666666, 0, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0];[0, 11, 13];3;110;[ 0 11 13  4 14 12  6 16 15  8 17  7  1  5  2  3  9 10 18];[0.3333333333333333, 0, 0, 0, 0.25, 0, 0.25, 0, 0.16666666666666666, 0, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0]
70190;19;19;[5, 6, 8];3;43;[ 0  5  6  8 12 11 10  1  9 13  3  2  7  4 14 15 16 17 18];[0.16666666666666666, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0, 0, 0, 0];[6, 5, 12];3;60;[ 6  5 12  8 18 10  0 11  9 13  3  1  7  4 14  2 15 16 17];[0.16666666666666666, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.2, 0.2, 0, 0.2, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.2, 0.14285714285714285, 0, 0, 0, 0, 0.2];[6, 5, 12];3;85;[ 6  5 12  8 18 10  0 11  9 13 14  3 15  1 16  7  4  2 17];[0.16666666666666666, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.2, 0.2, 0, 0.2, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.2, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.2];[5, 6, 8];3;118;[ 1  5  6  8 12 13  9 16 18 10 11  0 15  3 14  7  4  2 17];[0.16666666666666666, 0.2, 0, 0.14285714285714285, 0, 0.2, 0.2, 0, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.14285714285714285, 0.14285714285714285, 0.2, 0, 0.2]
70191;19;19;(3, 10, 15);3;617;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 10, 15);3;642;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 10, 15);3;667;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 10, 15);3;692;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
70192;19;19;(3, 4, 6, 10, 12);5;9724;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 4, 6, 10, 12);5;9749;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 4, 6, 10, 12);5;9774;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 4, 6, 10, 12);5;9799;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
70193;19;19;(1, 6, 12);3;391;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 12, 10];3;87;[ 1  3  9 14 12 10  8 17  7  6  5  4  2 11 13  0 15 16 18];[0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0];[3, 5, 4];3;93;[ 1  3  5  4  6  7  9  8 14 12 10 16 17  2 15  0 13 11 18];[0, 0.14285714285714285, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285, 0];[3, 5, 4];3;118;[ 1  3  5  4  6  7  9  8 14 12 10 16 17  2 15  0 13 11 18];[0, 0.14285714285714285, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285, 0]
70194;19;19;[3, 6, 8];3;35;[ 3  6  8 16  5 14  9  4 12 18 17  1 11  7  0  2 15 13 10];[0, 0.1111111111111111, 0, 0.3333333333333333, 0.1111111111111111, 0.1111111111111111, 0.3333333333333333, 0, 0.3333333333333333, 0.1111111111111111, 0, 0, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.3333333333333333, 0.1111111111111111, 0.1111111111111111];[8, 1, 5];3;60;[ 8  1  5  3 12 14  9  4 18 17  7  6 11 10  0  2 15 13 16];[0, 0.125, 0, 0.125, 0.125, 0.125, 0, 0, 1.0, 0.125, 0, 0, 0.125, 0, 0.125, 0, 0, 0.125, 0.125];[8, 5, 9];3;85;[ 8  5  9  4 11 10 14 16  3 12 17  1 18  7  0  2 15 13  6];[0, 0.125, 0, 0.125, 0.16666666666666666, 0.16666666666666666, 0, 0, 1.0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.125, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.125, 0.125];[8, 5, 9];3;110;[ 8  5  9  4 11 10 14 16  3 12 17  1 18  7  0  2 15 13  6];[0, 0.125, 0, 0.125, 0.16666666666666666, 0.16666666666666666, 0, 0, 1.0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.125, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.125, 0.125]
70195;19;19;[7, 12, 15];3;35;[ 7 12 15 14 18  3  2  0  6  5  4  8 11 10  9  1 13 16 17];[0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0.25];[6, 7, 4];3;60;[ 6  7  4 14 15 12 18  3  5  1  2  8 11 10  9  0 13 16 17];[0, 0, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0.25];[7, 12, 0];3;91;[ 7 12  2  0  3  4  5  1  6  8 10  9 11 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0.5, 0, 0, 0, 0, 0.5, 0, 0, 0, 0, 0, 0];[7, 12, 0];3;116;[ 7 12  2  0  3  4  5  1  6  8 10  9 11 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0.5, 0, 0, 0, 0, 0.5, 0, 0, 0, 0, 0, 0]
70196;19;19;(6, 11, 14);3;822;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(6, 11, 14);3;847;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(6, 11, 14);3;872;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(6, 11, 14);3;897;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
70197;19;19;(8, 13, 17);3;881;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(8, 13, 17);3;906;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(8, 13, 17);3;931;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(8, 13, 17);3;956;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
70198;19;19;[5, 14, 10];3;35;[ 5 14 10 11 15 18  2  0  7  6  4  3  8  9 13  1 12 16 17];[0, 0, 0, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666];[5, 14, 10];3;60;[ 5 14 10 11 15 18  2  0  7  6  4  3  8  9 13  1 12 16 17];[0, 0, 0, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666];[5, 14, 10];3;85;[ 5 14 10 11 15 18  2  0  7  6  4  3  8  9 13  1 12 16 17];[0, 0, 0, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666];[5, 14, 10];3;110;[ 5 14 10 11 15 18  9  1 12 13 16  6  0  2  7  3  8  4 17];[0, 0.125, 0, 0, 0, 0.16666666666666666, 0, 0, 0, 0.125, 0.16666666666666666, 0.16666666666666666, 0.125, 0.125, 0.16666666666666666, 0.16666666666666666, 0.125, 0, 0.16666666666666666]
70199;19;19;(1, 2, 6);3;336;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 6);3;361;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 6);3;386;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 2, 7];3;110;[ 3  2  7  5 12 13 10  8 14 15 18 16  6  4  1  0  9 11 17];[0, 0, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091]


==> results/segmented_long_narrow_necessary_explanations_runs_results.csv <==
obstacles,exhaustive,discrete_25,discrete_50
15,340.0,185.0,155.0
16,324.0,157.0,136.0
17,678.0,301.0,214.0
18,447.0,97.0,106.0
19,1380.0,1041.0,1008.0


==> results/segmented_long_wide_average_distance_obs_15.csv <==
samples,necessary_explanations,random,decaf
100,0.53,1.08,0.49
200,0.29,0.64,0.44
300,0.23,0.55,0.26
400,0.17,0.45,0.26


==> results/segmented_long_wide_average_distance_obs_16.csv <==
samples,necessary_explanations,random,decaf
100,0.59,1.27,0.53
200,0.31,0.88,0.32
300,0.21,0.6,0.37
400,0.2,0.53,0.25


==> results/segmented_long_wide_average_distance_obs_17.csv <==
samples,necessary_explanations,random,decaf
100,0.96,1.29,0.64
200,0.36,0.78,0.53
300,0.31,0.73,0.31
400,0.17,0.72,0.31


==> results/segmented_long_wide_average_distance_obs_18.csv <==
samples,necessary_explanations,random,decaf
100,1.19,1.98,0.94
200,0.56,0.96,0.76
300,0.29,0.69,0.39
400,0.22,0.65,0.33


==> results/segmented_long_wide_average_distance_obs_19.csv <==
samples,necessary_explanations,random,decaf
100,0.9,2.1,0.57
200,0.58,1.4,0.47
300,0.35,1.23,0.33
400,0.21,0.92,0.45


==> results/segmented_long_wide_combined_responsibility_discrete_necessary_discrete_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_25;explanation_size_25;runs_25;obstacles_order_25;responsibility_25;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_75;explanation_size_75;runs_75;obstacles_order_75;responsibility_75;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100
71100;15;15;[3, 5, 7];3;50;[ 3  2  5  4  7 11  9  8 12  6  1  0 10 13 14];[0, 0, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0, 0];[1, 4, 12];3;73;[ 1  4  7 14 12  8  5  0 11  3  2  9  6 10 13];[0.16666666666666666, 0.25, 0.125, 0.125, 0.25, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0.125, 0, 0.125, 0.25, 0, 0.25];[12, 13, 9];3;85;[12 13  9  1  8  7  5  4 14  6  3  0  2 11 10];[0.16666666666666666, 0.25, 0.125, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.3333333333333333, 0, 0.125, 0.3333333333333333, 0.3333333333333333, 0.25];[12, 13, 9];3;110;[12 13  9  1  8  7  5  4 14 11  6  0  3  2 10];[0.16666666666666666, 0.25, 0.125, 0.16666666666666666, 0.25, 0.25, 0.2, 0.25, 0.25, 0.3333333333333333, 0, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25]
71101;15;15;[2, 7, 6];3;35;[ 2  7  6 14  5  3  8  1  4  0 10  9 11 12 13];[0, 0, 0.3333333333333333, 0.25, 0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0, 0, 0, 0, 0.3333333333333333];[2, 7, 6];3;60;[ 2  7  6 14  5  3  4  1 13  8 12 10  0  9 11];[0, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0.25, 0, 0.25, 0.25, 0.3333333333333333];[1, 2, 6];3;85;[ 1  2  6  5  7 14  4  3 13  8 11 10 12  9  0];[0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[1, 2, 6];3;110;[ 1  2  6  5  7 12 14 13 10  4  3  8 11  9  0];[0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.16666666666666666, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
71102;15;15;[0, 7, 9];3;35;[ 0  7  9  8 12 13  2  1  6  5  4  3 11 10 14];[0.2, 0, 0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0.2, 0.2, 0];[4, 8, 10];3;80;[ 5  7  4  8 10  9  1  0 14 13 12  6 11  3  2];[0.2, 0.2, 0, 0, 0.25, 0.25, 0.125, 0.25, 0.25, 0.2, 0.25, 0.125, 0.2, 0.2, 0.2];[0, 1, 5];3;85;[ 0  1  5  8  9 13  7  4 10 14 12  6 11  3  2];[0.3333333333333333, 0.3333333333333333, 0, 0, 0.25, 0.3333333333333333, 0.14285714285714285, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.14285714285714285, 0.2, 0.3333333333333333, 0.2];[0, 1, 5];3;110;[ 0  1  5  8  9 13  7  4 10 11  3 12 14  6  2];[0.3333333333333333, 0.3333333333333333, 0, 0.2, 0.25, 0.3333333333333333, 0.16666666666666666, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.2, 0.3333333333333333, 0.2]
71103;15;15;[6, 7, 5];3;35;[ 6  7  5  8  9  2  3  0  4  1 10 11 12 13 14];[0, 0, 0, 0, 0, 0.25, 0.25, 0.25, 0.25, 0.25, 0, 0, 0, 0, 0];[0, 2, 3];3;60;[ 0  2  3  4  6  5  7  8 14  9 13  1 11 10 12];[0.25, 0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0, 0, 0, 0.2, 0.25];[3, 2, 5];3;85;[ 3  2  5  4  7 13 11  8 14  6  0  9  1 10 12];[0.25, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.25];[3, 2, 5];3;110;[ 3  2  5  4  7 13 11  8 14  6  0  9 10  1 12];[0.25, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0, 0.3333333333333333, 0.25]
71104;15;15;[7, 5, 8];3;41;[ 7  5 10  8 12  3  0  1  6  4  2  9 11 13 14];[0, 0, 0, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0.25, 0, 0.25, 0, 0];[2, 4, 13];3;60;[ 2  4 13  5  7 12  8  3 10  0  6  1 11  9 14];[0.2, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0, 0.25, 0.25, 0, 0.25, 0, 0.25, 0.3333333333333333, 0];[2, 4, 7];3;85;[ 2  4  7  8 11 13  5  3 12 10  0  1  6  9 14];[0.2, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0];[2, 4, 7];3;110;[ 2  4  7  8 11 13  5  3 12 10  0  1  9  6 14];[0.2, 0.16666666666666666, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0]
71105;15;15;[0, 2, 9];3;35;[ 0  2  9  1  4  5  6  3  7  8 10 11 12 13 14];[0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0];[0, 2, 9];3;60;[ 0  2  9  6  8 10  5  3  7  4  1 11 12 13 14];[0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0.25, 0.25, 0, 0.25, 0.3333333333333333, 0.25, 0, 0, 0, 0];[0, 2, 9];3;85;[ 0  2  9  6  8 10  5  4 14 12  7 13  1  3 11];[0.3333333333333333, 0, 0.3333333333333333, 0, 0.16666666666666666, 0.25, 0.25, 0.14285714285714285, 0.25, 0.3333333333333333, 0.25, 0, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666];[0, 2, 9];3;110;[ 0  2  9  1  6  5  8  4 10 11 13 12 14  7  3];[0.3333333333333333, 0.25, 0.3333333333333333, 0, 0.25, 0.25, 0.25, 0.14285714285714285, 0.25, 0.3333333333333333, 0.25, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666]
71106;15;15;[3, 11, 10];3;35;[ 3 11 10  0 12 14  5  4  8  9  6  1  7  2 13];[0.2, 0, 0, 0.3333333333333333, 0.16666666666666666, 0.2, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.2, 0, 0.2];[0, 1, 11];3;66;[ 0  1  3 11 10  6  7  5 14 13  8 12  9  4  2];[0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2];[0, 1, 11];3;91;[ 0  1  3 11 10  6  7  5 12 13  9  8 14  4  2];[0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2];[0, 3, 8];3;117;[ 0  1  3  8 11 10  9  5 12 13  6  7 14  4  2];[0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.16666666666666666, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2]
71107;15;15;[1, 2, 6];3;53;[ 0  1  2  4  6 11 14  5 13  3  7  8 10  9 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0.2, 0.3333333333333333];[1, 2, 6];3;78;[ 0  1  2  4  6 11 14  8  5 13  7  3 10  9 12];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0.3333333333333333, 0, 0.25, 0, 0, 0.3333333333333333, 0, 0.2, 0.3333333333333333];[1, 2, 6];3;103;[ 0  1  2  4  6 11 14  8  5 13 12  3 10  7  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.2, 0.3333333333333333, 0, 0.25, 0, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.2, 0.3333333333333333];[1, 2, 6];3;128;[ 0  1  2  4  6 11 14  3  8  5 13 12 10  7  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0, 0.25, 0, 0.16666666666666666, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333]
71108;15;15;[6, 12, 10];3;42;[ 6  7 12 10  3  2  0  1  4  5  9  8 11 13 14];[0, 0, 0, 0, 0, 0, 0.25, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0];[3, 7, 10];3;80;[ 3  7  6  9 10 12  2  0  4  5  1  8 11 13 14];[0, 0, 0, 0.25, 0, 0, 0.25, 0.25, 0, 0.25, 0.25, 0, 0.25, 0, 0];[3, 7, 12];3;85;[ 3  7 12  6 10  1  2  0  4  5  9  8 11 13 14];[0, 0, 0, 0.3333333333333333, 0, 0, 0.25, 0.3333333333333333, 0, 0, 0.25, 0, 0.3333333333333333, 0, 0];[3, 7, 12];3;110;[ 3  7 12  6 10  1  4  0 13 11  5  2  8  9 14];[0.2, 0.2, 0, 0.3333333333333333, 0.2, 0, 0.25, 0.3333333333333333, 0, 0, 0.25, 0.2, 0.3333333333333333, 0.2, 0]
71109;15;15;(2, 8, 12);3;312;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 12, 8];3;67;[ 2  6 12  8 13  3  1  0  7  5  4  9 11 10 14];[0, 0, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0.25, 0.25, 0];[2, 12, 8];3;92;[ 2  6 12  8 13  7  1  0 10  9  3  5  4 11 14];[0.14285714285714285, 0.14285714285714285, 0.25, 0, 0, 0, 0.25, 0.14285714285714285, 0.25, 0.14285714285714285, 0.14285714285714285, 0, 0.25, 0.25, 0];[2, 12, 8];3;117;[ 2  6 12  8 13  7  1  0 10  9  3  5  4 11 14];[0.14285714285714285, 0.14285714285714285, 0.25, 0, 0, 0, 0.25, 0.14285714285714285, 0.25, 0.14285714285714285, 0.14285714285714285, 0, 0.25, 0.25, 0]
71110;15;15;[2, 14, 6];3;35;[ 2 14  6  3 10 12  4  0 13  7  1  9  5  8 11];[0.2, 0.16666666666666666, 0.5, 0.25, 0.2, 0, 0.25, 0.16666666666666666, 0, 0.16666666666666666, 0.25, 0, 0.2, 0.16666666666666666, 0.5];[2, 14, 6];3;60;[ 2 14  6  3 10 12  4  0  7  5  1  9 13 11  8];[0.2, 0.16666666666666666, 0.5, 0.25, 0.2, 0.16666666666666666, 0.25, 0.16666666666666666, 0, 0.16666666666666666, 0.25, 0.16666666666666666, 0.2, 0.16666666666666666, 0.5];[2, 14, 9];3;85;[ 2 14  9  3 11 10  6  0 12  4  1  5  7 13  8];[0.2, 0.16666666666666666, 0.5, 0.3333333333333333, 0.2, 0.16666666666666666, 0.25, 0.16666666666666666, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.16666666666666666, 0.5];[14, 10, 9];3;110;[14 10  9 11  2  6  5  4 12  0  1  3  7  8 13];[0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.14285714285714285, 0, 1.0]
71111;15;15;[2, 7, 10];3;35;[ 2  7 10  8 11  3  1  0  6  5  4  9 12 13 14];[0, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0];[2, 7, 10];3;60;[ 2  7 10  8 11 12  1 14  4  5  0  3  6  9 13];[0, 0.25, 0.3333333333333333, 0, 0.2, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0.25];[2, 7, 10];3;85;[ 2  7 10  8 11 12  1 14  4  6  3  0  5  9 13];[0, 0.25, 0.3333333333333333, 0.14285714285714285, 0.2, 0, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0.25];[2, 7, 10];3;110;[ 2  7 10  8 11  9  1 12 14  4  3  6  5  0 13];[0, 0.25, 0.3333333333333333, 0.16666666666666666, 0.2, 0, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0.25]
71112;15;15;[0, 1, 2];3;35;[ 0  1  2  6  9  3  5  4  7  8 10 11 12 13 14];[0.25, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0, 0.25, 0, 0, 0, 0, 0];[0, 1, 2];3;60;[ 0  1  2  5  6 13 11  9  7  4  3  8 10 12 14];[0.25, 0.25, 0.25, 0, 0, 0.25, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0.25, 0];[0, 1, 2];3;85;[ 0  1  2  4  6  5 11  9 13  3  7  8 10 12 14];[0.25, 0.25, 0.25, 0, 0.25, 0.25, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0.25, 0];[0, 1, 2];3;110;[ 0  1  2  4  6  5 11  9 13  3  7  8 10 12 14];[0.25, 0.25, 0.25, 0, 0.25, 0.25, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0.25, 0]
71113;15;15;[6, 7, 9, 13];4;75;[ 6  7  9 14 12 13  8  0  4  5  2  3  1 10 11];[0, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[6, 7, 9, 13];4;100;[ 6  7  9 14 12 13  8  0  4  5  2  3  1 10 11];[0, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[1, 6, 4];3;93;[ 0  1  6  4  7 11  9  8 14 13 12  2  5  3 10];[0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[2, 7, 5];3;118;[ 0  2  7  5 12  4  6  1 14  8 11  9 13  3 10];[0.25, 0.16666666666666666, 0.25, 0, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666]
71114;15;15;(0, 6, 7);3;173;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 2, 5];3;60;[ 3  2  5  8  9 10  0  1  7  6  4 11 12 13 14];[0, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0];[0, 6, 11];3;85;[ 0  6 11  9 12  5  3  2 10  8  1  4  7 13 14];[0.25, 0, 0.2, 0.2, 0, 0.2, 0.25, 0, 0.2, 0.25, 0.2, 0.25, 0.25, 0, 0];[0, 6, 11];3;110;[ 0  6 11  9 12  5  3  2 10  8  4 13  7  1 14];[0.25, 0, 0.2, 0.2, 0.14285714285714285, 0.2, 0.25, 0, 0.2, 0.25, 0.2, 0.25, 0.25, 0.14285714285714285, 0]
71115;15;15;[0, 13, 10];3;35;[ 0 13 10 11  4  1  7  2  6  8  5  3  9 12 14];[0.3333333333333333, 0.25, 0.14285714285714285, 0, 0.25, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0];[0, 13, 10];3;60;[ 0 13 10 11 12  1  4  3  8  9 14  7  2  6  5];[0.3333333333333333, 0.25, 0.16666666666666666, 0.2, 0.25, 0, 0.16666666666666666, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2];[0, 2, 11];3;91;[ 0  2  4 11 12 13 10  1  8  9  7  3 14  6  5];[0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0, 0.16666666666666666, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2];[0, 2, 11];3;116;[ 0  2  4 11 12 13 10  1  8  9  7  3 14  6  5];[0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0, 0.16666666666666666, 0.2, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2]
71116;15;15;[0, 2, 9, 8];4;44;[ 0  2  9  8  4  5  1  3  7  6 10 11 12 13 14];[0.25, 0, 0.25, 0, 0, 0, 0, 0, 0.25, 0.25, 0, 0, 0, 0, 0];[2, 5, 9];3;60;[ 2  5  9  1  7 12  8  0  6  4  3 10 11 13 14];[0.25, 0.25, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0.25, 0.25, 0.3333333333333333, 0, 0, 0.25, 0, 0];[2, 5, 8];3;91;[ 2  5  6  8  9  1  7  0 11 12  4  3 10 13 14];[0.25, 0.25, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0, 0.25, 0.25, 0, 0];[1, 2, 8];3;131;[ 1  2  3  5  6  8  9  0 11  7 12  4 10 13 14];[0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0, 0.25, 0.25, 0, 0]
71117;15;15;(0, 1, 4);3;133;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 3, 13];3;60;[ 1  3 13  0  7 12 11  4  6  5  2  8 10  9 14];[0.2, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0, 0, 0.2, 0, 0, 0, 0.2, 0.2, 0.3333333333333333, 0];[1, 3, 13];3;85;[ 1  3 13  0  7 12 11  4  6  5  2  8 10  9 14];[0.2, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0, 0, 0.2, 0, 0, 0, 0.2, 0.2, 0.3333333333333333, 0];[1, 3, 13];3;110;[ 1  3 13  6 11 14  7  0  4 12  5  2 10  9  8];[0.2, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0, 0.25, 0.2, 0, 0, 0, 0.25, 0.2, 0.3333333333333333, 0.25]
71118;15;15;[1, 2, 3];3;35;[ 1  2  3  6  0 14  9  8  7  5  4 10 11 12 13];[0.2, 0.25, 0.25, 0.25, 0, 0, 0.25, 0, 0.2, 0.2, 0, 0, 0, 0, 0.2];[1, 3, 6];3;60;[ 1  3  6  8 12 14 10  0  2  9  4  5  7 11 13];[0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.3333333333333333];[0, 1, 3];3;85;[ 0  1  3  7  6 14 10  8 12  9  2  5  4 11 13];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.3333333333333333];[0, 1, 3];3;110;[ 0  1  3  7  6 13 10  8 14 12  2  9  4  5 11];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
71119;15;15;[0, 6, 8];3;42;[ 0  2  6  8 14  4  3  1  7  5 10  9 11 12 13];[0.25, 0, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0.25];[0, 6, 8];3;67;[ 0  2  6  8 14  4  3  1  7  5 10  9 11 12 13];[0.25, 0, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0.25];[0, 6, 8];3;92;[ 0  2  6  8 14  4  3  1  7  5 10  9 11 12 13];[0.25, 0, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0.25];[1, 2, 3];3;118;[ 0  1  2  3  6 14 11  8  7  5  4  9 10 12 13];[0.25, 0.25, 0.25, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0, 0, 0.25]
71120;16;16;[2, 4, 6];3;35;[ 2  4  6  1  7 11 10  9 13  5  0  3  8 12 14 15];[0, 0.16666666666666666, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0];[2, 4, 6];3;60;[ 2  4  6  1  7 13 10 11  9  5  0  3  8 12 14 15];[0, 0.2, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0, 0.16666666666666666, 0.2, 0.2, 0, 0.2, 0, 0];[2, 4, 6];3;85;[ 2  4  6  1  7 13 10 11  9  5  0  3  8 12 14 15];[0, 0.2, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0, 0.16666666666666666, 0.2, 0.2, 0, 0.2, 0, 0];[2, 4, 6];3;110;[ 2  4  6 11  9 15  5  1 13 10  7  3  0  8 12 14];[0, 0.2, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.16666666666666666, 0, 0.25, 0.2, 0.3333333333333333, 0, 0.2, 0, 0.25]
71121;16;16;(0, 1, 5);3;148;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 6];3;60;[ 0  1  6  7 12 10  5  3 14  2  4  8 11  9 13 15];[0.2, 0.2, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.2, 0.2, 0, 0, 0.2, 0, 0.2, 0, 0.16666666666666666, 0];[0, 1, 6];3;85;[ 0  1  6  7 12 14 10  8 15  4  3  5 11  2  9 13];[0.2, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.2, 0, 0.2, 0.16666666666666666, 0.2, 0, 0.2, 0.2];[1, 3, 5];3;116;[ 1  3  7  5  6  0 10  8 15 12 14  4 11  2  9 13];[0.2, 0.25, 0, 0.25, 0.16666666666666666, 0.25, 0.2, 0.25, 0.2, 0, 0.2, 0.16666666666666666, 0.2, 0, 0.2, 0.2]
71122;16;16;[1, 7, 11];3;42;[ 1  2  7 11 12 13 15  0  6  5  4  3 10  9  8 14];[0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333];[1, 6, 7];3;67;[ 1  2  6  7 12 13 11  8 15  5  0  3  4  9 10 14];[0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333];[2, 3, 7];3;93;[ 1  2  3  7  6 11 10  8 15 13 12  0  4  5  9 14];[0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333];[2, 3, 7];3;118;[ 1  2  3  7  6 11 10  8 15 13 12  9  4  5  0 14];[0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333]
71123;16;16;[0, 10, 9];3;42;[ 0  7 10  9 12 14  2  1  6  5  4  3 11  8 13 15];[0.2, 0, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0.2, 0, 0.2, 0, 0.2, 0];[0, 10, 9];3;67;[ 0 15 10  9 13  7 14 12  6  5  4  3  1  2 11  8];[0.25, 0, 0, 0, 0, 0, 0, 0.2, 0, 0.25, 0.25, 0, 0.2, 0.25, 0.2, 0.25];[0, 10, 9];3;92;[ 0  5 10  9 13 15  7 12 14  6  2  3  1  4 11  8];[0.25, 0, 0, 0, 0, 0.25, 0, 0.2, 0, 0.25, 0.25, 0, 0.2, 0.25, 0.2, 0.25];[0, 10, 9];3;117;[ 0  5 10  9 13 15  7 12 14  4 11  8  1  6  2  3];[0.25, 0.14285714285714285, 0, 0, 0.16666666666666666, 0.25, 0, 0.2, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.2, 0.25, 0.2, 0.25]
71124;16;16;[1, 9, 10];3;35;[ 1  9 10  3 14  8  0  2  7  6  5  4 11 12 13 15];[0, 0.3333333333333333, 0, 0.25, 0, 0, 0, 0, 0.25, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0.25, 0];[1, 10, 9];3;60;[ 1 10  9  8 12  3  5  4 14  6  0  2  7 11 13 15];[0, 0.3333333333333333, 0, 0.2, 0.2, 0.2, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.2, 0, 0.2, 0];[1, 10, 9];3;85;[ 1 10  9  8 12  3  5  4 14  7  0  6 11  2 13 15];[0.125, 0.3333333333333333, 0, 0.2, 0.2, 0.2, 0.125, 0.125, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.125, 0.2, 0, 0.2, 0];[1, 10, 9];3;110;[ 1 10  9  8 12  3  5  4 14  7  0  6 11  2 13 15];[0.125, 0.3333333333333333, 0, 0.2, 0.2, 0.2, 0.125, 0.125, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.125, 0.2, 0, 0.2, 0]
71125;16;16;[0, 1, 3];3;35;[ 0  1  3  2  4  5  6  7  8  9 10 11 12 13 14 15];[0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 3];3;60;[ 0  1  3  5 12 15  2  4  7  6  8  9 11 10 13 14];[0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.2, 0, 0, 0, 0, 0, 0, 0.2, 0, 0, 0.2];[0, 1, 3];3;85;[ 0  1  3  5 12 15  2  4  7  6  8  9 11 10 13 14];[0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.2, 0, 0, 0, 0, 0, 0, 0.2, 0, 0, 0.2];[0, 1, 3];3;110;[ 0  1  3  5 12 15  2  4  7  6  8  9 11 10 13 14];[0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.2, 0, 0, 0, 0, 0, 0, 0.2, 0, 0, 0.2]
71126;16;16;[1, 4, 7];3;35;[ 1  4  7  9 13 15  3  0  6  5  2  8 11 10 12 14];[0, 0.2, 0, 0, 0.2, 0, 0, 0.2, 0, 0.2, 0, 0, 0, 0.2, 0, 0.2];[7, 4, 13];3;60;[ 7  4 13  8 14  9  1 15  6  5  2  3  0 10 11 12];[0, 0.2, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.2];[1, 4, 7];3;85;[ 1  4  7  8 13 14 15  2  9 10  0  3  6  5 11 12];[0, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[4, 13, 7];3;110;[ 4 13  7  1 14 15  9  2 10  5  0  3  6  8 11 12];[0, 0.3333333333333333, 0.25, 0, 0.5, 0, 0, 0.3333333333333333, 0, 0.25, 0.25, 0, 0, 0.5, 0.3333333333333333, 0.3333333333333333]
71127;16;16;[0, 3, 6];3;35;[ 0  3  6  8  9 10  5  2  7  4  1 11 12 13 14 15];[0.25, 0, 0, 0.25, 0, 0.2, 0.25, 0, 0.25, 0.25, 0.2, 0, 0, 0, 0, 0];[0, 3, 6];3;60;[ 0  3  6  8  9 10 11  5 14  4  1  2  7 12 13 15];[0.25, 0, 0, 0.25, 0, 0.2, 0.25, 0, 0.25, 0.25, 0.2, 0.2, 0, 0, 0.2, 0];[0, 3, 6];3;85;[ 0  3  6  8  9 10  5  1 12 14 11  2  7  4 13 15];[0.25, 0.2, 0, 0.25, 0, 0.2, 0.25, 0, 0.25, 0.25, 0.2, 0.2, 0.2, 0, 0.2, 0];[0, 3, 6];3;110;[ 0  3  6  8  9 10  5  1 12 13 14 11 15  7  2  4];[0.25, 0.2, 0, 0.25, 0, 0.2, 0.25, 0, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2]
71128;16;16;[3, 6, 9];3;42;[ 3  4  6  9 13  2  7  0 14  8 12  1  5 10 11 15];[0.14285714285714285, 0, 0.14285714285714285, 0.25, 0.25, 0, 0.25, 0.14285714285714285, 0.14285714285714285, 0.25, 0, 0, 0.14285714285714285, 0.25, 0.14285714285714285, 0];[0, 3, 6];3;60;[ 0  3  6  4  7 14 10  9 13 12  2  8  5  1 11 15];[0.25, 0, 0.14285714285714285, 0.25, 0.25, 0, 0.25, 0.25, 0.14285714285714285, 0.25, 0.25, 0, 0.14285714285714285, 0.25, 0.25, 0];[0, 3, 6];3;85;[ 0  3  6  4  7 14 10  9 13 11  2  8 12  1  5 15];[0.25, 0, 0.14285714285714285, 0.25, 0.25, 0, 0.25, 0.25, 0.14285714285714285, 0.25, 0.25, 0.14285714285714285, 0.14285714285714285, 0.25, 0.25, 0];[3, 6, 9];3;110;[ 3  6  9  7 10 14  0  4 11 12  2  8  5  1 13 15];[0.25, 0, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285, 0, 0.3333333333333333, 0.25, 0.14285714285714285, 0.3333333333333333, 0.25, 0.14285714285714285, 0.14285714285714285, 0, 0.25, 0]
71129;16;16;[13, 9, 3];3;35;[13  9  3 12  8 14  1  0  7  6  5  4  2 10 11 15];[0, 0, 0, 0.25, 0, 0, 0, 0, 0.25, 0.5, 0, 0, 0.25, 0.5, 0.25, 0];[13, 9, 8];3;60;[13  9  8 12  3 14  1  0  7  6  5  4  2 10 11 15];[0, 0, 0, 0.25, 0, 0, 0, 0, 0.3333333333333333, 0.5, 0, 0, 0.3333333333333333, 0.5, 0.25, 0];[13, 9, 8];3;85;[13  9  8 12  0  1  3  4 14  7  2  5  6 10 11 15];[0.25, 0.25, 0, 0.25, 0.25, 0, 0, 0.25, 0.3333333333333333, 0.5, 0, 0, 0.3333333333333333, 0.5, 0.25, 0];[13, 9, 8];3;110;[13  9  8 12  0  1  3  4 14  7  6 10  5  2 11 15];[0.25, 0.25, 0, 0.25, 0.25, 0, 0.2, 0.25, 0.3333333333333333, 0.5, 0.2, 0, 0.3333333333333333, 0.5, 0.25, 0]
71130;16;16;[7, 6, 5];3;43;[ 0  7  6  5 12 13  8  3  4  1  2  9 11 10 14 15];[0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0];[0, 7, 8];3;67;[ 0  5  7  8 11 13  6  1 15 12  3 10  4  2  9 14];[0.2, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.2, 0.16666666666666666, 0.2, 0.2, 0, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0, 0.16666666666666666];[0, 7, 8];3;92;[ 0  5  7  8 11 13  6  1 15 12  3 10  4  2  9 14];[0.2, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.2, 0.16666666666666666, 0.2, 0.2, 0, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0, 0.16666666666666666];[1, 3, 5];3;110;[ 1  3  5  0  7 13 11  8 15 12  6 10 14  2  4  9];[0.2, 0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0, 0.3333333333333333, 0.16666666666666666, 0.2, 0.2, 0, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.14285714285714285, 0.16666666666666666]
71131;16;16;[0, 3, 5];3;35;[ 0  3  5  8 12 13 11  1 14 10  4  2  7  6  9 15];[0.3333333333333333, 0.16666666666666666, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0];[0, 3, 5];3;60;[ 0  3  5  8 12 13 11  1 14 10  4  2  7  6  9 15];[0.3333333333333333, 0.2, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0, 0.14285714285714285, 0.3333333333333333, 0, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0];[0, 3, 5];3;85;[ 0  3  5  8 12 13 11  4 10  7  1 14  6  2  9 15];[0.3333333333333333, 0.2, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0];[0, 2, 3];3;110;[ 0  2  3  5 12 11 10  8 13  7  4  1 14  6  9 15];[0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0]
71132;16;16;(1, 3, 9);3;164;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 7, 5, 8];4;69;[ 6  7  5  8  4 12 10  3  1  0  2  9 11 13 14 15];[0, 0, 0, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0, 0.2, 0, 0.2, 0, 0, 0];[6, 7, 5, 8];4;94;[ 6  7  5  8  4 11 10  3 14 13 12  2  1  0  9 15];[0, 0, 0, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0];[7, 10, 12];3;158;[ 2  7  6  5 10 12  8  3 14 13  4 11  1  0  9 15];[0, 0, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.25, 0, 0.25, 0.2, 0.25, 0.2, 0.2, 0]
71133;16;16;[1, 3, 7];3;53;[ 0  1  3  4  7  8 13  2 12  5 14  6 11 10  9 15];[0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0];[1, 2, 4];3;89;[ 0  1  2  3  4  7 11  8 14 12 13  5  6  9 10 15];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0];[1, 3, 7];3;85;[ 1  3  7 12  2  4  8  0 14 11 13  5  6  9 10 15];[0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0.14285714285714285, 0, 0.25, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666, 0];[1, 3, 7];3;110;[ 1  3  7 15 12  4  2  0 13 14  8 11  5  6 10  9];[0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0.14285714285714285, 0, 0.25, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25]
71134;16;16;[7, 14, 10];3;35;[ 7 14 10  8 13  1  3  2  4  6 15 11  5  0  9 12];[0, 0.2, 0.2, 0.2, 0.2, 0, 0.2, 0.25, 0.25, 0, 0.25, 0.16666666666666666, 0, 0.25, 0.25, 0.16666666666666666];[10, 1, 3];3;60;[10  1  3  2  6  4 13  0  7  5  9  8 11 12 14 15];[0, 0.2, 0.2, 0.2, 0.2, 0, 0.2, 0, 0, 0, 1.0, 0, 0, 0.2, 0, 0];[10, 1, 3];3;85;[10  1  3  2  6  4 13  0  7  5  9  8 11 12 14 15];[0, 0.2, 0.2, 0.2, 0.2, 0, 0.2, 0, 0, 0, 1.0, 0, 0, 0.2, 0, 0];[10, 1, 3];3;110;[10  1  3  2  7  6 13  4 15  0  5  8 11  9 12 14];[0, 0.2, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0, 0, 1.0, 0, 0, 0.2, 0, 0.2]
71135;16;16;[3, 7, 9];3;88;[ 0  1  3  7 10 13  9  2  6  5  4  8 11 12 14 15];[0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0];[0, 1, 2, 5];4;100;[ 0  1  2  3  4  5  7  8 15  9 10 12 13  6 11 14];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666];[0, 1, 2, 5];4;125;[ 0  1  2  3  4  5  7  8 15  9 10 12 13  6 11 14];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666];[0, 1, 2, 5];4;150;[ 0  1  2  3  4  5  7  8 15  9 10 12 13  6 11 14];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666]
71136;16;16;[0, 3, 5];3;35;[ 0  3  5  8 13 14  2  1  7  6  4  9 11 10 12 15];[0.2, 0, 0, 0.2, 0, 0.2, 0, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0];[3, 4, 5];3;60;[ 3  4  5 10 15 13  8  0 14  7  1  2 11  9 12  6];[0.2, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.25, 0, 0.16666666666666666, 0.2, 0.125, 0.25, 0.125, 0.125, 0.2, 0.2, 0.25];[3, 4, 5];3;85;[ 3  4  5 10 15 13  8  0 14  7  1  2 11  9 12  6];[0.2, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.25, 0, 0.16666666666666666, 0.2, 0.125, 0.25, 0.125, 0.125, 0.2, 0.2, 0.25];[3, 4, 5];3;110;[ 3  4  5 10 15 13  8  0 14  7  1  2 11  9 12  6];[0.2, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.25, 0, 0.16666666666666666, 0.2, 0.125, 0.25, 0.125, 0.125, 0.2, 0.2, 0.25]
71137;16;16;(0, 2, 12);3;167;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 3, 5];3;74;[ 0  2  3  5 11  8  1  4  7  6  9 10 12 13 14 15];[0.2, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0.2, 0, 0, 0.2, 0, 0, 0, 0];[2, 6, 5];3;93;[ 0  2  6  5 11 12  9  3  8  7  1  4 10 13 14 15];[0.25, 0, 0.25, 0.2, 0, 0.25, 0.25, 0, 0.2, 0.25, 0, 0.25, 0.25, 0, 0, 0];[0, 2, 12];3;110;[ 0  2 12  6 11  5  3  8  7  4  1  9 10 13 14 15];[0.3333333333333333, 0, 0.3333333333333333, 0.2, 0, 0.25, 0.25, 0, 0.2, 0, 0, 0.25, 0.3333333333333333, 0, 0, 0]
71138;16;16;[5, 9, 8];3;43;[ 0  5  9  8 12  3  2  1  7  6  4 10 11 13 14 15];[0.25, 0, 0, 0, 0, 0.25, 0, 0, 0.25, 0.25, 0, 0, 0.25, 0, 0, 0];[4, 5, 8];3;68;[ 0  4  5  8  9 12 11  6 14 13  2  3  7  1 10 15];[0.25, 0, 0, 0, 0.25, 0.25, 0.14285714285714285, 0, 0.25, 0.25, 0, 0.14285714285714285, 0.25, 0.14285714285714285, 0.14285714285714285, 0];[4, 5, 8];3;93;[ 0  4  5  8  9 12  7  1 13 11  2  6 14  3 10 15];[0.25, 0.16666666666666666, 0.16666666666666666, 0, 0.25, 0.25, 0.14285714285714285, 0.16666666666666666, 0.25, 0.25, 0, 0.16666666666666666, 0.25, 0.16666666666666666, 0.14285714285714285, 0];[4, 5, 8];3;118;[ 0  4  5  8  9 12  7  1 13 11  2  6 14 10  3 15];[0.25, 0.16666666666666666, 0.16666666666666666, 0, 0.25, 0.25, 0.14285714285714285, 0.16666666666666666, 0.25, 0.25, 0.14285714285714285, 0.16666666666666666, 0.25, 0.16666666666666666, 0.14285714285714285, 0]
71139;16;16;[1, 11, 13];3;35;[ 1 11 13  0  3 10  5  2  7  6  4  9  8 12 14 15];[0.25, 0.3333333333333333, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0.25, 0.3333333333333333, 0, 0.3333333333333333, 0, 0];[1, 5, 7];3;60;[ 1  5  7 11 10 13  3  0  8  9 14 12  6  4  2 15];[0.25, 0.3333333333333333, 0, 0.25, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0];[1, 5, 7];3;85;[ 1  5  7 11 10 13  3  0  8  9 14 12  2 15  6  4];[0.25, 0.3333333333333333, 0.14285714285714285, 0.25, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.14285714285714285];[1, 5, 7];3;110;[ 1  5  7 11 13 14 10  0  8  3 12  9  4 15  2  6];[0.25, 0.3333333333333333, 0.14285714285714285, 0.25, 0.16666666666666666, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666]
71140;17;17;[0, 1, 7, 4];4;44;[ 0  1  7  4 14  9  3  2  6  5 10  8 11 12 13 15 16];[0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0];[5, 12, 8];3;74;[ 5  4 12  8 13 16  0  7 14  9  1  2  6 10 11  3 15];[0.16666666666666666, 0.16666666666666666, 0, 0, 0.2, 0.2, 0, 0.16666666666666666, 0.2, 0.16666666666666666, 0, 0, 0.2, 0.2, 0.16666666666666666, 0, 0.2];[5, 12, 8];3;99;[ 5  4 12  8 13 16  0  6 14  7  2  9 10  1 11  3 15];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666, 0.16666666666666666, 0, 0.2, 0.2, 0.16666666666666666, 0, 0.2];[4, 11, 8];3;131;[ 4 11 13 15 12  8 10  5 16  1  2  7  9  0 14  6  3];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.25, 0.2, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.2]
71141;17;17;(1, 3, 5);3;281;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 4, 10];3;60;[ 6  4 10  8  3  2  0  1  7  5  9 11 12 13 14 15 16];[0, 0, 0, 0, 0.25, 0, 0.25, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0];[6, 4, 8];3;85;[ 6  4  8  3 10  2 16  0  7  5  9 11 12 13 14  1 15];[0, 0, 0.2, 0.2, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.2, 0, 0, 0, 0, 0, 0.2];[6, 4, 8];3;110;[ 6  4  8  3 10  2 16  0  7  5  9 11 12 13 14  1 15];[0, 0, 0.2, 0.2, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.2, 0, 0, 0, 0, 0, 0.2]
71142;17;17;[0, 2, 3];3;35;[ 0  2  3  7 15  9  1  4  6  5 10  8 11 12 13 14 16];[0.2, 0, 0.2, 0.2, 0, 0, 0, 0.2, 0, 0.2, 0, 0, 0, 0, 0, 0.2, 0];[0, 2, 3];3;60;[ 0  2  3  7 15  9  4 11 16  6  1  5 10 12 13  8 14];[0.2, 0, 0.2, 0.2, 0.16666666666666666, 0, 0, 0.2, 0, 0.2, 0, 0.16666666666666666, 0, 0, 0, 0.2, 0.16666666666666666];[1, 6, 9];3;85;[ 1  6  9 10 15  3  2  0  7  4 11 16  8 12 13  5 14];[0.2, 0.3333333333333333, 0.2, 0.2, 0.16666666666666666, 0, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0.25, 0.16666666666666666, 0, 0, 0, 0.25, 0.16666666666666666];[1, 6, 9];3;110;[ 1  6  9 10 15  3  2  0 13 12  7  4 11 16  8  5 14];[0.2, 0.3333333333333333, 0.2, 0.2, 0.16666666666666666, 0, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0.25, 0.16666666666666666, 0.2, 0.2, 0, 0.25, 0.16666666666666666]
71143;17;17;[7, 10, 12];3;35;[ 7 10 12  3  8 15  2 16  6  5  4  0 11  9 13  1 14];[0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0.16666666666666666, 0.16666666666666666];[7, 14, 12];3;73;[ 7 14 10 11 12 16  2  0  4  1  3 15  8  6  9  5 13];[0.25, 0.25, 0.25, 0.2, 0.25, 0, 0, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0.3333333333333333];[7, 14, 12];3;98;[ 7 14 10 11 12 16  2  0 15  3  4  1  8  9  5  6 13];[0.25, 0.25, 0.25, 0.25, 0.25, 0.14285714285714285, 0, 0.3333333333333333, 0.2, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.3333333333333333];[0, 1, 6];3;110;[ 0  1  6  4  7 11 10  9 15 14 12 16  3  8  2  5 13];[0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
71144;17;17;[1, 2, 3];3;35;[ 1  2  3  4  6  5 12 15 16  7  8  0 11 10 13  9 14];[0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0, 0.2, 0, 0, 0.2, 0.2];[1, 2, 3];3;68;[ 0  1  2  3  5  6 11  4 15 13 12 16 10  9  8  7 14];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0.2, 0.25, 0, 0.25, 0.2];[1, 2, 3];3;93;[ 0  1  2  3  5  6  7 11 14 10  4 13 15 12 16  8  9];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2];[0, 6, 2];3;110;[ 0  6  2  1  3  5  7 11 14 10  4 13 15 12 16  8  9];[0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2]
71145;17;17;[2, 7, 8];3;41;[ 2  7 10  8 16 13  4  9 14  6  1  5  0 11 12  3 15];[0, 0, 0.25, 0, 0.16666666666666666, 0, 0, 0.25, 0.25, 0.16666666666666666, 0.25, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.25];[2, 7, 8];3;66;[ 2  7 10  8 16 13  4  9 14  6  1  5  0 11 12  3 15];[0, 0, 0.25, 0, 0.2, 0, 0, 0.25, 0.25, 0.2, 0.25, 0, 0, 0.2, 0.2, 0, 0.25];[2, 4, 7];3;85;[ 2  4  7 14 12 10  9  8 16 15 13  6  0  5  1  3 11];[0, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0.25, 0.25, 0.25, 0, 0.25, 0.2, 0.25, 0.2, 0.25];[2, 4, 7];3;110;[ 2  4  7 14 12 10  9  8 13 16  1  6  0  5 11  3 15];[0, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0.25, 0.25, 0.25, 0, 0.25, 0.25, 0.25, 0, 0.25]
71146;17;17;[3, 6, 8];3;95;[ 0  3  6  4 12 10  9  8 14 13 15  2  7  5  1 11 16];[0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0];[1, 15, 12];3;80;[ 1 15 11  9 12 16  3  0 10  8 13  6 14  4  2  7  5];[0.16666666666666666, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2];[4, 8, 15];3;85;[ 4  8 15 16  9 11 12  1  0 10 13  6 14  3  5  2  7];[0.16666666666666666, 0.2, 0.14285714285714285, 0.16666666666666666, 0.3333333333333333, 0.14285714285714285, 0.16666666666666666, 0, 0.3333333333333333, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333];[0, 15, 8];3;117;[ 0  4 15  8 16 12  1  9 11  3 13 10 14  6  5  2  7];[0.3333333333333333, 0.2, 0.14285714285714285, 0.16666666666666666, 0.3333333333333333, 0.14285714285714285, 0.16666666666666666, 0, 0.3333333333333333, 0.2, 0.16666666666666666, 0.2, 0.25, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333]
71147;17;17;[7, 6, 11];3;43;[ 2  7  6 11 10 14  3  0  4  5  1  9  8 12 13 15 16];[0, 0, 0.2, 0, 0, 0, 0.2, 0.2, 0, 0, 0.2, 0.2, 0, 0, 0.2, 0, 0];[7, 6, 11];3;68;[ 2  7  6 11 10 14  4  0 15  9  3 16  5  8 13  1 12];[0.125, 0, 0.2, 0.125, 0.125, 0, 0.2, 0.2, 0, 0.125, 0.2, 0.2, 0, 0, 0.2, 0.125, 0.125];[15, 10, 8];3;91;[15 10  9  8  2  7  6 11 14  0  3  4 13 12 16  5  1];[0.125, 0, 0.2, 0.125, 0.125, 0, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.125, 0.125, 0.2, 0.25, 0.125];[10, 12, 8];3;110;[10 12  8  9 15  0  6  2  7 11 14 16  3 13  4  5  1];[0.2, 0, 0.2, 0.125, 0.125, 0, 0.2, 0.2, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.125, 0.2, 0.25, 0.2]
71148;17;17;[2, 5, 7];3;35;[ 2  5  7  9 13 16  3 14 15 11  0  6 12  8  4  1 10];[0.2, 0, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0, 0.2, 0.16666666666666666, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333];[1];1;56;[ 2  0  1  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 1.0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1];1;81;[ 2  0  1  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 1.0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 4, 5];3;110;[ 2  4  5  8 12 11 10 16  7  6  1  3  9 13 14  0 15];[0, 0, 1.0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666]
71149;17;17;[1, 11, 8];3;35;[ 1 11  8  0 13 10  2  7 14 16  4  5  6  9 12  3 15];[0.3333333333333333, 0.5, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0.5, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666];[1, 11, 6];3;60;[ 1 11  6  0 13  9  8  4 15 14 12  7 16  2 10  5  3];[0.3333333333333333, 0.5, 0.16666666666666666, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.5, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2];[1, 11, 2];3;85;[ 1 11  2  0  7  6  8  4 14 13  9 12 15 16  5  3 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[1, 11, 2];3;110;[ 1 11  2  0  7  6  8  4 14 13  9 12 15 16  5  3 10];[0.3333333333333333, 0.5, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
71150;17;17;[3, 7, 15];3;53;[ 0  3  7  8 15 11  9  1  6  5  4  2 10 12 13 14 16];[0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0];[3, 4, 9];3;60;[ 3  4  9  7 15 11  8  0  6  5  1  2 10 12 13 14 16];[0.16666666666666666, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0];[3, 4, 7];3;85;[ 3  4  7  9 11 15  2  0  6  5  1  8 10 12 13 14 16];[0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0];[3, 4, 7];3;110;[ 3  4  7  9 11 15 13  6 12 10 14 16  5  0  1  2  8];[0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0, 0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285, 0.25, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285]
71151;17;17;[1, 3, 6, 5, 9];5;61;[ 1  3  6  5  9  2  4  0  7  8 10 11 12 13 14 15 16];[0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0.2, 0, 0, 0, 0, 0, 0, 0];[1, 3, 6, 5, 9];5;86;[ 1  3  6  5  9  4  8  7 14 13 11 12 15 16  0  2 10];[0, 0.2, 0, 0.2, 0.14285714285714285, 0.2, 0.2, 0.14285714285714285, 0.14285714285714285, 0.2, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285];[1, 3, 6, 5, 9];5;111;[ 1  3  6  5  9  4  8  7 14 13 11 12 15 16  0  2 10];[0, 0.2, 0, 0.2, 0.14285714285714285, 0.2, 0.2, 0.14285714285714285, 0.14285714285714285, 0.2, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285];[1, 3, 6, 5, 9];5;136;[ 1  3  6  5  9  4  8  7 14 13 11 12 15 16  0  2 10];[0, 0.2, 0, 0.2, 0.14285714285714285, 0.2, 0.2, 0.14285714285714285, 0.14285714285714285, 0.2, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285]
71152;17;17;[3, 2, 11];3;35;[ 3  2 11  9 14 13  0 15  7  6  5  4  1  8 10 12 16];[0.2, 0, 0.25, 0.25, 0, 0, 0, 0, 0, 0.25, 0, 0.25, 0, 0.2, 0.25, 0.2, 0];[0, 3, 7];3;67;[ 0  2  3  7  6 14 11  9 12 13 15  5 10  4 16  1  8];[0.25, 0, 0.25, 0.25, 0.14285714285714285, 0.16666666666666666, 0.25, 0.25, 0, 0.25, 0.16666666666666666, 0.25, 0.25, 0.2, 0.25, 0.2, 0.14285714285714285];[0, 3, 7];3;92;[ 0  2  3  7  6 14 11  9 12 13  5  8 15 16 10  4  1];[0.25, 0, 0.25, 0.25, 0.14285714285714285, 0.2, 0.25, 0.25, 0.2, 0.25, 0.16666666666666666, 0.25, 0.25, 0.2, 0.25, 0.2, 0.2];[2, 5, 12];3;110;[ 2  5 12  3  7  6  9  0 14 13 11 10  8 15 16  4  1];[0.25, 0, 0.3333333333333333, 0.25, 0.14285714285714285, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.2]
71153;17;17;[3, 13, 11];3;35;[ 3 13 11 15 12  8  1  0  7  6  5  4  2  9 10 14 16];[0, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0];[0, 8, 13];3;60;[ 0  8 13  3 11 12 15  7  4  9 10  2  6  5  1 14 16];[0.3333333333333333, 0, 0, 0.2, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285, 0.14285714285714285, 0.2, 0.2, 0.3333333333333333, 0, 0.2, 0];[0, 8, 13];3;85;[ 0  8 13  3  9 11  6 15 12  4 10  7 14  5  1  2 16];[0.3333333333333333, 0, 0, 0.2, 0.14285714285714285, 0, 0.2, 0.14285714285714285, 0.3333333333333333, 0.2, 0.14285714285714285, 0.2, 0.2, 0.3333333333333333, 0.14285714285714285, 0.2, 0];[0, 8, 13];3;110;[ 0  8 13  3  9 11  6 15 12  4 10 14  7  5  1  2 16];[0.3333333333333333, 0, 0, 0.2, 0.16666666666666666, 0, 0.2, 0.14285714285714285, 0.3333333333333333, 0.2, 0.16666666666666666, 0.2, 0.2, 0.3333333333333333, 0.16666666666666666, 0.2, 0]
71154;17;17;(1, 3, 12);3;287;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 6, 12];3;60;[ 2  6 12  8  3  4  1  0  7  5 10  9 11 13 14 15 16];[0, 0, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0];[2, 6, 12];3;85;[ 2  6 12  8  3  4  1  0  7  5 10  9 11 13 14 15 16];[0, 0, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0];[2, 6, 12];3;110;[ 2  6 12  8  9 15  3  1  7  5  4  0 11 10 13 14 16];[0, 0.2, 0.25, 0.2, 0, 0, 0.25, 0, 0.25, 0.2, 0, 0, 0.25, 0, 0, 0.2, 0]
71155;17;17;[3, 15, 10];3;41;[ 3 15 12 10  9  7  6 14 11  1  8  2  4  5  0 13 16];[0, 0.16666666666666666, 0, 0.25, 0, 0, 0.2, 0.2, 0.16666666666666666, 0.2, 0.25, 0.2, 0.25, 0, 0.2, 0.25, 0];[1, 7, 10];3;60;[ 1  7 10  6 12 11  9  3 15 14  8  4 13 16  0  5  2];[0, 0.3333333333333333, 0, 0.25, 0.2, 0, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2];[1, 7, 10];3;85;[ 1  7 10  3  6  9  8  0 12 14 15 11  4 13 16  5  2];[0.25, 0.3333333333333333, 0, 0.25, 0.2, 0, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2];[1, 7, 10];3;110;[ 1  7 10  3  6  9  8  0 12 14 15 11  4 13 16  5  2];[0.25, 0.3333333333333333, 0, 0.25, 0.2, 0, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2]
71156;17;17;[8, 12, 11];3;93;[ 1  2  4  8 12 14 11 16  7  6  5  3 10  9 13  0 15];[0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285];[8, 12, 11];3;118;[ 1  2  4  8 12 14 11 16  7  6  5  3 10  9 13  0 15];[0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285];[8, 12, 11];3;143;[ 1  2  4  8 12 14 11 16  7  6  5  3 10  9 13  0 15];[0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285];[5, 15, 10];3;118;[ 2  5 15 10 14  8  4  1 12 11 16  0  7  6  9  3 13];[0, 0.14285714285714285, 0.25, 0, 0.14285714285714285, 0.25, 0, 0, 0.14285714285714285, 0, 0.25, 0.14285714285714285, 0.14285714285714285, 0, 0.25, 0.25, 0.14285714285714285]
71157;17;17;[1, 4, 6, 15];4;44;[ 1  4  6 15 10 11  8  3 16  7  0  5  9 12 13  2 14];[0, 0.25, 0, 0.2, 0.25, 0, 0.25, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0, 0.25, 0.2];[3, 5, 4];3;68;[ 1  3  5  4  6 15 12 10 16 11  8  0  7  9 13  2 14];[0, 0.25, 0, 0.25, 0.25, 0.25, 0.25, 0, 0.2, 0, 0.25, 0.2, 0.25, 0, 0, 0.25, 0.25];[3, 5, 12];3;85;[ 3  5 12  4  6 15 10  1 11  8 16  2  7  9 13  0 14];[0, 0.25, 0.14285714285714285, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0, 0.2, 0, 0.25, 0.2, 0.3333333333333333, 0, 0, 0.25, 0.2];[3, 5, 12];3;110;[ 3  5 12  4  6 15 10  1 11  8 16  2  7  9 13  0 14];[0, 0.25, 0.14285714285714285, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0, 0.2, 0, 0.25, 0.2, 0.3333333333333333, 0, 0, 0.25, 0.2]
71158;17;17;(2, 5, 10);3;384;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 5, 10);3;409;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 7, 10];3;93;[ 3  2  7 10 16  0  5  4  6  8  9 11 12 13 14  1 15];[0, 0, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0, 0.25, 0, 0, 0, 0, 0, 0.25];[2, 7, 10];3;110;[ 2  7 10  1 13 14 15  0 16  6  4  5 11  9  8  3 12];[0.125, 0.125, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0.125, 0.125, 0.125, 0.125]
71159;17;17;[3, 7, 8];3;41;[ 3  7 15  8 12 14  4  0 11  5  9 16  6  2 10  1 13];[0.16666666666666666, 0, 0, 0.2, 0.16666666666666666, 0.16666666666666666, 0, 0.2, 0.2, 0.14285714285714285, 0, 0.16666666666666666, 0.2, 0, 0.2, 0.2, 0.14285714285714285];[3, 7, 8];3;66;[ 3  7 15  8 12 14  4  0  9 11 13  5  2 16  6  1 10];[0.16666666666666666, 0, 0.14285714285714285, 0.2, 0.16666666666666666, 0.16666666666666666, 0, 0.2, 0.2, 0.16666666666666666, 0, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.2, 0.14285714285714285];[5, 4, 9];3;85;[ 5  4  9  8 14 11 13  3  7 12 15  0  2  6 16  1 10];[0.16666666666666666, 0, 0.16666666666666666, 0.2, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.2, 0.3333333333333333, 0.3333333333333333, 0, 0.25, 0.2, 0.25, 0.3333333333333333, 0.2, 0.14285714285714285];[5, 4, 9];3;110;[ 5  4  9  8 14 11  2 13  0 12  3  7 15  6 16  1 10];[0.2, 0, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.2, 0.3333333333333333, 0.3333333333333333, 0, 0.25, 0.2, 0.25, 0.3333333333333333, 0.2, 0.14285714285714285]
71160;18;18;[9, 8, 16];3;35;[ 9  8 16  5 11  4  3 12 13  7  1  0  6 10 14  2 15 17];[0, 0, 0, 0.14285714285714285, 0.25, 0.25, 0, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0, 0.25, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.3333333333333333, 0];[9, 8, 16];3;60;[ 9  8 16  2  5 11  4  7 13 12  3  1  6 10 14  0 15 17];[0, 0, 0.25, 0.14285714285714285, 0.25, 0.25, 0, 0.25, 0.3333333333333333, 0.3333333333333333, 0, 0.25, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.3333333333333333, 0];[9, 8, 16];3;85;[ 9  8 16  2  5 11  4  7  3  0 17 12 13 10  6  1 15 14];[0.2, 0, 0.25, 0.2, 0.25, 0.25, 0, 0.25, 0.3333333333333333, 0.3333333333333333, 0, 0.25, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.3333333333333333, 0.2];[9, 8, 16];3;110;[ 9  8 16  2  5 11  4  7  3  0 17 14 15 13 12  1 10  6];[0.2, 0, 0.25, 0.2, 0.25, 0.25, 0, 0.25, 0.3333333333333333, 0.3333333333333333, 0, 0.25, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.2]
71161;18;18;[0, 8, 13];3;35;[ 0  8 13 16  4  5  2  1  7  6 10  9 11 12 14  3 15 17];[0.25, 0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0, 0, 0, 0.25, 0, 0, 0.25, 0];[0, 4, 8];3;91;[ 0  3  4  8  9 13 10  5 14  6  1  2  7 11 12 15 16 17];[0.3333333333333333, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0, 0, 0.3333333333333333, 0.16666666666666666, 0, 0, 0];[0, 4, 8];3;116;[ 0  3  4  8  9 13 10  5 14 11  2  7 12 16  6  1 15 17];[0.3333333333333333, 0, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.3333333333333333, 0.16666666666666666, 0, 0.14285714285714285, 0];[0, 3, 5];3;186;[ 0  3  4  8  9 13  2  1 15 14  5 10 11  7 12 16  6 17];[0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0]
71162;18;18;[0, 4, 9];3;41;[ 0  4 11  9 13 15 17  2  7  6  5  3 10  8 12  1 14 16];[0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285];[0, 4, 9];3;100;[ 0  4  7 15 13 11 10  9 17 16  3  6  5  8  1  2 14 12];[0.16666666666666666, 0, 0, 0.14285714285714285, 0.16666666666666666, 0, 0.14285714285714285, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[7, 5, 9];3;91;[ 7  5 11  9 12 17  0 10 15 13 16  4  6  3  1  2 14  8];[0.16666666666666666, 0, 0, 0.14285714285714285, 0.16666666666666666, 0.2, 0.14285714285714285, 0.2, 0, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.2];[7, 9, 17];3;110;[ 7  9 17 11 12  5  0 10 15 13 16  4  6  2  3  1 14  8];[0.16666666666666666, 0.1, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.2, 0.14285714285714285, 0.3333333333333333, 0, 0.3333333333333333, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333]
71163;18;18;[0, 2, 6, 13, 11];5;90;[ 0  2  6  7 13 11 16  3  4  5  9  8 10 12 14  1 15 17];[0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0];[3, 5, 7];3;60;[ 3  5  7 11 16  6 13  2  0  4  9  1 10 12 14  8 15 17];[0.16666666666666666, 0, 0.16666666666666666, 0.25, 0, 0.25, 0.16666666666666666, 0.25, 0, 0, 0, 0.25, 0, 0.16666666666666666, 0, 0, 0.25, 0];[3, 5, 7];3;85;[ 3  5  7 11 16  4  6  2 15  9 13 12 17  0  1  8 14 10];[0.16666666666666666, 0, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.25, 0.16666666666666666];[3, 5, 7];3;110;[ 3  5  7 11 16  4  9 15 12  2 17 13  0  6  1  8 14 10];[0.16666666666666666, 0, 0.2, 0.25, 0.2, 0.25, 0.16666666666666666, 0.25, 0, 0.2, 0, 0.25, 0.2, 0.16666666666666666, 0, 0.2, 0.25, 0.2]
71164;18;18;[0, 15, 12];3;35;[ 0 15 12  2 10 11  4  1  7  6  5  3  8  9 13 14 16 17];[0.3333333333333333, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0.25, 0.25, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0];[0, 2, 4];3;67;[ 0  1  2  4 12 15 10 11  7  6  5  3  8  9 13 14 16 17];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0.25, 0.25, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0];[0, 2, 4];3;92;[ 0  1  2  4 12 15 10 11  8  9  5  7  6  3 13 14 16 17];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0];[0, 2, 4];3;117;[ 0  1  2  4 12 15 10 11  8  9  5  7 13  3  6 14 16 17];[0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.3333333333333333, 0.16666666666666666, 0, 0.3333333333333333, 0, 0]
71165;18;18;[3, 6, 10];3;41;[ 3  6 13 10 15 16 17  8 12  9  7  2  4  5  1  0 14 11];[0, 0, 0.14285714285714285, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0, 0.14285714285714285, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[2, 10, 17];3;60;[ 2 10 17  6 13  0  3 15 16  9 12  7  8  5  4  1 14 11];[0.25, 0, 0.3333333333333333, 0.16666666666666666, 0, 0, 0.25, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.3333333333333333, 0, 0.14285714285714285, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333];[2, 10, 17];3;85;[ 2 10 17  6 13  0  9 12 15  3 16  8  7  5  4  1 14 11];[0.25, 0, 0.3333333333333333, 0.16666666666666666, 0, 0, 0.25, 0.14285714285714285, 0.14285714285714285, 0.2, 0.3333333333333333, 0, 0.2, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333];[2, 10, 17];3;110;[ 2 10 17  6 13  0  9 12  7  5  4  3 14 15 16  1  8 11];[0.25, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.14285714285714285, 0.2, 0.3333333333333333, 0, 0.2, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333]
71166;18;18;[2, 5, 8];3;35;[ 2  5  8  1  3  4  6  0  7  9 10 11 12 13 14 15 16 17];[0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 5, 8];3;60;[ 2  5  8  1  3  4  6  0  7  9 10 11 12 13 14 15 16 17];[0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 5, 8];3;85;[ 2  5  8  4 10 12  6 16  7  0  1  9 11 13 14  3 15 17];[0, 0, 0.3333333333333333, 0, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0, 0.3333333333333333, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0];[2, 5, 8];3;110;[ 2  5  8  4 12 11 10  7 13 17 16  6  1  9  3  0 15 14];[0, 0, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0.16666666666666666, 0.25, 0.3333333333333333, 0, 0.25, 0.25, 0.25, 0.25, 0, 0, 0.16666666666666666, 0.25]
71167;18;18;[0, 2, 6];3;35;[ 0  2  6  9 12 13  3  1  7  5  4  8 11 10 14 15 16 17];[0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0];[0, 2, 6];3;60;[ 0  2  6  9 12 13  3  1 15  8  4  5  7 10 11 14 16 17];[0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0, 0, 0.2, 0, 0.16666666666666666, 0.2, 0, 0, 0.2, 0.2, 0, 0.16666666666666666, 0, 0];[3, 6, 13];3;85;[ 3  6 13  8  9 12  2  0 15  1  4  5  7 10 11 14 16 17];[0.2, 0.16666666666666666, 0.2, 0.25, 0, 0, 0.25, 0, 0.25, 0.2, 0, 0, 0.2, 0.25, 0, 0.16666666666666666, 0, 0];[3, 4, 6];3;110;[ 3  4  6  8 11 13  2  0 12  9  1 15  7  5 10 14 16 17];[0.2, 0.16666666666666666, 0.2, 0.25, 0.25, 0, 0.25, 0, 0.25, 0.2, 0, 0.25, 0.2, 0.25, 0, 0.16666666666666666, 0, 0]
71168;18;18;[0, 3, 6];3;35;[ 0  3  6  4 12 11 17  2 14 13 16  7 10  9  1  5 15  8];[0.16666666666666666, 0, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.16666666666666666];[2, 4, 10];3;60;[ 2  4 10  8 15 14  3  0 12 11  6 17 16 13  7  5  9  1];[0.16666666666666666, 0, 0.2, 0.16666666666666666, 0.2, 0, 0.16666666666666666, 0, 0.2, 0, 0.2, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.2, 0.2, 0.14285714285714285, 0.16666666666666666];[2, 4, 10];3;85;[ 2  4 10  8 15 14  3  0 12 11  6 17 16 13  7  5  9  1];[0.16666666666666666, 0, 0.2, 0.16666666666666666, 0.2, 0, 0.16666666666666666, 0, 0.2, 0, 0.2, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.2, 0.2, 0.14285714285714285, 0.16666666666666666];[0, 2, 4];3;117;[ 0  1  2  4 15 10  9  8 14 11  6  3 12 17 16 13  5  7];[0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0, 0.16666666666666666, 0, 0.2, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.2, 0.2, 0.14285714285714285, 0.16666666666666666]
71169;18;18;[0, 1, 8, 15];4;77;[ 0  1  5  8  9 15  3  2  7  6  4 10 11 12 13 14 16 17];[0.2, 0.2, 0, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0, 0, 0, 0, 0, 0.2, 0, 0];[5, 11, 8];3;139;[ 0  1  5  4 12 11  9  8 15 16 13  2  7  6 10  3 14 17];[0.2, 0.2, 0, 0, 0.2, 0.2, 0, 0, 0.2, 0.2, 0, 0.2, 0.2, 0.16666666666666666, 0, 0.2, 0.2, 0];[5, 8, 11];3;85;[ 5  8 11  0  6  9  4  1 15 12 17 16  7 10  2  3 14 13];[0.2, 0.2, 0, 0, 0.2, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0.2, 0, 0, 0.2, 0.2, 0.2];[5, 8, 11];3;110;[ 5  8 11  0  6  9  4  1 15 13 12 16 17 14  7  3 10  2];[0.2, 0.2, 0, 0, 0.2, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0.2, 0.2, 0.125, 0.2, 0.2, 0.2]
71170;18;18;[2, 7, 4];3;35;[ 2  7  4  6 13 14 10  9 17  5  1  0 11  8 12  3 15 16];[0, 0, 0.5, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.5, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285];[2, 7, 4];3;60;[ 2  7  4  6 13 14 10  9 17  5  1  0 11  8 12  3 15 16];[0, 0, 0.5, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.5, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285];[2, 7, 4];3;85;[ 2  7  4  0  5 11 13 16 10  6  9  8 14  3 17  1 15 12];[0.16666666666666666, 0, 0.5, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.5, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0, 0.16666666666666666, 0.14285714285714285, 0, 0.16666666666666666, 0.14285714285714285];[2, 7, 6];3;110;[ 2  7  6  3 10  9  5  0 11  4 13 16 14  8 17  1 15 12];[0.16666666666666666, 0, 0.5, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.5, 0.14285714285714285, 0.25, 0.25, 0.16666666666666666, 0, 0.16666666666666666, 0.14285714285714285, 0, 0.16666666666666666, 0.14285714285714285]
71171;18;18;[1, 4, 15];3;35;[ 1  4 15  8 17  3  2  5  7  6 10  9 11 12 13  0 14 16];[0, 0.25, 0, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0, 0, 0, 0.25, 0, 0.25];[2, 5, 15];3;60;[ 2  5 15 10  4  8  1 17  7  6  0  9 11 12 13  3 14 16];[0, 0.25, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0, 0, 0.25, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0.25];[2, 5, 15];3;85;[ 2  5 15 10  4  8  1 17 11 13  0  9 16  6  7  3 14 12];[0.14285714285714285, 0.25, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0.14285714285714285, 0, 0.25, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.3333333333333333, 0.14285714285714285, 0.25];[2, 5, 15];3;110;[ 2  5 15 10  4  8  1 17 11 13  0  9 16  6  7  3 14 12];[0.14285714285714285, 0.25, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0.14285714285714285, 0, 0.25, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.3333333333333333, 0.14285714285714285, 0.25]
71172;18;18;(0, 2, 6);3;197;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 4, 6];3;60;[ 1  4  6  8 15 17  3 11 13 12 14 10 16  2  7  5  9  0];[0, 0.2, 0.1, 0.1, 0.2, 0, 0.2, 0, 0.2, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0.2, 0.1, 0.2];[1, 6, 4];3;91;[ 1  6  5  4 15  8 17  2 13 12 11 10 14  3 16  0  9  7];[0, 0.2, 0.1, 0.1, 0.2, 0.2, 0.2, 0, 0.2, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0.2, 0.1, 0.2];[1, 4, 5];3;110;[ 1  4  5 15 17  9  8 11 16  6 10 12 13 14  3  2  0  7];[0, 0.25, 0.1, 0.1, 0.25, 0.25, 0.2, 0, 0.2, 0.2, 0.1, 0.2, 0.1, 0.1, 0.1, 0.25, 0.2, 0.25]
71173;18;18;[0, 2, 5];3;35;[ 0  2  5  8 14 16  7 11 15 13  9  6  4  3 10  1 12 17];[0.2, 0, 0.2, 0, 0, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0];[0, 2, 5];3;60;[ 0  2  5  4  7 14 10  8 16 11  6 13 15  9  1  3 12 17];[0.2, 0, 0.2, 0, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0];[0, 2, 5];3;85;[ 0  2  5 15 16  7  8 14 10  4  6 11 13  9  1  3 12 17];[0.25, 0, 0.25, 0, 0.2, 0.25, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0, 0.16666666666666666, 0.2, 0.25, 0.25, 0];[0, 2, 5];3;110;[ 0  2  5 15 16  7  8 10 11 12 14  9  4  6 13  1  3 17];[0.25, 0, 0.25, 0, 0.2, 0.25, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.25, 0.25, 0]
71174;18;18;[2, 4, 10];3;35;[ 2  4 10 11 14  9  3  0  8 17  5  6  7 12 13  1 15 16];[0.14285714285714285, 0, 0.5, 0.14285714285714285, 0.5, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.5, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0.14285714285714285];[2, 4, 10];3;60;[ 2  4 10 11 14  7  3  0  8 13 15  9 17  6  1  5 12 16];[0.14285714285714285, 0, 0.5, 0.14285714285714285, 0.5, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.5, 0.3333333333333333, 0, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285, 0, 0.14285714285714285];[2, 4, 10];3;85;[ 2  4 10  6 14 11  9  3  8 13 15  7 17  5  1  0 12 16];[0, 0, 0.5, 0.3333333333333333, 0.5, 0, 0.3333333333333333, 0.14285714285714285, 0.14285714285714285, 0.3333333333333333, 0.5, 0.3333333333333333, 0, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285, 0, 0.14285714285714285];[2, 4, 10];3;110;[ 2  4 10  3  6 11  9  1 14 13 15 12  7 17  8  5  0 16];[0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.5, 0, 0.3333333333333333, 0.2, 0.14285714285714285, 0.3333333333333333, 0.5, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0.2]
71175;18;18;(0, 1, 5);3;181;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 7, 15];3;60;[ 0  7 15 11 17  6  5 13  8  1  2  4 10  9 12  3 14 16];[0.25, 0.2, 0, 0, 0, 0.2, 0.2, 0.25, 0.2, 0, 0, 0.25, 0, 0.2, 0, 0.25, 0, 0.25];[0, 1, 5];3;91;[ 0  1  7  5 13 14 11  9 15 17  6  8  4  3 10  2 12 16];[0.25, 0.25, 0, 0, 0, 0.25, 0.2, 0.25, 0.2, 0.25, 0, 0.25, 0, 0.25, 0.25, 0.25, 0, 0.25];[0, 1, 5];3;116;[ 0  1  7  5 13 14 11  9 15 17 10  8  6  2 12  4  3 16];[0.25, 0.25, 0.16666666666666666, 0, 0.16666666666666666, 0.25, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0, 0.25]
71176;18;18;[1, 6, 8];3;35;[ 1  6  8  2  4 14 13  0  7  5  3  9 11 10 12 15 16 17];[0.2, 0.3333333333333333, 0.2, 0, 0.2, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0.2, 0.2, 0, 0, 0];[1, 6, 8];3;60;[ 1  6  8  2  4 14 13  0 15 10  7  3  5  9 11 12 16 17];[0.2, 0.3333333333333333, 0.2, 0, 0.2, 0, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0, 0, 0.2, 0.2, 0.16666666666666666, 0, 0];[1, 6, 14];3;85;[ 1  6 14  8  3  4  2  0 13  7 15 10  5  9 11 12 16 17];[0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0, 0, 0.2, 0.3333333333333333, 0.16666666666666666, 0, 0];[1, 6, 14];3;110;[ 1  6 14  8  3  4  2  0 13  7 12 10 15 16 17  5  9 11];[0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.2, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666]
71177;18;18;[3, 11, 8];3;41;[ 3 11 10  8 17  9  6  1 12 13 14  4  7  5  0  2 15 16];[0, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.25];[3, 11, 8];3;66;[ 3 11 10  8 17 15  6  1  5  9 13 12 14  4  0  7  2 16];[0, 0.2, 0, 0.25, 0.16666666666666666, 0.2, 0.2, 0, 0.25, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.2, 0, 0.25];[3, 11, 8];3;91;[ 3 11 10  8 17 12  6  1 15 14 16  5  9 13  0  4  2  7];[0.16666666666666666, 0.2, 0, 0.25, 0.16666666666666666, 0.2, 0.2, 0, 0.25, 0.16666666666666666, 0.25, 0.25, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.25];[3, 11, 8];3;116;[ 3 11 10  8 17 12  6  1 15 14 16  5  9 13  0  4  7  2];[0.16666666666666666, 0.2, 0, 0.25, 0.16666666666666666, 0.2, 0.2, 0.14285714285714285, 0.25, 0.16666666666666666, 0.25, 0.25, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.25]
71178;18;18;[0, 2, 5];3;35;[ 0  2  5  4  7 15 12 17  6  3  8  9 11 10 13  1 14 16];[0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0, 0, 0.2, 0, 0, 0.2, 0, 0.2];[0, 2, 4];3;67;[ 0  1  2  4  7  5 12 15 17  9 16 13 11 10  6  3 14  8];[0.2, 0.2, 0.2, 0, 0.2, 0.2, 0, 0.2, 0, 0.14285714285714285, 0, 0, 0.2, 0.14285714285714285, 0, 0.2, 0.14285714285714285, 0.2];[0, 2, 4];3;92;[ 0  1  2  4  7  5 12 15 17 13  9  6 16 11  3  8 14 10];[0.2, 0.2, 0.2, 0, 0.2, 0.2, 0.14285714285714285, 0.2, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.2, 0.14285714285714285, 0, 0.2, 0.14285714285714285, 0.2];[0, 2, 4];3;117;[ 0  1  2  4  7  5 12 15 17 13  9  6 16 11  3  8 14 10];[0.2, 0.2, 0.2, 0, 0.2, 0.2, 0.14285714285714285, 0.2, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.2, 0.14285714285714285, 0, 0.2, 0.14285714285714285, 0.2]
71179;18;18;[1, 2, 5, 9];4;105;[ 1  2  3  4  6  5  9  8 14 15 11 16  7 10 13  0 12 17];[0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0];[0, 1, 3, 4];4;83;[ 0  1  2  3  4  5  6  8 15  9 11 13 14 16 17  7 12 10];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[0, 1, 3, 4];4;108;[ 0  1  2  3  4  5  6  8 15  9 11 13 14 16 17 12 10  7];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.125, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[0, 1, 3, 4];4;133;[ 0  1  2  3  4  5  6  8 15  9 11 13 14 16 17 12 10  7];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.125, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666]
71180;19;19;[7, 5, 13];3;35;[ 7  5 13  9 15 12 18 17  8 11  2  6  0  1  4  3 14 10 16];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.2, 0, 0.16666666666666666, 0.2, 0.3333333333333333, 0, 0.2, 0, 0.2, 0.2];[7, 5, 12];3;60;[ 7  5 12 13  9  8  0  2 15 11 18 17  1  6 10  4 14  3 16];[0.2, 0.16666666666666666, 0.2, 0, 0.14285714285714285, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.2, 0.2, 0.14285714285714285, 0.2, 0.3333333333333333, 0.3333333333333333, 0.14285714285714285, 0.2, 0, 0.2, 0.2];[1, 5, 13];3;91;[ 1  5  7 13 12 10  4  0 11  9  2  8 15 17 18  3  6 14 16];[0.25, 0.3333333333333333, 0.2, 0.16666666666666666, 0.25, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.14285714285714285, 0.2, 0, 0.2, 0.2];[7, 5, 12];3;128;[ 1  7  5  4 12 13  0 10 17 11  2  3 14  9 15  8 18  6 16];[0.25, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.2, 0.2, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0, 0.25, 0.2]
71181;19;19;[6, 5, 10];3;35;[ 6  5 10 15 13 11  8 17 18  4  7  3  1  9  2  0 14 12 16];[0, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333];[3, 5, 6];3;60;[ 3  5  6 15 13 11 10  8 14 17 18  2  7  4  1  0 12  9 16];[0, 0, 0.2, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333];[6, 8, 5];3;85;[ 6  8  5  3 13 11 10 15 14 17 18  1  9 12  2  7  0  4 16];[0.2, 0.25, 0.25, 0.3333333333333333, 0, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333];[6, 8, 5];3;110;[ 6  8  5  3 13 11 10 15 14 17 18  1  9 12  2  7  0 16  4];[0.2, 0.25, 0.25, 0.3333333333333333, 0, 0.3333333333333333, 0.5, 0.25, 0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333]
71182;19;19;(0, 2, 4);3;214;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 4);3;239;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 8, 12];3;110;[ 3  4 11  8 12 13 16  6 10  1 17  5  7  9  0  2 15 14 18];[0, 0.14285714285714285, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.14285714285714285, 0, 0.16666666666666666, 0, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.14285714285714285, 0];[12, 8, 13];3;130;[ 6  4 12  8 13  3  5 18 16 11 10  1 17  7  0  2 15 14  9];[0, 0.14285714285714285, 0, 0.2, 0.25, 0.2, 0.25, 0, 0.25, 0, 0.14285714285714285, 0.16666666666666666, 0.25, 0.25, 0, 0, 0.16666666666666666, 0.14285714285714285, 0.2]
71183;19;19;(0, 1, 13);3;207;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 13);3;232;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 13);3;257;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 13);3;282;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
71184;19;19;[2, 6, 8];3;63;[ 0  2  6  8 12 13 15 17  7  5  4  3 11 10  9  1 14 16 18];[0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0];[2, 6, 8];3;88;[ 0  2  6  8 12 13 15 17  7  5  4  3 11 10  9  1 14 16 18];[0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0];[0, 1, 3];3;85;[ 0  1  3 10 12 17  6 13 15  8  2  4  7  9 11  5 14 16 18];[0.2, 0.2, 0.14285714285714285, 0.2, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.2, 0, 0.2, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.2, 0];[0, 1, 3];3;110;[ 0  1  3 10 12 17  6 13 15  8  2  4  7  9 11  5 14 16 18];[0.2, 0.2, 0.14285714285714285, 0.2, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.2, 0, 0.2, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.2, 0]
71185;19;19;(3, 9, 13);3;607;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[13, 14, 9];3;60;[13 14  9  8 18 16  0  1  7  6  5  4 11 10  2  3 15 12 17];[0, 0, 0, 0, 0, 0, 0, 0, 0.2, 0.2, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0.2];[13, 14, 9];3;85;[13 14  9  8 18 16  0  1  7  6  5  4 11 10  2  3 15 12 17];[0, 0, 0, 0, 0, 0, 0, 0, 0.2, 0.2, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0.2];[7, 9, 13];3;110;[ 7  9 13 16 17 18  8 14  6  5  4  3 11  0  2  1 15 12 10];[0, 0, 0, 0, 0, 0, 0, 0.25, 0.2, 0.25, 0, 0, 0, 0.25, 0.2, 0, 0.25, 0.25, 0.2]
71186;19;19;(4, 8, 16);3;688;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 8, 16);3;713;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 8, 16);3;738;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[4, 10, 9];3;110;[ 4 10  9 15 13  8 18  2  7  6  5  3  1 11 12  0 14 16 17];[0, 0, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666]
71187;19;19;[6, 7, 15];3;35;[ 6  7 15 11 14 17  1  5  4 12 18  3 10  9  0  2 13  8 16];[0, 0.1, 0, 0.1, 0.1, 0.1, 0.2, 0.2, 0, 0, 0, 0.2, 0.1, 0, 0.2, 0.2, 0, 0.2, 0.1];[6, 5, 12];3;60;[ 6  5 12 13 18  7  3 11 14 15 10  4 17  0  1  2  9  8 16];[0, 0, 0, 0.2, 0.2, 0.25, 0.25, 0.2, 0, 0, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0, 0.2, 0.25];[6, 5, 12];3;85;[ 6  5 12 13 18  4  1  7 14 15 11 10 17  3  0  2  9  8 16];[0, 0.2, 0, 0.2, 0.2, 0.25, 0.25, 0.2, 0, 0, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0, 0.2, 0.25];[6, 5, 12];3;110;[ 6  5 12 13 18  4  1  7 14 15 11 10 17  3  0  2  9  8 16];[0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.2, 0.25, 0.25, 0.2, 0, 0.16666666666666666, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0, 0.2, 0.25]
71188;19;19;[1, 13, 12];3;35;[ 1 13 12  9 18 16  8  5 10 14  6  7  0  4  2  3 15 11 17];[0, 0.2, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.2, 0.14285714285714285, 0, 0.2, 0.2, 0.14285714285714285, 0, 0.2, 0, 0.2];[1, 13, 9];3;60;[ 1 13  9  8 12 16 18  5 10 14  6  7  0  4  2  3 15 11 17];[0, 0.2, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.2, 0.2, 0.14285714285714285, 0, 0.2, 0.2, 0.14285714285714285, 0, 0.2, 0, 0.2];[1, 13, 9];3;85;[ 1 13  9  8 12 16 18  5 10 14  6  7  0  4  2  3 15 11 17];[0, 0.2, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.2, 0.2, 0.14285714285714285, 0, 0.2, 0.2, 0.14285714285714285, 0, 0.2, 0, 0.2];[1, 13, 9];3;110;[ 1 13  9  8 12 16 18  0 11 10 14  6 15  4  5  7  3  2 17];[0.14285714285714285, 0.2, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.2, 0.2, 0.14285714285714285, 0.14285714285714285, 0.2, 0.2, 0.14285714285714285, 0.14285714285714285, 0.2, 0, 0.2]
71189;19;19;[1, 3, 6, 15];4;44;[ 1  3  6 15 12 14 10  9  7  5  4  2  0  8 11 13 16 17 18];[0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0];[3, 2, 5, 4];4;69;[ 3  2  5  4 14  8 18  6 15 12 10  9  1  7 11  0 13 16 17];[0, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.16666666666666666, 0.14285714285714285, 0, 0, 0.16666666666666666];[3, 2, 5, 4];4;94;[ 3  2  5  4 14  8 18  6 15 12 10  9  1  7 11  0 13 16 17];[0, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.16666666666666666, 0.14285714285714285, 0, 0, 0.16666666666666666];[3, 2, 5, 4];4;119;[ 3  2  5  4 14  8 18  6 11 12 10  9 13 15 16  1  0  7 17];[0, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0, 0.16666666666666666]
71190;19;19;[5, 15, 12];3;35;[ 5 15 12 17 10  8  4  3 16 13  7  6  0  9  1  2 14 11 18];[0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0.25, 0];[5, 15, 12];3;60;[ 5 15 12 17 10  8  4  1 13  3 16  6  7  9  0  2 14 11 18];[0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0.25, 0];[5, 15, 12];3;85;[ 5 15 12 17  7  0 18  3 13 10  8  1  4 16  6  2 14 11  9];[0.2, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0, 0.2, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0.25, 0.2];[5, 12, 15];3;118;[ 0  5 12 15 18 17 13 10  6  7  8  4  3 16  1  2 14 11  9];[0.25, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0.2, 0.2, 0.16666666666666666, 0, 0.2, 0, 0.25, 0.2, 0, 0.25, 0.16666666666666666, 0.25, 0.25]
71191;19;19;(0, 1, 3);3;198;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[10, 8, 18];3;60;[10  8 18 16  4  5  0  1  7  6  9 11 12 13  2  3 15 14 17];[0, 0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0.25, 0, 0.25];[6, 10, 15];3;85;[ 6 10 15  8 18 16  3  0  7  5  4  9 11 12  2  1 14 13 17];[0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0.25, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0.25, 0, 0.25];[6, 10, 15];3;110;[ 6 10 15  8 18 16  3  0  7  5  4  9 11 12  2  1 14 13 17];[0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0.25, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0.25, 0, 0.25]
71192;19;19;[1, 6, 11];3;35;[ 1  6 11  8 12 14 18  2  7  5  4  3 10  9 13  0 15 16 17];[0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666];[1, 6, 11];3;60;[ 1  6 11  8 12 14 18  4 10  9 15  2  7  5  0  3 13 16 17];[0, 0.16666666666666666, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.14285714285714285, 0, 0, 0.16666666666666666];[6, 4, 10];3;85;[ 6  4 10  9 17 16 11  8 14 13 15 12  1 18  2  7  3  0  5];[0, 0.16666666666666666, 0.14285714285714285, 0, 0.2, 0, 0.2, 0, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666];[6, 4, 10];3;110;[ 6  4 10  9 17 16 11  8 14 13 15 12  1 18  2  7  3  0  5];[0, 0.16666666666666666, 0.14285714285714285, 0, 0.2, 0, 0.2, 0, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666]
71193;19;19;(0, 9, 12);3;290;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 4, 12, 15];4;103;[ 2  4  7 11 12 15 10 17  6  5  1  3  8  9 13  0 14 16 18];[0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0];[0, 9, 12];3;110;[ 0 15 10  9 12 17 18  2 11  4  7  5  6  8  1  3 14 13 16];[0.16666666666666666, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666];[0, 12, 9];3;162;[ 0  2  6 15 12 13 10  9 18 17  4 11  7  3  5  1 14  8 16];[0.16666666666666666, 0, 0.16666666666666666, 0, 0.14285714285714285, 0, 0.16666666666666666, 0.14285714285714285, 0, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666]
71194;19;19;[0, 5, 4];3;42;[ 0  2  5  4  6 14 15 11 13 17  1  7 10  9  8  3 12 16 18];[0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0];[2, 5, 6];3;60;[ 2  5  6  8  9 11  4  0 15 14 13 17  7  3 10  1 12 16 18];[0.1111111111111111, 0, 0.2, 0, 0.1111111111111111, 0.2, 0.2, 0, 0.2, 0.2, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0];[5, 9, 14];3;85;[ 5  9 14 17  6  8  2  7 11 15 10  3 18  4 13  0 12  1 16];[0.1111111111111111, 0, 0.2, 0.125, 0.1111111111111111, 0.3333333333333333, 0.2, 0.125, 0.2, 0.3333333333333333, 0.125, 0.125, 0, 0.1111111111111111, 0.3333333333333333, 0.125, 0, 0.3333333333333333, 0.125];[5, 9, 14];3;110;[ 5  9 14 17  6  8  4  3  2 11  7 15 18 10 13  0 12  1 16];[0.1111111111111111, 0, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.125, 0.2, 0.3333333333333333, 0.125, 0.125, 0, 0.1111111111111111, 0.3333333333333333, 0.125, 0, 0.3333333333333333, 0.125]
71195;19;19;[0, 6, 15, 8];4;44;[ 0  6 15  8 12 13  2  1  7  5  4  3 11 10  9 14 16 17 18];[0.16666666666666666, 0, 0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0];[0, 4, 6, 8];4;69;[ 0  4  6  8 12 13 15  1  7  5  2  3 11 10  9 14 16 17 18];[0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0];[0, 4, 6, 8];4;94;[ 0  4  6  8 12 13 15  1  7  5  2  3 11 10  9 14 16 17 18];[0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0];[0, 5, 6, 8];4;119;[ 0  5  6  8 13 15 12  4  7  1  2  3 11 10  9 14 16 17 18];[0.2, 0, 0, 0, 0.16666666666666666, 0.2, 0.2, 0, 0.2, 0, 0, 0, 0.16666666666666666, 0.2, 0, 0.2, 0, 0, 0]
71196;19;19;[6, 5, 4];3;43;[ 0  6  5  4 13 15  8 17 18  1  7  9 11 10  2  3 14 12 16];[0.2, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0.2, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0.2];[0, 5, 13];3;60;[ 0  5 13  8  4 15  6 17 18  9 10  1  7 11  2  3 14 12 16];[0.25, 0.14285714285714285, 0, 0, 0.2, 0.25, 0.2, 0, 0.25, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.25, 0, 0.2, 0, 0.2, 0.2];[0, 5, 13];3;85;[ 0  5 13  8  4 15  6 17 18  9 10  1  7 11  2  3 14 12 16];[0.25, 0.14285714285714285, 0, 0, 0.2, 0.25, 0.2, 0, 0.25, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.25, 0, 0.2, 0, 0.2, 0.2];[6, 4, 14];3;110;[ 6  4 14  0  8 13  5  1 15 17 18  9 10  3  7  2 12 11 16];[0.25, 0.2, 0, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0, 0.25, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.25, 0.3333333333333333, 0.2, 0, 0.2, 0.2]
71197;19;19;[1, 3, 6, 9];4;44;[ 1  3  6  9 10 14 18 17 15  7  4  8  2 16  0  5 12 13 11];[0.09090909090909091, 0.125, 0.09090909090909091, 0.125, 0.09090909090909091, 0, 0.125, 0.09090909090909091, 0.09090909090909091, 0.125, 0.125, 0, 0, 0, 0.125, 0.09090909090909091, 0.09090909090909091, 0.125, 0.125];[1, 3, 6, 9];4;69;[ 1  3  6  9 10 14 18 17 15  7  4  8  2 16  0  5 12 13 11];[0.09090909090909091, 0.14285714285714285, 0.09090909090909091, 0.14285714285714285, 0.09090909090909091, 0, 0.14285714285714285, 0.09090909090909091, 0.09090909090909091, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.09090909090909091, 0.09090909090909091, 0.14285714285714285, 0.14285714285714285];[1, 2, 3, 6];4;94;[ 1  2  3  6 12 14 10  9 17 18 16 15  8  7  4  0 13 11  5];[0.09090909090909091, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.09090909090909091, 0, 0.14285714285714285, 0.09090909090909091, 0.09090909090909091, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.09090909090909091, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285];[1, 10, 9, 8];4;119;[ 1 10  9  8 17 16 12  2 14 18  3  6 15  7  4  0 13 11  5];[0.09090909090909091, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.09090909090909091, 0, 0.14285714285714285, 0.09090909090909091, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.09090909090909091, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285]
71198;19;19;[0, 10, 9];3;35;[ 0 10  9 14 13  8  2  1  3  7  6  5  4 11 12 15 16 17 18];[0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.2, 0, 0, 0.2, 0.2, 0, 0, 0, 0];[0, 10, 9];3;60;[ 0 10  9 14 13  8  2  1  3  7  6  5  4 11 12 15 16 17 18];[0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.2, 0, 0, 0.2, 0.2, 0, 0, 0, 0];[0, 7, 9];3;115;[ 0  7  6 14 13 10  9  8  1  3  2 12 18 16  4  5 15 11 17];[0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0, 0.14285714285714285, 0.2, 0.2, 0, 0.14285714285714285, 0, 0.14285714285714285];[1, 3, 6];3;110;[ 1  3  6  7 14  0  8 10 13  9  2 12 18 16  4  5 15 11 17];[0.2, 0.25, 0.16666666666666666, 0.25, 0, 0, 0.25, 0.25, 0.2, 0.2, 0.2, 0, 0.16666666666666666, 0.2, 0.25, 0, 0.16666666666666666, 0, 0.16666666666666666]


==> results/segmented_long_wide_necessary_explanations_runs_results.csv <==
obstacles,exhaustive,discrete_25,discrete_50
15,161.0,66.0,67.0
16,188.0,59.0,66.0
17,290.0,88.0,86.0
18,264.0,60.0,70.0
19,336.0,144.0,118.0


==> results/segmented_short_narrow_average_distance_obs_15.csv <==
samples,necessary_explanations,random,decaf
100,0.49,1.23,0.9
200,0.29,0.92,0.62
300,0.35,0.83,0.58
400,0.28,0.76,0.54


==> results/segmented_short_narrow_average_distance_obs_16.csv <==
samples,necessary_explanations,random,decaf
100,0.9,1.33,0.75
200,0.43,0.87,0.57
300,0.29,0.8,0.39
400,0.25,0.72,0.35


==> results/segmented_short_narrow_average_distance_obs_17.csv <==
samples,necessary_explanations,random,decaf
100,0.58,1.35,1.01
200,0.44,1.04,0.68
300,0.28,0.94,0.52
400,0.25,0.82,0.44


==> results/segmented_short_narrow_average_distance_obs_18.csv <==
samples,necessary_explanations,random,decaf
100,1.33,1.57,1.06
200,0.73,1.21,0.84
300,0.38,1.07,0.74
400,0.35,0.94,0.59


==> results/segmented_short_narrow_average_distance_obs_19.csv <==
samples,necessary_explanations,random,decaf
100,1.78,1.99,1.45
200,0.88,1.41,1.06
300,0.64,1.2,0.9
400,0.48,1.07,0.74


==> results/segmented_short_narrow_combined_responsibility_discrete_necessary_discrete_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_25;explanation_size_25;runs_25;obstacles_order_25;responsibility_25;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_75;explanation_size_75;runs_75;obstacles_order_75;responsibility_75;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100
68100;15;15;(2, 4, 7);3;222;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 4, 7];3;60;[ 2  4  7  0  3  1  5  6  8  9 10 11 12 13 14];[0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0];[2, 4, 7];3;85;[ 2  4  7  0  3  1  5  6  8  9 10 11 12 13 14];[0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0];[2, 4, 7];3;110;[ 2  4  7  0  3  1  5  6  8  9 10 11 12 13 14];[0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0]
68101;15;15;(1, 3, 4, 6);4;562;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 4, 6);4;587;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 4, 6);4;612;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 4, 6);4;637;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68102;15;15;[3, 11, 9];3;43;[ 0  3 11  9 13 14  1  2  7  6  5  4 10  8 12];[0.2, 0, 0, 0.2, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0.2];[0, 14, 13];3;95;[ 0  1  3 14 13 11  9  8  7  6  5  4  2 10 12];[0.2, 0.2, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0.2, 0.2];[0, 14, 13];3;120;[ 0  1  3 14 13 11  9  8  5 10 12  7  6  4  2];[0.2, 0.2, 0, 0.2, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.2];[1, 2, 3];3;118;[ 0  1  2  3  5 11  9  8 14 13  7 10 12  6  4];[0.2, 0.2, 0.2, 0.2, 0, 0.2, 0.14285714285714285, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.2]
68103;15;15;(2, 7, 8, 11);4;1112;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 7, 8, 11);4;1137;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 7, 8, 11);4;1162;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 7, 8, 11);4;1187;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68104;15;15;(2, 5, 8, 12);4;1064;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 5, 8, 12);4;1089;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 2, 7, 12, 8];5;252;[ 0  2  7 14 12 10  9  8  6  5  4  3  1 11 13];[0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285];[0, 2, 7, 12, 8];5;277;[ 0  2  7 14 12 10  9  8  6  5  4  3  1 11 13];[0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285]
68105;15;15;(0, 3, 7);3;146;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 7);3;171;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 3, 13];3;85;[ 0  3 13  7 11 10  2  1  6  5  4  9  8 12 14];[0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0, 0.3333333333333333, 0];[0, 3, 13];3;110;[ 0  3 13  7 11 10  2  1  6  5  4  9  8 12 14];[0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0, 0.3333333333333333, 0]
68106;15;15;[1, 7, 8];3;42;[ 1  3  7  8 10 11 14  4  6  5  0  2  9 12 13];[0, 0.2, 0, 0.2, 0.14285714285714285, 0, 0, 0.2, 0.2, 0, 0.2, 0.14285714285714285, 0, 0, 0.14285714285714285];[1, 7, 8];3;67;[ 1  3  7  8 10 11 13  4 14  5  0  2  6  9 12];[0, 0.2, 0, 0.2, 0.14285714285714285, 0, 0, 0.2, 0.2, 0, 0.2, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285];[1, 7, 8];3;92;[ 1  3  7  8 10 14 13  4 11  5  0  2  6  9 12];[0, 0.2, 0, 0.2, 0.16666666666666666, 0, 0, 0.2, 0.2, 0, 0.2, 0.14285714285714285, 0, 0.16666666666666666, 0.16666666666666666];[1, 7, 8];3;117;[ 1  3  7  8 10 14 13  4 11  5  0  2  6  9 12];[0, 0.2, 0, 0.2, 0.16666666666666666, 0, 0, 0.2, 0.2, 0, 0.2, 0.14285714285714285, 0, 0.16666666666666666, 0.16666666666666666]
68107;15;15;[5, 4, 9];3;55;[ 3  6  5  4  9 13  8  2  7  0  1 10 11 12 14];[0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0];[5, 4, 9];3;60;[ 5  4  9  3  7 10  8  6 14 13 12  2  1  0 11];[0, 0, 0, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[5, 4, 9];3;85;[ 5  4  9  7 10 12  6  3 13  8  2  0  1 11 14];[0, 0, 0, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.2, 0.16666666666666666, 0.3333333333333333, 0.2, 0, 0.2, 0.16666666666666666, 0];[5, 4, 9];3;110;[ 5  4  9  7 10 12  6  3 13  8  2  0  1 11 14];[0, 0, 0, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.2, 0.16666666666666666, 0.3333333333333333, 0.2, 0, 0.2, 0.16666666666666666, 0]
68108;15;15;[0, 2, 6, 8];4;44;[ 0  2  6  8  3  4  5  1  7  9 10 11 12 13 14];[0.25, 0, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0];[0, 2, 6, 8];4;69;[ 0  2  6  8  3  4  5  1  7  9 10 11 12 13 14];[0.25, 0, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0];[0, 2, 6, 8];4;94;[ 0  2  6  8  3  4  5  1  7  9 10 11 12 13 14];[0.25, 0, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0];[7, 8, 9];3;110;[ 7  8  9  0  6  2  3  1  4  5 10 11 12 13 14];[0.25, 0, 0.25, 0, 0, 0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0]
68109;15;15;(0, 2, 8);3;136;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 2, 8];3;66;[ 0  2  4  8 14 11 10  3  7  6  5  1  9 12 13];[0.25, 0, 0.25, 0.2, 0.25, 0, 0, 0, 0.25, 0, 0.2, 0.2, 0, 0, 0.25];[0, 2, 8];3;91;[ 0  2  4  8 14 11  7  3 10  6  1  5  9 12 13];[0.25, 0, 0.25, 0.2, 0.25, 0, 0, 0.2, 0.25, 0, 0.2, 0.2, 0, 0, 0.25];[0, 2, 8];3;116;[ 0  2  4  8 14 11  7  3 10  6  1  5  9 12 13];[0.25, 0, 0.25, 0.2, 0.25, 0, 0, 0.2, 0.25, 0, 0.2, 0.2, 0, 0, 0.25]
68110;15;15;(1, 3, 5);3;144;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 5);3;169;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 5);3;194;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 5);3;219;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68111;15;15;(7, 10, 11, 13);4;1472;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(7, 10, 11, 13);4;1497;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(7, 10, 11, 13);4;1522;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(7, 10, 11, 13);4;1547;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68112;15;15;(0, 4, 5, 7);4;617;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 5, 7);4;642;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 5, 7);4;667;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 5, 7);4;692;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68113;15;15;(0, 2, 5, 6);4;516;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 5, 6);4;541;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 5, 6);4;566;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 5, 6);4;591;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68114;15;15;[2, 6, 9];3;35;[ 2  6  9  1  3  4  5  0  7  8 10 11 12 13 14];[0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0];[2, 6, 9];3;60;[ 2  6  9  1  3  4  5  0  7  8 10 11 12 13 14];[0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0];[2, 6, 9];3;85;[ 2  6  9  1  3  4  5  0  7  8 10 11 12 13 14];[0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0];[2, 6, 9];3;110;[ 2  6  9  1  3  4  5  0  7  8 10 11 12 13 14];[0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0]
68115;15;15;[1, 9, 10];3;35;[ 1  9 10  0  4  5  2  3  7  6  8 11 12 13 14];[0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0];[1, 9, 2];3;60;[ 1  9  2  0  4  5  6  3  7  8 10 11 12 13 14];[0, 0.5, 0, 0, 0, 0, 0, 0, 0, 0.5, 0, 0, 0, 0, 0];[1, 9, 7];3;85;[ 1  9  7  2 12 11 10  0  6  5  4  3  8 13 14];[0, 0.5, 0.2, 0, 0, 0, 0, 0.2, 0, 0.5, 0.2, 0.2, 0.2, 0, 0];[1, 9, 6];3;110;[ 1  9  6  2  8 12  4  7 11 10 13  0  5  3 14];[0, 0.5, 0.25, 0, 0.25, 0, 0.25, 0.2, 0.25, 0.5, 0.2, 0.2, 0.25, 0.16666666666666666, 0]
68116;15;15;(0, 1, 3, 5, 6);5;1551;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3, 5, 6);5;1576;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3, 5, 6);5;1601;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3, 5, 6);5;1626;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68117;15;15;(4, 5, 8, 14);4;1186;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 5, 8, 14);4;1211;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 5, 8, 14);4;1236;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 5, 8, 14);4;1261;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68118;15;15;(0, 6, 7, 11);4;700;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 6, 7, 11);4;725;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 6, 7, 11);4;750;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 6, 7, 11);4;775;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68119;15;15;(3, 5, 11);3;335;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 5, 11);3;360;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 5, 6, 9];4;94;[ 3  5  6  9 11  1  2  0  7  4  8 10 12 13 14];[0, 0, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0.2, 0, 0.2, 0, 0, 0];[1, 3, 6, 5];4;119;[ 1  3  6  5 11  9  2  0  7  4  8 10 12 13 14];[0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0.2, 0, 0.2, 0, 0, 0]
68120;16;16;(0, 1, 8, 9);4;651;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 8, 9);4;676;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 8, 9);4;701;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 8, 9);4;726;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68121;16;16;(3, 4, 6, 7);4;1261;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 4, 6, 7);4;1286;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 4, 6, 7);4;1311;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 2, 6, 9, 11];5;136;[ 1  2  6  9 11  4  3  0  7  5  8 10 12 13 14 15];[0, 0.2, 0.2, 0, 0, 0, 0.2, 0, 0, 0.2, 0, 0.2, 0, 0, 0, 0]
68122;16;16;(0, 1, 8, 9);4;651;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 8, 9);4;676;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 8, 9);4;701;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 8, 9);4;726;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68123;16;16;(2, 7, 12);3;349;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 7, 12);3;374;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 7, 12);3;399;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 7, 12);3;424;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68124;16;16;(3, 5, 8);3;328;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 5, 8];3;66;[ 6  5  9  8  3  2  0  1  7  4 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0.25, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0, 0, 0];[6, 5, 8];3;91;[ 6  5  9  8  3  2  0  1  7  4 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0.25, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0, 0, 0];[6, 5, 8];3;116;[ 6  5  9  8  3  2  0  1  7  4 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0.25, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0, 0, 0]
68125;16;16;(1, 4, 7);3;173;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 4, 7);3;198;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 4, 7);3;223;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 4, 7);3;248;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68126;16;16;(3, 8, 10);3;354;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 8, 10);3;379;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 8, 10);3;404;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 8, 10);3;429;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68127;16;16;[0, 7, 5, 4];4;44;[ 0  7  5  4 13 14  9  8 15  1  2  3  6 10 11 12];[0.125, 0, 0, 0, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0, 0, 0, 0.125, 0.125, 0.125];[0, 7, 5, 4];4;69;[ 0  7  5  4 13 14  9  8 15  1  2  3  6 10 11 12];[0.125, 0, 0, 0, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0, 0, 0, 0.125, 0.125, 0.125];[0, 7, 5, 4];4;94;[ 0  7  5  4 13 14  9  8 15  1  2  3  6 10 11 12];[0.125, 0, 0, 0, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0, 0, 0, 0.125, 0.125, 0.125];[0, 7, 5, 4];4;119;[ 0  7  5  4 13 14  9  8 15  1  2  3  6 10 11 12];[0.125, 0, 0, 0, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0, 0, 0, 0.125, 0.125, 0.125]
68128;16;16;(0, 2, 9);3;164;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 9);3;189;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 9);3;214;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 2, 6];3;110;[ 1  2  6  5 12 14 10 11  7  4  0  3  8  9 13 15];[0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0]
68129;16;16;(3, 5, 10);3;330;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 5, 10);3;355;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 5, 10);3;380;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 5, 10);3;405;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68130;16;16;(0, 4, 9, 11);4;780;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 9, 11);4;805;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 9, 11);4;830;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 9, 11);4;855;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68131;16;16;[3, 2, 10];3;41;[ 3  2  7 10  0  4  5  1  6  8  9 11 12 13 14 15];[0, 0, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0, 0.25, 0, 0, 0, 0, 0];[3, 2, 10];3;66;[ 3  2  7 10 13 12  9  5 15  4  1  0  6  8 11 14];[0, 0, 0.25, 0.25, 0, 0.16666666666666666, 0, 0.25, 0, 0.16666666666666666, 0.25, 0, 0.16666666666666666, 0.25, 0, 0.16666666666666666];[3, 2, 10];3;91;[ 3  2  7 10 13 12  6  5 15  9  1  0  4  8 11 14];[0, 0, 0.25, 0.25, 0, 0.16666666666666666, 0.2, 0.25, 0, 0.16666666666666666, 0.25, 0, 0.2, 0.25, 0, 0.16666666666666666];[3, 2, 10];3;116;[ 3  2  7 10 13 12  6  5 15  9  1  0  4  8 11 14];[0, 0, 0.25, 0.25, 0, 0.16666666666666666, 0.2, 0.25, 0, 0.16666666666666666, 0.25, 0, 0.2, 0.25, 0, 0.16666666666666666]
68132;16;16;(1, 2, 7, 8);4;643;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 7, 8);4;668;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 2, 6, 9];4;94;[ 3  2  6  9 10  4  0  1  7  5  8 11 12 13 14 15];[0, 0, 0.2, 0.2, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0, 0, 0, 0, 0];[2, 6, 10, 9];4;119;[ 2  6 10  9  3  4  1  0  7  5  8 11 12 13 14 15];[0, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0.25, 0.25, 0, 0, 0, 0, 0]
68133;16;16;(11, 13, 15);3;595;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(11, 13, 15);3;620;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(11, 13, 15);3;645;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[13, 11, 15];3;237;[ 1  3  6  4 12 13 10 11 15  5  0  2  7  9  8 14];[0, 0.125, 0, 0.125, 0.125, 0, 0.125, 0, 0, 0, 0.125, 0.125, 0.125, 0.125, 0, 0.125]
68134;16;16;(1, 8, 9);3;287;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 8, 9);3;312;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 8, 9);3;337;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 8, 9);3;362;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68135;16;16;(1, 2, 5, 14);4;984;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 5, 14);4;1009;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 5, 14);4;1034;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 5, 14);4;1059;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68136;16;16;(5, 6, 11);3;440;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 2, 6, 14];4;69;[ 0  2  6 14 13 11 10  8  7  5  4  3  1  9 12 15];[0.125, 0, 0.125, 0, 0, 0, 0.125, 0, 0.125, 0, 0.125, 0.125, 0, 0.125, 0.125, 0];[3, 2, 6, 11];4;94;[ 3  2  6 11 15 10  0  1 14 13  8  4  7  5  9 12];[0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0, 0, 0.25, 0, 0.125, 0, 0.16666666666666666, 0.25, 0, 0.125, 0.125, 0.25];[3, 2, 6, 11];4;119;[ 3  2  6 11 15 10  0  1 14 13  8  4  7  5  9 12];[0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0, 0, 0.25, 0, 0.125, 0, 0.16666666666666666, 0.25, 0, 0.125, 0.125, 0.25]
68137;16;16;(1, 6, 11, 14);4;1187;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 6, 11, 14);4;1212;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 6, 11, 14);4;1237;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 6, 11, 14);4;1262;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68138;16;16;(1, 5, 8, 9);4;1103;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 7, 14, 12];4;82;[ 1  7 14 15 12 13  2  0  6  5  4  3 11 10  9  8];[0, 0.2, 0, 0, 0, 0, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0.2];[1, 7, 14, 12];4;107;[ 1  7 14 15 12 13  2  0 10  6  4  5  8  3 11  9];[0.14285714285714285, 0.2, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.2, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.2, 0.2, 0.2, 0.2];[1, 7, 12, 14];4;185;[ 1  2  7 15 12 13 14  8  0  6  4  5 10  3 11  9];[0.14285714285714285, 0.2, 0.2, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.2, 0.2, 0, 0.14285714285714285, 0, 0.2, 0.2, 0.2, 0.2]
68139;16;16;[3, 2, 5, 9];4;44;[ 3  2  5  9 10 14  7  0 13 12 11  1  6  4  8 15];[0.125, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.125, 0, 0.16666666666666666, 0.16666666666666666, 0.125, 0.125, 0.125, 0.16666666666666666, 0];[3, 2, 5, 9];4;69;[ 3  2  5  9 10 14  7  0 13 12 11  1  6  4  8 15];[0.125, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.125, 0, 0.16666666666666666, 0.16666666666666666, 0.125, 0.125, 0.125, 0.16666666666666666, 0];[2, 10, 12];3;85;[ 2 10 12  3  9 14  5  0 13 11  7  1  6  4  8 15];[0.125, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.125, 0, 0.16666666666666666, 0.3333333333333333, 0.125, 0.3333333333333333, 0.125, 0.16666666666666666, 0];[2, 10, 12];3;110;[ 2 10 12  3  9 14  5  0 13 11  7  1  6  4  8 15];[0.125, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.125, 0, 0.16666666666666666, 0.3333333333333333, 0.125, 0.3333333333333333, 0.125, 0.16666666666666666, 0]
68140;17;17;(0, 3, 7);3;179;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 7);3;204;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 7);3;229;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 7);3;254;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68141;17;17;(4, 6, 8, 11);4;1893;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 6, 8, 11);4;1918;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 6, 8, 11);4;1943;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 6, 8, 11);4;1968;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68142;17;17;[6, 10, 15, 9];4;108;[ 6  7 10 15 12 14  9  0  4  5  2  3  1  8 11 13 16];[0, 0, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0];[6, 10, 15, 9];4;133;[ 6  7 10 15 12 14  9  0  4  5  2  3  1  8 11 13 16];[0, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0];[6, 10, 15, 9];4;158;[ 6  7 10 15 12 14  9  0  4  5  2  3  1  8 11 13 16];[0, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0];[6, 10, 15, 9];4;183;[ 6  7 10 15 12 14  9  0  4  5  2  3  1  8 11 13 16];[0, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0]
68143;17;17;(5, 6, 8);3;503;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(5, 6, 8);3;528;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(5, 6, 8);3;553;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(5, 6, 8);3;578;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68144;17;17;(0, 1, 3);3;162;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;187;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;212;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 13];3;110;[ 0  1 13 15  7  8  5  4 16  6  2  3 11 10 12  9 14];[0.25, 0.25, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0.25, 0, 0.25, 0.16666666666666666]
68145;17;17;[6, 7, 8];3;41;[ 6  7 10  8  3  2  0  1  4  5  9 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0.25, 0.25, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0];[6, 7, 8];3;66;[ 6  7 10  8  3  2  0  1  4  5  9 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0.25, 0.25, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0];[6, 7, 8];3;91;[ 6  7 10  8  3  2  0  1  4  5  9 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0.25, 0.25, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0];[6, 7, 8];3;116;[ 6  7 10  8  3  2  0  1  4  5  9 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0.25, 0.25, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0]
68146;17;17;(2, 11, 12);3;421;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 11, 12);3;446;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 11, 12];3;121;[ 0  1  2  9 11 12  4  3  7  6  5  8 10 13 14 15 16];[0.2, 0.2, 0.2, 0, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0, 0];[2, 11, 12];3;146;[ 0  1  2  9 11 12  4  3  7  6  5  8 10 13 14 15 16];[0.2, 0.2, 0.2, 0, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0, 0]
68147;17;17;(8, 13, 15);3;661;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[8, 13, 15];3;97;[ 0  4  9  8 13 15 16  2  7  6  5  3 11 10 12  1 14];[0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666];[8, 13, 15];3;122;[ 0  4  9  8 13 15 16  5 12 10  2  1  7  6 11  3 14];[0.16666666666666666, 0, 0.14285714285714285, 0, 0.16666666666666666, 0.14285714285714285, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0.14285714285714285, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666];[8, 13, 15];3;147;[ 0  4  9  8 13 15 16  2 12 10  5  1  7  6 11  3 14];[0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0, 0.16666666666666666, 0.14285714285714285, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0.14285714285714285, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666]
68148;17;17;(4, 8, 10);3;467;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 8, 10);3;492;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 8, 10);3;517;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 8, 10);3;542;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68149;17;17;(10, 12, 14);3;693;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(10, 12, 14);3;718;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(10, 12, 14);3;743;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(10, 12, 14);3;768;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68150;17;17;(1, 3, 9);3;181;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 2, 4];3;60;[ 3  2  4  8 13 12  7  5 10  6  1  0 11  9 14 15 16];[0, 0, 0.2, 0.2, 0.2, 0.14285714285714285, 0, 0.14285714285714285, 0.2, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.2, 0, 0, 0];[7, 4, 10];3;85;[ 7  4 10  8  3 13  2  5 12  6  1  0 11  9 14 15 16];[0, 0, 0.2, 0.2, 0.25, 0.14285714285714285, 0, 0.25, 0.25, 0, 0.25, 0, 0.14285714285714285, 0.2, 0, 0, 0];[7, 4, 10];3;110;[ 7  4 10  8  3 13  2  5 12  6  1  0 11  9 14 15 16];[0, 0, 0.2, 0.2, 0.25, 0.14285714285714285, 0, 0.25, 0.25, 0, 0.25, 0, 0.14285714285714285, 0.2, 0, 0, 0]
68151;17;17;(6, 9, 13);3;577;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[7, 9, 11];3;79;[ 3  7  6  9 11 13  2  0  4  5  1  8 10 12 14 15 16];[0, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0];[7, 9, 11];3;104;[ 3  7  6  9 11 13  2  0  4  5  1  8 10 12 14 15 16];[0, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0];[7, 9, 11];3;129;[ 3  7  6  9 11 13  2  0  4  5  1  8 10 12 14 15 16];[0, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0]
68152;17;17;(0, 7, 14);3;228;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 7, 15];3;60;[ 0  7 15 14 13  3  2  1  6  5  4  8 11 10  9 12 16];[0.2, 0, 0, 0, 0, 0, 0, 0.2, 0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0];[0, 7, 15];3;85;[ 0  7 15 14 13  5  4  3  6  9 16  1 11 10  8  2 12];[0.2, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.2, 0, 0.1111111111111111, 0, 0, 0, 0.2, 0.2, 0.2, 0.1111111111111111];[0, 7, 15];3;110;[ 0  7 15 14 13  8  5  3 12  9  6  4 16  1 11  2 10];[0.2, 0, 0, 0.16666666666666666, 0.1111111111111111, 0.16666666666666666, 0.1111111111111111, 0.2, 0.16666666666666666, 0.1111111111111111, 0, 0, 0.16666666666666666, 0.2, 0.2, 0.2, 0.1111111111111111]
68153;17;17;[5, 7, 8];3;63;[ 3  5  7  8  9 13 16  2  6  4  1 10 11 12 14  0 15];[0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666];[5, 7, 8];3;88;[ 3  5  7  8  9 13 16  2  6  4  1 10 11 12 14  0 15];[0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666];[2, 11, 14];3;85;[ 2 11 14  3  8  9  7  5 13 16  1  4  6 10 12  0 15];[0, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.3333333333333333, 0, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666];[2, 11, 14];3;110;[ 2 11 14  3  8  9  7  5 13 16  1  4  6 10 12  0 15];[0, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.3333333333333333, 0, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666]
68154;17;17;(0, 2, 8, 15);4;861;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 8, 15);4;886;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 8, 15);4;911;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 8, 15);4;936;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68155;17;17;(2, 4, 8);3;283;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 4, 8);3;308;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 5, 4];3;116;[ 3  2  5  4  6  7  9  8 12 13 10 11 14 16  1  0 15];[0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111];[3, 5, 4];3;141;[ 3  2  5  4  6  7  9  8 12 13 10 11 14 16  1  0 15];[0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111]
68156;17;17;[3, 5, 11];3;35;[ 3  5 11  9 13 14  1  0  7  6  4  2 10  8 12 15 16];[0, 0, 0, 0.2, 0, 0.2, 0, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0];[3, 5, 11];3;60;[ 3  5 11  9 13 14  1  0  7  6  4  2 10  8 12 15 16];[0, 0, 0, 0.2, 0, 0.2, 0, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0];[3, 5, 11];3;85;[ 3  5 11  9 13 14  1  0  7  6  4  2 10  8 12 15 16];[0, 0, 0, 0.2, 0, 0.2, 0, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0];[3, 5, 11];3;110;[ 3  5 11  9 13 14  4  6 15  8  7 16  1  0 10  2 12];[0, 0, 0, 0.2, 0.125, 0.2, 0.125, 0.125, 0.125, 0.2, 0, 0.2, 0, 0.2, 0.2, 0.125, 0.125]
68157;17;17;(1, 2, 3, 11);4;1183;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 3, 11);4;1208;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 3, 5, 4];4;94;[ 1  3  5  4 11  2  6  0  7  8  9 10 12 13 14 15 16];[0, 0.2, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0, 0.2, 0, 0, 0, 0, 0];[1, 3, 5, 4];4;119;[ 1  3  5  4 11  2  9 10 15  7  0  6  8 12 13 14 16];[0, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0, 0, 0, 0.16666666666666666, 0]
68158;17;17;(2, 3, 12);3;275;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 12);3;300;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 12);3;325;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 5, 12];3;110;[ 3  5 12 16  2  4  6  1  7  8 10  9 11 13 14  0 15];[0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0, 0.25, 0, 0, 0, 0.25]
68159;17;17;(2, 3, 5, 9, 16);5;4986;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 5, 9, 16);5;5011;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 5, 9, 16);5;5036;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 5, 9, 16);5;5061;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68160;18;18;(0, 2, 7, 12, 14);5;3924;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 7, 12, 14);5;3949;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 5, 6, 15, 13];5;111;[ 2  5  6 15 13 10  9  8 16  7  1  4  0 11 12  3 14 17];[0, 0, 0.125, 0, 0, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0, 0, 0.125, 0, 0.125, 0.125, 0];[1, 2, 6, 5, 8];5;274;[ 1  2  6  5  7 10  9  8 12 13 15 11 16  4  0  3 14 17];[0, 0.125, 0.125, 0, 0, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0]
68161;18;18;[4, 6, 9];3;43;[ 0  4  6  9 10  2  3  1  7  5  8 11 12 13 14 15 16 17];[0.25, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0.25, 0, 0, 0, 0, 0, 0, 0];[4, 6, 9];3;68;[ 0  4  6  9 10  2  3  1  7  5  8 11 12 13 14 15 16 17];[0.25, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0.25, 0, 0, 0, 0, 0, 0, 0];[4, 6, 9];3;93;[ 0  4  6  9 10  2  3  1  7  5  8 11 12 13 14 15 16 17];[0.25, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0.25, 0, 0, 0, 0, 0, 0, 0];[3, 5, 14];3;110;[ 3  5 14  4  6 10  9  0  7  2  1  8 11 12 13 15 16 17];[0.25, 0, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0, 0, 0.25, 0.25, 0, 0, 0, 0.3333333333333333, 0, 0, 0]
68162;18;18;(0, 2, 5, 8, 9, 11);6;10178;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 5, 8, 9, 11);6;10203;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 5, 8, 9, 11);6;10228;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 5, 8, 9, 11);6;10253;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68163;18;18;(0, 5, 13);3;228;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 5, 13);3;253;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[5, 4, 13];3;85;[ 5  4 13 17  3  2  6  0  7  8 10  9 11 12 14  1 15 16];[0, 0, 0, 0, 0.25, 0.25, 0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0, 0, 0.25];[5, 4, 13];3;110;[ 5  4 13 17  3  2  6  0  7  8 10  9 11 12 14  1 15 16];[0, 0, 0, 0, 0.25, 0.25, 0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0, 0, 0.25]
68164;18;18;(0, 4, 10);3;213;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 10);3;238;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 10);3;263;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 4, 6, 14];4;119;[ 0  4  6 14 15 11 10  8  7  5  2  3  1  9 13 12 16 17];[0.125, 0, 0, 0, 0.125, 0, 0.125, 0, 0.125, 0, 0.125, 0.125, 0, 0, 0.125, 0.125, 0, 0]
68165;18;18;[7, 9, 8];3;43;[ 0  7  9  8 13 15 16  2  6  5  4  3 11 10 12  1 14 17];[0.16666666666666666, 0, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0];[7, 9, 8];3;68;[ 0  7  9  8 13 15 16  2  6  5  4  3 11 10 12  1 14 17];[0.16666666666666666, 0, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0];[7, 9, 8];3;93;[ 0  7  9  8 13 15 16  2  6  5  4  3 11 10 12  1 14 17];[0.16666666666666666, 0, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0];[7, 9, 8];3;118;[ 0  7  9  8 13 15 16  2  6  5  4  3 11 10 12  1 14 17];[0.16666666666666666, 0, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0]
68166;18;18;[5, 10, 14];3;35;[ 5 10 14  0  3  4  2  1  7  6  9  8 11 12 13 15 16 17];[0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0];[5, 10, 14];3;60;[ 5 10 14  0  3  4  2  1  7  6  9  8 11 12 13 15 16 17];[0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0];[5, 10, 14];3;85;[ 5 10 14  0  3  4  2  1  7  6  9  8 11 12 13 15 16 17];[0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0];[5, 10, 14];3;110;[ 5 10 14  0  3  4  2  1  7  6  9  8 11 12 13 15 16 17];[0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0]
68167;18;18;(0, 4, 7, 8, 9);5;4179;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 7, 8, 9);5;4204;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 7, 8, 9);5;4229;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 7, 8, 9);5;4254;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68168;18;18;[0, 5, 6, 13];4;44;[ 0  5  6 13 12  2  3  1  7  4  8  9 11 10 14 15 16 17];[0.25, 0, 0, 0, 0, 0.25, 0.25, 0, 0, 0, 0, 0, 0.25, 0.25, 0, 0, 0, 0];[0, 6, 5, 4];4;69;[ 0  6  5  4 12 13 10  3  7  1  2  8 11  9 14 15 16 17];[0.25, 0, 0, 0, 0.25, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0];[0, 6, 5, 4];4;94;[ 0  6  5  4 12 13 10  3  7  1  2  8 11  9 14 15 16 17];[0.25, 0, 0, 0, 0.25, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0];[0, 6, 5, 4];4;119;[ 0  6  5  4 12 13 10  1  7 14 16  2 11  9  8  3 15 17];[0.25, 0.16666666666666666, 0, 0, 0.25, 0.25, 0.25, 0.16666666666666666, 0, 0, 0.25, 0, 0.25, 0.25, 0.16666666666666666, 0, 0.16666666666666666, 0]
68169;18;18;(7, 11, 14);3;720;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(7, 11, 14);3;745;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[10, 14, 8];3;85;[10 14  8  0  4  1  2  3  7  6  5  9 11 12 13 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0];[10, 14, 8];3;110;[10 14  8  0  7  3  6  5 11 16  1  4  9 12 13  2 15 17];[0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0, 0.3333333333333333, 0.16666666666666666, 0, 0, 0.3333333333333333, 0, 0.16666666666666666, 0]
68170;18;18;(0, 7, 11, 14);4;1316;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 7, 11, 14);4;1341;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 7, 11, 14);4;1366;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 7, 11, 14);4;1391;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68171;18;18;[3, 2, 15];3;35;[ 3  2 15 11  4  5  1  0  7  6  9  8 10 12 13 14 16 17];[0, 0, 0.25, 0.25, 0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0, 0, 0.25, 0, 0];[3, 2, 15];3;60;[ 3  2 15 11  4  5  1  0  7  6  9  8 10 12 13 14 16 17];[0, 0, 0.25, 0.25, 0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0, 0, 0.25, 0, 0];[3, 2, 15];3;85;[ 3  2 15 11  9 10  6  7 14 13  1  0  4  5  8 12 16 17];[0, 0, 0.25, 0.25, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.25, 0, 0.14285714285714285, 0.14285714285714285, 0.25, 0, 0];[3, 2, 15];3;110;[ 3  2 15 11  9 10  6  7 14 13  1  0  4  5  8 12 16 17];[0, 0, 0.25, 0.25, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.25, 0, 0.14285714285714285, 0.14285714285714285, 0.25, 0, 0]
68172;18;18;[5, 7, 10];3;77;[ 3  5  7  9 10 14 17  2  6  4  1  8 11 12 13  0 15 16];[0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666];[7, 5, 10];3;60;[ 7  5 10  8 12  9  3 14 17  6  1  4  0 11 13  2 15 16];[0, 0, 0, 0.16666666666666666, 0, 0.2, 0, 0.2, 0.2, 0.16666666666666666, 0.2, 0, 0.2, 0, 0.16666666666666666, 0, 0, 0.16666666666666666];[7, 5, 10];3;85;[ 7  5 10  8 14  9  3 17  6  4  1  2 11 12 13  0 15 16];[0, 0, 0, 0.16666666666666666, 0, 0.25, 0, 0.25, 0.25, 0.16666666666666666, 0.25, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666];[7, 5, 10];3;110;[ 7  5 10  8 14  9  3 17  6  4  1  2 11 12 13  0 15 16];[0, 0, 0, 0.16666666666666666, 0, 0.25, 0, 0.25, 0.25, 0.16666666666666666, 0.25, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666]
68173;18;18;(2, 6, 9);3;431;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 6, 11];3;60;[ 2  6 11  9 15 14 16  1  7  5  4  3 10  8 13  0 12 17];[0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0];[2, 6, 11];3;85;[ 2  6 11  9 15 14 16  1  7  5  4  3 10  8 13  0 12 17];[0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0];[2, 6, 11];3;110;[ 2  6 11  9 15 14 16  1 13  7  4  5 10  0 17  3 12  8];[0.1111111111111111, 0.1111111111111111, 0.16666666666666666, 0, 0.1111111111111111, 0.1111111111111111, 0.16666666666666666, 0.1111111111111111, 0, 0.16666666666666666, 0.1111111111111111, 0.16666666666666666, 0, 0.1111111111111111, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.1111111111111111]
68174;18;18;[3, 2, 6, 7];4;57;[ 3  2  6  5  7 13 11  8 14 15 12  1  4  0 10  9 16 17];[0, 0, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0.1, 0, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0];[3, 2, 6, 7];4;82;[ 3  2  6  5  7 13 11  8 14 15 12  1  4  0 10  9 16 17];[0, 0, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0.1, 0, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0];[3, 2, 6, 7];4;107;[ 3  2  6  5  7 13 11  8 14 15 12  1  4  0 10  9 16 17];[0, 0, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0.1, 0, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0];[3, 2, 6, 7];4;132;[ 3  2  6  5  7 13 11  8 14 15 12  1  4  0 10  9 16 17];[0, 0, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0.1, 0, 0, 0.1, 0.1, 0.1, 0.1, 0.1, 0, 0]
68175;18;18;(0, 2, 13);3;189;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 13);3;214;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 13);3;239;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 13);3;264;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68176;18;18;(2, 4, 14);3;322;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 4, 12];3;60;[ 6  4 12  9 14  3  0  1  7  5  2  8 11 10 13 15 16 17];[0, 0, 0, 0, 0.2, 0, 0.2, 0, 0, 0.2, 0, 0, 0.2, 0, 0.2, 0, 0, 0];[6, 4, 12];3;85;[ 6  4 12  9 14 10 11 13 15  5  7  3  1  0  2  8 16 17];[0, 0, 0, 0, 0.2, 0, 0.2, 0, 0, 0.2, 0.14285714285714285, 0.14285714285714285, 0.2, 0.14285714285714285, 0.2, 0.14285714285714285, 0, 0];[6, 4, 9];3;124;[ 6  7  4  9 12 14 10 13 15 11  5  3  0  1  2  8 16 17];[0, 0, 0, 0, 0.2, 0, 0.2, 0.2, 0, 0.2, 0.2, 0.14285714285714285, 0.2, 0.14285714285714285, 0.2, 0.14285714285714285, 0, 0]
68177;18;18;(0, 6, 13);3;239;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 6, 13);3;264;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[5, 6, 4];3;85;[ 5  6  4 13 12  2  3  0  7  1  8  9 11 10 14 15 16 17];[0, 0, 0, 0, 0.25, 0.25, 0.25, 0, 0, 0, 0, 0, 0.25, 0.25, 0, 0, 0, 0];[6, 5, 13];3;110;[ 6  5 13  0 11 10  7 17  4  1  2  9  8 12 14  3 15 16];[0.16666666666666666, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.3333333333333333, 0, 0, 0, 0.16666666666666666]
68178;18;18;[4, 14, 15];3;35;[ 4 14 15  9 17  3  2  0  7  6  5  8 11 10 13  1 12 16];[0, 0, 0, 0, 0.2, 0, 0, 0, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0, 0.2];[0, 4, 14];3;66;[ 0  4  5 14 17  9  2 15 12 11  3  7  6  8 10  1 13 16];[0.25, 0, 0.2, 0.16666666666666666, 0.25, 0.25, 0, 0.16666666666666666, 0, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.25, 0.2, 0, 0.25];[0, 4, 14];3;91;[ 0  4  5 14 17  9  2 15 13  7  3 11 12  6 10  1  8 16];[0.25, 0, 0.2, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0.2, 0, 0.25];[0, 4, 14];3;110;[ 0  4 14  5 17  9  2 15 13  7  3 11 12  6 10  1  8 16];[0.3333333333333333, 0, 0.2, 0.16666666666666666, 0.3333333333333333, 0.25, 0.16666666666666666, 0.16666666666666666, 0, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.2, 0, 0.25]
68179;18;18;(1, 5, 6);3;221;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 5, 6);3;246;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 5, 6);3;271;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 5, 6);3;296;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68180;19;19;[1, 3, 5];3;35;[ 1  3  5  9 15 14 11  2 12  8  4  6  7  0 10 13 16 17 18];[0, 0.16666666666666666, 0.125, 0.16666666666666666, 0.125, 0.16666666666666666, 0.125, 0, 0.125, 0.16666666666666666, 0, 0.16666666666666666, 0.125, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0];[1, 3, 5];3;60;[ 1  3  5  9 15 14 11  2 12  8  4  6  7  0 10 13 16 17 18];[0, 0.16666666666666666, 0.125, 0.16666666666666666, 0.125, 0.16666666666666666, 0.125, 0, 0.125, 0.16666666666666666, 0, 0.16666666666666666, 0.125, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0];[1, 3, 5];3;85;[ 1  3  5  9 15 14 11  2 12  8  4  6  7  0 10 13 16 17 18];[0, 0.16666666666666666, 0.125, 0.16666666666666666, 0.125, 0.16666666666666666, 0.125, 0, 0.125, 0.16666666666666666, 0, 0.16666666666666666, 0.125, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0];[1, 3, 5];3;110;[ 1  3  5  4 11 18  9 15 14  8  2  6  7 10 13  0 12 16 17];[0, 0.2, 0.14285714285714285, 0.2, 0.2, 0.2, 0.14285714285714285, 0, 0.14285714285714285, 0.16666666666666666, 0, 0.2, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.2]
68181;19;19;(2, 6, 14, 16);4;2024;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 6, 14, 16);4;2049;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 13, 12, 16];4;94;[ 2 13 12 16 17  5  4  0  7  6  8  9 11 10  1  3 15 14 18];[0, 0, 0.2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.2, 0.2, 0, 0, 0.2, 0.2, 0];[2, 12, 13, 16];4;152;[ 2 12 14 13 17 16  4  0  7  6  5  8 11 10  1  3 15  9 18];[0, 0, 0.2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0]
68182;19;19;(0, 4, 5, 8);4;1240;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 5, 8);4;1265;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 5, 8);4;1290;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 5, 8);4;1315;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68183;19;19;(0, 2, 15, 16);4;1232;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 15, 16);4;1257;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 15, 16);4;1282;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[5, 4, 12, 10];4;119;[ 5  4 12 10 18 17  3  2  7  6  9  8 11 13  0  1 15 14 16];[0, 0, 0, 0, 0.2, 0.2, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2]
68184;19;19;(2, 3, 9, 10, 14, 15);6;24006;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 9, 10, 14, 15);6;24031;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 9, 10, 14, 15);6;24056;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 9, 10, 14, 15);6;24081;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68185;19;19;(1, 6, 7);3;255;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 6, 7);3;280;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 7, 6];3;85;[ 1  7  6  9 12 14 11 17  4  5  2  3 10  8 13  0 15 16 18];[0, 0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0];[1, 7, 6];3;110;[ 1  7  6  9 12 14 11 17  4  5  2  3 10  8 13  0 15 16 18];[0, 0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0]
68186;19;19;(1, 4, 6);3;229;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 4, 6);3;254;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 4, 6);3;279;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 3, 9];3;118;[ 1  2  3  9 15  5  4  0  7  6 10  8 11 12 13 14 16 17 18];[0, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0, 0.2, 0, 0, 0, 0, 0, 0.2, 0, 0, 0]
68187;19;19;[3, 6, 9];3;43;[ 0  3  6  9 12 14 10  2 18 16  7  5 11  8  4  1 15 13 17];[0.25, 0, 0.16666666666666666, 0.25, 0, 0, 0.25, 0, 0, 0.25, 0.25, 0, 0.25, 0, 0.25, 0, 0.16666666666666666, 0, 0.16666666666666666];[3, 6, 9];3;68;[ 0  3  6  9 12 14 10  2 18 16  7  5 11  8  4  1 15 13 17];[0.25, 0, 0.16666666666666666, 0.25, 0, 0, 0.25, 0, 0, 0.25, 0.25, 0, 0.25, 0, 0.25, 0, 0.16666666666666666, 0, 0.16666666666666666];[3, 6, 7];3;93;[ 0  3  6  7 11 10  9  8 12 14  2 16 18  5  4  1 15 13 17];[0.25, 0, 0.16666666666666666, 0.25, 0, 0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0, 0.25, 0, 0.16666666666666666, 0, 0.16666666666666666];[3, 6, 7];3;118;[ 0  3  6  7 11 10  9  8 12 14  2 16 18  5  4  1 15 13 17];[0.25, 0, 0.16666666666666666, 0.25, 0, 0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0, 0.25, 0, 0.16666666666666666, 0, 0.16666666666666666]
68188;19;19;(0, 6, 12, 13);4;1452;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 6, 12, 13);4;1477;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 6, 12, 13);4;1502;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 6, 12, 13);4;1527;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68189;19;19;[0, 7, 12];3;35;[ 0  7 12 11 14 17 18  3  6  5  4  8 10  9  2  1 15 13 16];[0.14285714285714285, 0, 0, 0, 0, 0, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285];[0, 7, 12];3;60;[ 0  7 12 11 14 18  2  3  6  5  4  8 10  9 13  1 15 16 17];[0.16666666666666666, 0, 0, 0, 0, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666];[0, 7, 12];3;85;[ 0  7 12 11 14 18  2  3  6  5  4  8 10  9 13  1 15 16 17];[0.16666666666666666, 0, 0, 0, 0, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666];[0, 7, 12];3;110;[ 0  7 12 11 14 18  3  4 13 10  2  1  6  9  8  5 15 16 17];[0.16666666666666666, 0, 0.125, 0.125, 0.125, 0, 0, 0.16666666666666666, 0, 0, 0.125, 0.16666666666666666, 0.16666666666666666, 0.125, 0.16666666666666666, 0, 0, 0, 0.16666666666666666]
68190;19;19;(1, 8, 9, 15);4;1533;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[5, 14, 9, 8];4;69;[ 5 14  9  8 12  0  2  1  7  6  4  3 11 10 13 15 16 17 18];[0, 0, 0, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0, 0, 0.2, 0, 0.2, 0, 0, 0, 0];[5, 14, 9, 8];4;94;[ 5 14  9  8 12  0  2  1  7  6  4  3 11 10 13 15 16 17 18];[0, 0, 0, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0, 0, 0.2, 0, 0.2, 0, 0, 0, 0];[5, 14, 9, 8];4;119;[ 5 14  9  8 12  0  2  1  7  6  4  3 11 10 13 15 16 17 18];[0, 0, 0, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0, 0, 0.2, 0, 0.2, 0, 0, 0, 0]
68191;19;19;(0, 3, 8, 10, 14);5;5299;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 8, 10, 14);5;5324;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 8, 10, 14);5;5349;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 8, 10, 14);5;5374;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68192;19;19;(0, 9, 10);3;288;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 9, 10);3;313;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 11, 10];3;85;[ 0 11 10  9 14  1  2  3  7  6  5  4  8 12 13 15 16 17 18];[0.2, 0, 0, 0, 0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0.2, 0, 0, 0, 0];[0, 11, 10];3;110;[ 0 11 10  9 14  1  2  3  7  6  5  4  8 12 13 15 16 17 18];[0.2, 0, 0, 0, 0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0.2, 0, 0, 0, 0]
68193;19;19;(7, 10, 12);3;813;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(7, 10, 12);3;838;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(7, 10, 12);3;863;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 5, 7, 10];4;132;[ 3  5  7  8 10 12  2  0  6  4  1  9 11 13 14 15 16 17 18];[0, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0, 0, 0, 0]
68194;19;19;(0, 2, 10);3;219;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 10);3;244;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 10);3;269;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 10);3;294;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68195;19;19;[1, 4, 10, 11];4;44;[ 1  4 10 11 13 15  2  0  7  6  5  3  8  9 12 14 16 17 18];[0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0];[1, 4, 10, 11];4;69;[ 1  4 10 11 13 15  2  0  7  6  5  3  8  9 12 14 16 17 18];[0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0];[13, 15, 9];3;129;[ 3 13 15 14 12  8  9 16 11  4 10  1  0  6  5  7  2 17 18];[0, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0, 0, 0, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.25, 0, 0];[13, 15, 9];3;154;[ 3 13 15 14 12  8  9 16 11  4 10  1  0  6  5  7  2 17 18];[0, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0, 0, 0, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.25, 0, 0]
68196;19;19;[0, 2, 4, 7];4;59;[ 0  1  2  4  7 16  5  3  8  9 10 11 12 13 14  6 15 17 18];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0, 0, 0, 0, 0.16666666666666666, 0, 0];[0, 2, 4, 7];4;84;[ 0  1  2  4  7  5 12 10 13 16  6  3 11  9 14  8 15 17 18];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0];[0, 2, 4, 7];4;109;[ 0  1  2  4  7  5 12 10 13 16  6  3 11  9 14  8 15 17 18];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0];[0, 2, 4, 7];4;134;[ 0  1  2  4  7  5 12 10 13 16  9  6  8  3 14 11 15 17 18];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.1111111111111111, 0.16666666666666666, 0.1111111111111111, 0.1111111111111111, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0]
68197;19;19;(1, 3, 12, 18);4;1873;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 12, 18);4;1898;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 12, 18);4;1923;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 2, 4, 9, 14];5;136;[ 1  2  4  9 14 18  3  5  7  6 10  8 11 12 13  0 15 16 17];[0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666]
68198;19;19;(0, 4, 10, 15);4;1297;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 10, 15);4;1322;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 10, 15);4;1347;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 10, 15);4;1372;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
68199;19;19;(0, 1, 2, 8, 17);5;4131;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 8, 17);5;4156;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 8, 17);5;4181;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 2, 8, 17);5;4206;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]


==> results/segmented_short_narrow_necessary_explanations_runs_results.csv <==
obstacles,exhaustive,discrete_25,discrete_50
15,737.0,501.0,512.0
16,710.0,520.0,459.0
17,1050.0,690.0,642.0
18,1764.0,1126.0,1116.0
19,3169.0,2305.0,2256.0


==> results/segmented_short_wide_average_distance_obs_15.csv <==
samples,necessary_explanations,random,decaf
100,0.36,0.56,0.39
200,0.21,0.47,0.29
300,0.12,0.43,0.2
400,0.1,0.36,0.19


==> results/segmented_short_wide_average_distance_obs_16.csv <==
samples,necessary_explanations,random,decaf
100,0.35,0.61,0.29
200,0.22,0.45,0.3
300,0.2,0.39,0.24
400,0.14,0.36,0.23


==> results/segmented_short_wide_average_distance_obs_17.csv <==
samples,necessary_explanations,random,decaf
100,0.7,1.05,0.63
200,0.26,0.8,0.41
300,0.17,0.64,0.37
400,0.19,0.61,0.29


==> results/segmented_short_wide_average_distance_obs_18.csv <==
samples,necessary_explanations,random,decaf
100,0.47,0.76,0.5
200,0.21,0.45,0.33
300,0.18,0.35,0.25
400,0.15,0.31,0.24


==> results/segmented_short_wide_average_distance_obs_19.csv <==
samples,necessary_explanations,random,decaf
100,0.68,0.86,0.49
200,0.41,0.65,0.4
300,0.24,0.59,0.37
400,0.19,0.49,0.31


==> results/segmented_short_wide_combined_responsibility_discrete_necessary_discrete_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_25;explanation_size_25;runs_25;obstacles_order_25;responsibility_25;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_75;explanation_size_75;runs_75;obstacles_order_75;responsibility_75;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100
69100;15;15;[0, 2, 8];3;35;[ 0  2  8  1  4  5  6  3  7  9 10 11 12 13 14];[0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0];[0, 2, 8];3;60;[ 0  2  8  1  4  5  6  3  7  9 10 11 12 13 14];[0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0];[0, 2, 5];3;85;[ 0  2  5  8  9 12  6  4  7  3  1 10 11 13 14];[0.3333333333333333, 0, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0.25, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.25, 0, 0];[0, 2, 5];3;110;[ 0  2  5  8  9 12  6  4  7  3  1 10 11 13 14];[0.3333333333333333, 0, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0.25, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.25, 0, 0]
69101;15;15;(0, 1, 5);3;134;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 5);3;159;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 5);3;184;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[7, 4, 12];3;110;[ 7  4 12  0  5  1 11  2  6  3  9  8 10 13 14];[0.2, 0.2, 0, 0, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0, 0, 0, 0.2, 0.3333333333333333, 0, 0]
69102;15;15;[2, 12, 9];3;42;[ 2  4 12  9  3  5  1  0  7  6 10  8 11 13 14];[0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0];[2, 12, 9];3;67;[ 2  4 12  9 10 13  7  5 14 11  1  3  6  0  8];[0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0, 0.25, 0, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.2];[2, 12, 9];3;92;[ 2  4 12  9 10 13  7  5 14 11  1  3  6  0  8];[0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0, 0.25, 0, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.25, 0.2];[2, 12, 9];3;117;[ 2  4 12  9 10 11  5  7 14 13  8  3  6  0  1];[0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0, 0.25, 0.2, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25]
69103;15;15;[2, 3, 7];3;43;[ 0  2  3  7  9  8  1  4  6  5 10 11 12 13 14];[0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0];[0, 7, 5];3;66;[ 0  7  6  5 12 11 10  9  3  8  2  1  4 13 14];[0.3333333333333333, 0, 0.16666666666666666, 0.25, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0];[0, 6, 5];3;85;[ 0  6  5  4  7 11 10  9 12  3  8 14  2  1 13];[0.3333333333333333, 0, 0.16666666666666666, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.2];[0, 6, 5];3;110;[ 0  6  5  4  7 11 10  9 12  3  8  2 14 13  1];[0.3333333333333333, 0, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2]
69104;15;15;[0, 6, 11];3;35;[ 0  6 11  8  3  4  2  1  7  5  9 10 12 13 14];[0.3333333333333333, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0];[0, 6, 11];3;60;[ 0  6 11  8 14  3  2  1  7  5  4  9 10 12 13];[0.3333333333333333, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333];[0, 6, 11];3;85;[ 0  6 11  8 14  9  7  1 13 12  2  3  4  5 10];[0.3333333333333333, 0.25, 0, 0, 0, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[0, 6, 11];3;110;[ 0  6 11  8 14  9  7  1 13 12  3  2  4  5 10];[0.3333333333333333, 0.25, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333]
69105;15;15;[1, 4, 7];3;35;[ 1  4  7  9 12  6  5  2 11  8  0  3 10 13 14];[0, 0.25, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0, 0.16666666666666666, 0.25, 0, 0];[1, 4, 7];3;60;[ 1  4  7  9 12  6  5  2 11  8  0  3 10 13 14];[0, 0.25, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0, 0.16666666666666666, 0.25, 0, 0];[1, 4, 7];3;85;[ 1  4  7  9 12  6  5  2 11  8  0  3 10 13 14];[0, 0.25, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0, 0.16666666666666666, 0.25, 0, 0];[1, 4, 7];3;110;[ 1  4  7  9 12  6  5  2 11  8  0  3 10 13 14];[0, 0.25, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0, 0.16666666666666666, 0.25, 0, 0]
69106;15;15;[0, 5, 6];3;35;[ 0  5  6  1  3  2  4  7  8  9 10 11 12 13 14];[0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0];[0, 5, 6];3;60;[ 0  5  6  1  7 10 14  4 12  8  2  3 11  9 13];[0.3333333333333333, 0.25, 0, 0, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.25, 0.16666666666666666, 0, 0.25, 0, 0.16666666666666666, 0, 0.25];[0, 7, 5];3;91;[ 0  7  6  5  1 10 14  4 11 12  9  8  2  3 13];[0.3333333333333333, 0.25, 0, 0, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666, 0, 0.25];[0, 7, 5];3;116;[ 0  7  6  5  1 14 10  9 12  8  4  3  2 11 13];[0.3333333333333333, 0.25, 0, 0, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.25, 0.25, 0, 0.16666666666666666, 0, 0.25]
69107;15;15;[1, 3, 8];3;35;[ 1  3  8  0  6  4 11 12  7  5  2  9 10 13 14];[0.25, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0, 0.25, 0, 0.3333333333333333, 0, 0, 0.2, 0.2, 0, 0];[1, 3, 8];3;66;[ 1  3  6  8 11 12  4  2  7  5  0  9 10 13 14];[0, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0.2, 0.2, 0, 0];[1, 3, 8];3;91;[ 1  3  6  8 12 11  9  4  7  5  0  2 10 13 14];[0, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0, 0.2, 0.2, 0, 0];[1, 3, 8];3;116;[ 1  3  6  8 12 11  9  4  7  5  0  2 10 13 14];[0, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0, 0.2, 0.2, 0, 0]
69108;15;15;[1, 2, 6, 4];4;44;[ 1  2  6  4 12  8  3  0  7  5 10  9 11 13 14];[0, 0.2, 0.2, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0, 0.2, 0, 0];[3, 7, 11];3;60;[ 3  7 11  2  6  4  8  1 12 10 14  0  5  9 13];[0, 0.2, 0.2, 0.3333333333333333, 0.2, 0, 0.2, 0.3333333333333333, 0.2, 0, 0.125, 0.3333333333333333, 0.2, 0, 0.125];[3, 7, 11];3;85;[ 3  7 11  2  5  4  6  1 14  8 10 12 13  0  9];[0, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2];[3, 7, 11];3;110;[ 3  7 11  2  5  4  6  1 14  8 10 12 13  0  9];[0, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2]
69109;15;15;[0, 3, 6];3;35;[ 0  3  6  5 11 14  8 10  7  4  1  2  9 12 13];[0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0, 0, 0.3333333333333333];[0, 2, 3];3;60;[ 0  2  3  5  7  6 10  8 11 14  9  1 12  4 13];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0.3333333333333333];[0, 6, 10];3;85;[ 0  6 10  3  7  5  8  2 11 14  9  1 13 12  4];[0.5, 0.25, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333];[0, 3, 6];3;110;[ 0  3  6 10  7  5  8  2 11  1 12  9 13 14  4];[0.5, 0.25, 0.3333333333333333, 0.5, 0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.25, 0.5, 0.3333333333333333, 0.25, 0.25, 0.2]
69110;15;15;[0, 7, 5, 4];4;44;[ 0  7  5  4 10 12  8  3  6  1  2  9 11 13 14];[0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0];[0, 7, 5, 4];4;69;[ 0  7  5  4 10 12  8  3  6  1  2  9 11 13 14];[0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0];[1, 4, 9];3;85;[ 1  4  9  5  7 10  8  0 12  6  2  3 11 13 14];[0.16666666666666666, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0, 0];[1, 4, 9];3;110;[ 1  4  9  5  7 10  8  0 12  6  2  3 11 13 14];[0.16666666666666666, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0, 0]
69111;15;15;(0, 1, 6);3;134;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 2, 4];3;75;[ 0  1  2  3  4 13  6  5  7  8 10  9 11 12 14];[0.2, 0.2, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0, 0, 0, 0, 0.2, 0];[1, 4, 7];3;85;[ 1  4  7  8 13  2  3  0  6  5 10  9 11 12 14];[0.2, 0.25, 0.2, 0.2, 0.25, 0, 0, 0.25, 0.25, 0, 0, 0, 0, 0.25, 0];[1, 4, 7];3;110;[ 1  4  7  8 13  2  3  0  6  5 10  9 11 12 14];[0.2, 0.25, 0.2, 0.2, 0.25, 0, 0, 0.25, 0.25, 0, 0, 0, 0, 0.25, 0]
69112;15;15;(0, 1, 3);3;132;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 6];3;60;[ 0  1  6  5 12  9  3  2  7  4 10  8 11 13 14];[0.2, 0.2, 0, 0, 0, 0.2, 0.2, 0, 0, 0.2, 0, 0, 0.2, 0, 0];[0, 1, 6];3;85;[ 0  1  6  5 12  9  3  2  7  4 10  8 11 13 14];[0.2, 0.2, 0, 0, 0, 0.2, 0.2, 0, 0, 0.2, 0, 0, 0.2, 0, 0];[0, 1, 6];3;110;[ 0  1  6  5 12  9  3 13 14 10  2  4  7  8 11];[0.2, 0.2, 0, 0.16666666666666666, 0, 0.2, 0.2, 0, 0, 0.2, 0.16666666666666666, 0, 0.2, 0.16666666666666666, 0.16666666666666666]
69113;15;15;[0, 1, 3];3;35;[ 0  1  3 13  4  5  6  2  7  8 10  9 11 12 14];[0.25, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.25, 0];[6, 10, 14];3;60;[ 6 10 14  0  3 13  1  7 12  9  2  5  4  8 11];[0.25, 0.25, 0, 0.25, 0, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0.25, 0.3333333333333333];[6, 10, 14];3;85;[ 6 10 14  0  3 13  1  7 12  9  2  5  4  8 11];[0.25, 0.25, 0, 0.25, 0, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0.25, 0.3333333333333333];[6, 10, 14];3;110;[ 6 10 14  0  3 13  1  7 12  9  2  5  4  8 11];[0.25, 0.25, 0, 0.25, 0, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0.25, 0.3333333333333333]
69114;15;15;[0, 4, 8];3;41;[ 0  4  5  8 14  2  3  1  7  6 10  9 11 12 13];[0.25, 0, 0, 0, 0.25, 0.25, 0, 0, 0.25, 0, 0, 0, 0, 0, 0.25];[0, 4, 8];3;66;[ 0  4  5  8 14  2  3  1  7  6 10  9 11 12 13];[0.25, 0, 0, 0, 0.25, 0.25, 0, 0, 0.25, 0, 0, 0, 0, 0, 0.25];[0, 4, 8];3;91;[ 0  4  5  8 14  3  6  1 12 13  7  2 11 10  9];[0.25, 0.16666666666666666, 0, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0, 0.25, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.25];[0, 4, 8];3;116;[ 0  4  5  8 14  3  7  1 12  6 13  2 11 10  9];[0.25, 0.2, 0, 0.2, 0.25, 0.25, 0.16666666666666666, 0.2, 0.25, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.25]
69115;15;15;(0, 2, 6);3;134;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[5, 10, 13];3;60;[ 5 10 13  0  3  4  2  1  7  6  9  8 11 12 14];[0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0];[5, 10, 13];3;85;[ 5 10 13  0  3  4  2  1  7  6  9  8 11 12 14];[0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0];[5, 10, 13];3;110;[ 5 10 13  0  3  4  2  1  7  6  9  8 11 12 14];[0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0]
69116;15;15;[0, 1, 5];3;35;[ 0  1  5  2  7 10  9  8  6  4  3 11 12 13 14];[0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0, 0, 0.3333333333333333, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0];[0, 1, 5];3;60;[ 0  1  5  6  7 10 12  2 11 14  9  8  4  3 13];[0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0, 0, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0, 0.16666666666666666];[0, 1, 5];3;85;[ 0  1  5  6  7 10 12  2 11 14  9  8  4  3 13];[0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0, 0, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0, 0.16666666666666666];[0, 1, 5];3;110;[ 0  1  5  6  7 10 12  2 11  3  9  8 14 13  4];[0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666]
69117;15;15;[6, 5, 8];3;35;[ 6  5  8  0  7  3 10  1  4  2  9 11 12 13 14];[0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0, 0, 0, 0];[6, 5, 8];3;60;[ 6  5  8  1  4  3 14  0 10  7  2  9 11 12 13];[0.2, 0.25, 0, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0, 0.2, 0, 0, 0, 0.25];[5, 6, 4];3;85;[ 5  6  4  8  9 14  3  1  0  7 10  2 11 12 13];[0.2, 0.25, 0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0, 0, 0, 0.25];[5, 6, 4];3;110;[ 5  6  4  8  9 14  3  1 12 10  0  7 13  2 11];[0.2, 0.25, 0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0, 0.25, 0.16666666666666666, 0.25]
69118;15;15;[0, 1, 2, 7];4;44;[ 0  1  2  7  6  9 14  3  4  5 10  8 11 12 13];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666];[1, 2, 4];3;68;[ 0  1  2  4  6  5  7  8 14  9 11 12 13 10  3];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666];[1, 2, 4];3;93;[ 0  1  2  4  6  5  7  8 14  9 11 12 13 10  3];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666];[4, 12, 11];3;110;[ 4 12 11  7 14  5  0  1 13  6  2  9 10  8  3];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.5, 0.16666666666666666, 0.16666666666666666, 0.25, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.25, 0.5, 0.16666666666666666, 0.25]
69119;15;15;(0, 1, 4);3;132;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 4);3;157;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 4, 10];3;85;[ 1  4 10  9 11  7  2  0 12 14  8  3  6  5 13];[0.16666666666666666, 0.25, 0.16666666666666666, 0, 0.25, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.25, 0.16666666666666666, 0, 0.16666666666666666];[1, 4, 6];3;110;[ 1  4  6  9 14 11 10  0  8 12  2  7  5  3 13];[0.16666666666666666, 0.25, 0.16666666666666666, 0, 0.25, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.25, 0.16666666666666666, 0, 0.25]
69120;16;16;[3, 12, 9, 10];4;115;[ 3 11 13 15 12  9 10  0  7  6  5  4  2  1  8 14];[0, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666];[3, 12, 9, 10];4;140;[ 3 11 13 15 12  9 10  0  7  6  5  4  2  1  8 14];[0, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666];[6, 12, 10, 9];4;94;[ 6 12 10  9 11  3 13 15  7  5  4  2  0  1  8 14];[0, 0, 0, 0.16666666666666666, 0, 0, 0.25, 0, 0, 0.25, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0, 0.16666666666666666];[0, 9, 10];3;126;[ 0  3  6  9 10 12 11 15 13  7  4  2  1  5  8 14];[0.25, 0, 0, 0.25, 0, 0, 0.25, 0, 0, 0.25, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0, 0.16666666666666666]
69121;16;16;[1, 3, 8];3;43;[ 0  1  3  8 12 13  7  4 14 11  2  5  6  9 10 15];[0.25, 0.25, 0, 0.25, 0.2, 0, 0, 0.2, 0.25, 0, 0, 0.2, 0.25, 0.2, 0.2, 0];[1, 3, 6];3;60;[ 1  3  6  8  5  4  7  0 14 11 13  2 10  9 12 15];[0.2, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0, 0, 0.2, 0, 0.2, 0.2, 0];[1, 3, 6];3;85;[ 1  3  6  8  9  4  5  0 14  7 11 13 15 12  2 10];[0.2, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0, 0.2, 0.14285714285714285, 0.2, 0.2, 0.14285714285714285];[1, 3, 6];3;110;[ 1  3  6  8  9  4  5  0 13  7 10 11 14 12 15  2];[0.2, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.14285714285714285, 0.2, 0.2, 0.14285714285714285]
69122;16;16;[5, 15, 10];3;108;[ 0  1  5 15 12 14 10 11  3  7  4  2  6  9  8 13];[0.14285714285714285, 0.14285714285714285, 0, 0.125, 0.125, 0.14285714285714285, 0, 0.125, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285];[0, 3, 4];3;72;[ 0  3  5  4  7  9 15  1 14 12 11 10  6  2  8 13];[0.16666666666666666, 0.14285714285714285, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.16666666666666666];[0, 3, 4];3;97;[ 0  3  5  4  7  9 15  1 14 12 11 10  6  2  8 13];[0.16666666666666666, 0.14285714285714285, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.16666666666666666];[5, 7, 4];3;110;[ 5  7  4  9 11 12  3  0 15 13 10  1 14  2  6  8];[0.16666666666666666, 0.14285714285714285, 0, 0.16666666666666666, 0.2, 0.2, 0, 0.2, 0, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666]
69123;16;16;(0, 7, 8);3;201;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[12, 15, 9];3;60;[12 15  9  0  4  1  2  3  7  6  5  8 11 10 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333];[12, 15, 9];3;85;[12 15  9  0  4  1  2  3  7  6  5  8 11 10 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333];[12, 15, 9];3;110;[12 15  9  1 11  3  6  5  7  4  0  2 10  8 13 14];[0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0.3333333333333333, 0, 0.2, 0.3333333333333333, 0, 0, 0.3333333333333333]
69124;16;16;(0, 3, 5);3;160;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 5);3;185;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 5);3;210;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 5);3;235;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
69125;16;16;[6, 5, 4];3;52;[ 0  6  5  4 10 14 11  3  7  1  2  9  8 12 13 15];[0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0];[3, 6, 10];3;60;[ 3  6 10  1  4 12  9  0 14 11  5  2  7  8 13 15];[0.2, 0.2, 0, 0.3333333333333333, 0.2, 0.16666666666666666, 0.3333333333333333, 0, 0, 0.2, 0.3333333333333333, 0.16666666666666666, 0.2, 0, 0.16666666666666666, 0];[3, 6, 10];3;85;[ 3  6 10  1  4 12  9  0 14 11  5  2  7  8 13 15];[0.2, 0.2, 0, 0.3333333333333333, 0.2, 0.16666666666666666, 0.3333333333333333, 0, 0, 0.2, 0.3333333333333333, 0.16666666666666666, 0.2, 0, 0.16666666666666666, 0];[3, 6, 10];3;110;[ 3  6 10  1  2  4  8  0 14 13  9 12 11  5  7 15];[0.2, 0.2, 0.2, 0.3333333333333333, 0.2, 0.16666666666666666, 0.3333333333333333, 0, 0.2, 0.2, 0.3333333333333333, 0.16666666666666666, 0.2, 0.2, 0.2, 0]
69126;16;16;(8, 10, 13);3;553;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(8, 10, 13);3;578;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(8, 10, 13);3;603;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 2, 7, 4];4;119;[ 1  2  7  4 12 13 14  9  6  5  0  3 11 10  8 15];[0, 0.125, 0.125, 0, 0.125, 0, 0, 0.125, 0, 0.125, 0, 0, 0.125, 0.125, 0.125, 0]
69127;16;16;(0, 7, 14);3;207;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 2, 13];3;60;[ 3  2 13 10  8 14  6  1  7  5  4  0 11  9 12 15];[0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.2, 0, 0.2, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.2, 0];[3, 2, 13];3;85;[ 3  2 13 10  7 14  6  4 15  8  1  0  5  9 11 12];[0, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0.25, 0.25, 0.25, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.25, 0.25];[3, 2, 13];3;110;[ 3  2 13 10  7 14  6  4 15  8  1  0  5  9 11 12];[0, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0.25, 0.25, 0.25, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.25, 0.25]
69128;16;16;[1, 6, 7];3;64;[ 0  1  6  5  7 10  9  8 15 13 12  2  4  3 11 14];[0.2, 0.2, 0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0, 0.2];[1, 5, 4];3;68;[ 0  1  5  4  6  7  9  8 12 13 10 11 14 15  2  3];[0.2, 0.2, 0, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[10, 9, 8];3;93;[15 10  9  8  0  1  2  4 11  7  5  6 13 12 14  3];[0.2, 0.2, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0.2, 0.25];[5, 8, 9];3;110;[ 5  8  9  6 11 10 14 13 15  7  1  4  2  0 12  3];[0.2, 0.2, 0.2, 0, 0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25]
69129;16;16;[0, 5, 4];3;42;[ 0  2  5  4 13  9  3  1  7  6 10  8 11 12 14 15];[0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0, 0.2, 0, 0, 0, 0.2, 0, 0];[0, 5, 4];3;67;[ 0  2  5  4 13  9  3  1  7  6 10  8 11 12 14 15];[0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0, 0.2, 0, 0, 0, 0.2, 0, 0];[0, 5, 13];3;85;[ 0  5 13  4 10  9  2  3  7  6  1  8 11 12 14 15];[0.3333333333333333, 0, 0.2, 0, 0.25, 0.3333333333333333, 0, 0, 0, 0.2, 0.25, 0, 0, 0.3333333333333333, 0, 0];[0, 5, 13];3;110;[ 0  5 13  4 10  9  2  8 14 12  1  6  7  3 11 15];[0.3333333333333333, 0.14285714285714285, 0.2, 0, 0.25, 0.3333333333333333, 0.14285714285714285, 0, 0.16666666666666666, 0.2, 0.25, 0, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0]
69130;16;16;(5, 8, 10);3;454;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(5, 8, 10);3;479;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(5, 8, 10);3;504;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[5, 10, 8];3;117;[ 5  4 10  8 13 15  0  1  7  6  2  3 11  9 12 14];[0, 0, 0, 0, 0.2, 0.2, 0, 0, 0.2, 0, 0.2, 0, 0, 0.2, 0, 0.2]
69131;16;16;[1, 5, 11];3;43;[ 0  1  5 11 13  4  3  2  7  6  9  8 10 12 14 15];[0.25, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0, 0, 0.25, 0, 0.25, 0, 0];[1, 5, 11];3;68;[ 0  1  5 11 13  4  3  2  7  6  9  8 10 12 14 15];[0.25, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0, 0, 0.25, 0, 0.25, 0, 0];[1, 5, 11];3;93;[ 0  1  5 11 13  9  8  4 10 15  2  3  7  6 12 14];[0.25, 0.25, 0, 0, 0.2, 0.25, 0, 0, 0.2, 0.2, 0.2, 0.25, 0, 0.25, 0, 0.2];[6, 7, 14];3;110;[ 6  7 14  0  5 13 11  1 10  4  3  8 15  9  2 12];[0.25, 0.25, 0, 0.2, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.2, 0.25, 0, 0.25, 0.3333333333333333, 0.2]
69132;16;16;[1, 7, 11];3;35;[ 1  7 11  9 15 14  4  5 13 10  2  3  6  0  8 12];[0, 0.3333333333333333, 0, 0, 0.25, 0.25, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 1, 7];3;60;[ 0  1  7  4 15 11 10  9 14 13  3  5  6  2  8 12];[0.3333333333333333, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0.25, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0.3333333333333333];[0, 1, 4];3;91;[ 0  1  3  4  7  6  9  8 13 14 10 11 15  5 12  2];[0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 1, 4];3;116;[ 0  1  3  4  7  6  9  8 12 13 10 11 14 15  5  2];[0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
69133;16;16;[1, 2, 3, 4];4;44;[ 1  2  3  4 12  0  6  5  7  8 10  9 11 13 14 15];[0, 0.25, 0.25, 0.25, 0.25, 0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0, 0];[1, 2, 3, 4];4;69;[ 1  2  3  4 12 15 11  8 13  9  5  0  7  6 10 14];[0, 0.25, 0.25, 0.25, 0.25, 0.14285714285714285, 0, 0, 0.25, 0.14285714285714285, 0, 0.25, 0.25, 0.14285714285714285, 0, 0.25];[1, 2, 3, 4];4;94;[ 1  2  3  4 12 15 11  8 14  9  7  5 13  0  6 10];[0, 0.25, 0.25, 0.25, 0.25, 0.14285714285714285, 0, 0.16666666666666666, 0.25, 0.16666666666666666, 0, 0.25, 0.25, 0.14285714285714285, 0.16666666666666666, 0.25];[1, 2, 3, 4];4;119;[ 1  2  3  4 12 15 11  8 10  9  5  7 13 14  6  0];[0, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25]
69134;16;16;(4, 9, 10);3;460;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[7, 12, 13];3;93;[ 2  7 14  9 12 13  1  0  6  5  4  3 11 10  8 15];[0, 0, 0.2, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0, 0.2, 0.2, 0.2, 0];[4, 9, 10];3;85;[ 4  9 10  2 12 13  7 14  3 15  6  1  5  0 11  8];[0, 0, 0.2, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0.2, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.2, 0.2, 0.2, 0.16666666666666666];[4, 9, 10];3;110;[ 4  9 10  2 12 13  7 14  3 15  6  1  5  0 11  8];[0, 0, 0.2, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0.2, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.2, 0.2, 0.2, 0.16666666666666666]
69135;16;16;[6, 5, 10];3;35;[ 6  5 10  9  7 15  1  3 12  4  0  2 11  8 13 14];[0, 0.25, 0, 0.25, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.25, 0, 0, 0.25];[6, 10, 3];3;60;[ 6 10  3  1 12 15  2  0  7  5  4  8 11  9 13 14];[0, 0.25, 0, 0.25, 0, 0, 0.5, 0, 0, 0, 0.5, 0, 0.25, 0, 0, 0.25];[6, 10, 3];3;85;[ 6 10  3  1 12 15  2  0  7  5  4  8 11  9 13 14];[0, 0.25, 0, 0.25, 0, 0, 0.5, 0, 0, 0, 0.5, 0, 0.25, 0, 0, 0.25];[6, 10, 3];3;110;[ 6 10  3  1 12 15  5  4  7 11  0  2  8  9 13 14];[0, 0.25, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.5, 0.16666666666666666, 0, 0, 0.5, 0.16666666666666666, 0.25, 0, 0, 0.25]
69136;16;16;[13, 14, 11];3;35;[13 14 11  0  8  3 10  2  4 12 15  7  6  5  1  9];[0.25, 0, 0.16666666666666666, 0.25, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.25, 0, 0.25, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666];[0, 7, 5];3;67;[ 0  2  7  5 13 14 11  3 12 10 15  8  4  9  6  1];[0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.16666666666666666, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 7, 5];3;92;[ 0  2  7  5 13 14 10 11 15  8 12  3  6  4  9  1];[0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.16666666666666666, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333];[0, 2, 3, 5];4;119;[ 0  2  3  5  7  6 10 11 14 15 13 12  8  4  9  1];[0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
69137;16;16;[1, 3, 6];3;35;[ 1  3  6  5  7 11 10  9  4  2  0  8 12 13 14 15];[0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0];[1, 3, 6];3;60;[ 1  3  6  5  7 11 10  9  4  2  0  8 12 13 14 15];[0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0];[0, 1, 7];3;85;[ 0  1  7 12  6  5  9  3 11 10  4  2  8 13 14 15];[0.25, 0.25, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.25, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.25, 0, 0, 0];[0, 1, 7];3;110;[ 0  1  7 12  6  5  9  3 11 10  4  2  8 13 14 15];[0.25, 0.25, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.25, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.25, 0, 0, 0]
69138;16;16;(0, 8, 10);3;210;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 4, 10, 8];4;69;[ 2  4 10  8 13 15  7  0  6  5  1  3 11  9 12 14];[0, 0, 0.25, 0, 0.25, 0, 0, 0.2, 0.25, 0, 0.25, 0, 0, 0.2, 0, 0.2];[2, 4, 10, 8];4;94;[ 2  4 10  8  6  7  5  0 15 13  1  3 11  9 12 14];[0.2, 0, 0.25, 0, 0.25, 0.2, 0.2, 0.2, 0.25, 0, 0.25, 0, 0, 0.2, 0, 0.2];[2, 4, 10, 8];4;119;[ 2  4 10  8  6  7  5  0 15 13  1  3 11  9 12 14];[0.2, 0, 0.25, 0, 0.25, 0.2, 0.2, 0.2, 0.25, 0, 0.25, 0, 0, 0.2, 0, 0.2]
69139;16;16;(0, 1, 8);3;151;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 8);3;176;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 8);3;201;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 8);3;226;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
69140;17;17;[12, 13, 11];3;35;[12 13 11  2 14  5  6  0  8  4  1  3  9 16 10  7 15];[0.1111111111111111, 0.1111111111111111, 0.25, 0.1111111111111111, 0.1111111111111111, 0.25, 0.25, 0, 0.1111111111111111, 0.1111111111111111, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0.1111111111111111];[12, 13, 11];3;60;[12 13 11  2 14  5  6  0  8  4  1  3  9 16 10  7 15];[0.1111111111111111, 0.1111111111111111, 0.25, 0.1111111111111111, 0.1111111111111111, 0.25, 0.25, 0, 0.1111111111111111, 0.1111111111111111, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0.1111111111111111];[12, 13, 11];3;85;[12 13 11  2 14  5  6  8 15  9  3 16  1  4  0  7 10];[0.1111111111111111, 0.1111111111111111, 0.25, 0.16666666666666666, 0.1111111111111111, 0.25, 0.25, 0, 0.2, 0.2, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.16666666666666666];[2, 6, 13];3;129;[ 2  6  9 13 12 11  8  5 14  1 15  4  3 16  0  7 10];[0.1111111111111111, 0.2, 0.3333333333333333, 0.16666666666666666, 0.2, 0.25, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.16666666666666666]
69141;17;17;[3, 4, 9];3;35;[ 3  4  9  1  2  5  6  0  7  8 10 11 12 13 14 15 16];[0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0];[0, 3, 5];3;60;[ 0  3  5  4  9  2  6  1  7  8 10 11 12 13 14 15 16];[0.3333333333333333, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0];[0, 3, 5];3;85;[ 0  3  5  4  9  2  6  1  7  8 10 11 12 13 14 15 16];[0.3333333333333333, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0];[0, 3, 5];3;110;[ 0  3  5  4  9  2  6  1  7  8 10 11 12 13 14 15 16];[0.3333333333333333, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0]
69142;17;17;[3, 2, 11];3;41;[ 3  2 15 11 14  5  1  0 13  7  6  8 10  4  9 12 16];[0.1111111111111111, 0.1111111111111111, 0.2, 0.2, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.2, 0, 0.1111111111111111, 0.2, 0.2, 0];[0, 2, 3];3;60;[ 0  2  3 11 15 14  5  1 13  7  6  8 10  4  9 12 16];[0.3333333333333333, 0.1111111111111111, 0.3333333333333333, 0.3333333333333333, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.25, 0, 0.1111111111111111, 0.25, 0.25, 0];[0, 2, 3];3;85;[ 0  2  3  1  7 14 10 11 15 16  6 13  8  5  9  4 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0, 0.1111111111111111, 0.16666666666666666, 0.25, 0.1111111111111111, 0, 0.25, 0.25, 0, 0.16666666666666666, 0.25, 0.25, 0.25];[0, 2, 3];3;110;[ 0  2  3  1  7 14 10 11 15 16  6 13  8  5  9  4 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0, 0.1111111111111111, 0.16666666666666666, 0.25, 0.1111111111111111, 0, 0.25, 0.25, 0, 0.16666666666666666, 0.25, 0.25, 0.25]
69143;17;17;(0, 1, 2);3;162;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 7, 9];3;72;[ 6  7 10  9 14 11 16  0  4  5  2  3  8 12 13  1 15];[0, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666];[0, 1, 5];3;85;[ 0  1  5  8  9 10  7  6 14 11 16  2 13 12  4  3 15];[0.25, 0.25, 0.14285714285714285, 0, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0, 0.16666666666666666];[1, 10, 13];3;110;[ 1 10 13  0  8  9  5  2 11 12  6  7 14 16  4  3 15];[0.25, 0.3333333333333333, 0.16666666666666666, 0, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666]
69144;17;17;(4, 5, 11);3;441;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 5, 11);3;466;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[5, 6, 12];3;102;[ 1  5  6 12 16  3  4  2  7  8 10  9 11 13 14  0 15];[0, 0.2, 0, 0, 0, 0.2, 0.2, 0, 0, 0, 0, 0, 0.2, 0, 0, 0, 0.2];[5, 6, 12];3;127;[ 1  5  6 12 16  3  4  2  7  8 10  9 11 13 14  0 15];[0, 0.2, 0, 0, 0, 0.2, 0.2, 0, 0, 0, 0, 0, 0.2, 0, 0, 0, 0.2]
69145;17;17;[0, 3, 5];3;35;[ 0  3  5  9 13 16  2  4  7  6 10  8 11 12 14  1 15];[0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333];[0, 3, 5];3;60;[ 0  3  5  9 13 16  1 15 12 10  4  8  6  7 11  2 14];[0.3333333333333333, 0.25, 0, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0.3333333333333333, 0, 0.25, 0.3333333333333333];[0, 3, 5];3;85;[ 0  3  5 13 11 10  9  8 15 16  7  1 12  6  4  2 14];[0.3333333333333333, 0.16666666666666666, 0, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333];[0, 3, 5];3;110;[ 0  3  5 13 11 10  9  8 15 16  7  1 12  6  4  2 14];[0.3333333333333333, 0.16666666666666666, 0, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333]
69146;17;17;[0, 3, 6];3;35;[ 0  3  6  4 11  7  8 13 16  5  1  2 10 12 14  9 15];[0.25, 0, 0, 0.25, 0.25, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.25, 0, 0.16666666666666666, 0, 0, 0.16666666666666666];[0, 3, 6];3;60;[ 0  3  6  4 11 12 15 16 13  8  7  1  5  9 10  2 14];[0.25, 0, 0, 0.25, 0.25, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.25, 0.2, 0.16666666666666666, 0, 0.2, 0.2];[0, 3, 6];3;85;[ 0  3  6  4 11 13  8  5 15 12  2 16  7  1 10  9 14];[0.25, 0, 0.2, 0.25, 0.25, 0.2, 0.25, 0.16666666666666666, 0.25, 0, 0, 0.25, 0.2, 0.25, 0, 0.2, 0.2];[0, 3, 6];3;110;[ 0  3  6  4 11 13  8  5 15 12  2 16 10  9  7  1 14];[0.25, 0, 0.2, 0.25, 0.25, 0.2, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.2, 0.25, 0, 0.2, 0.2]
69147;17;17;[0, 3, 5];3;35;[ 0  3  5 14  2  4  6  1  7  8 10  9 11 12 13 15 16];[0.25, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0];[0, 3, 5];3;60;[ 0  3  5 14  2  4  6  1  7  8 10  9 11 12 13 15 16];[0.25, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0];[0, 3, 5];3;85;[ 0  3  5 14  2  4  6  1  7  8 10  9 11 12 13 15 16];[0.25, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0];[0, 3, 5];3;110;[ 0  3  5 14  6 12  8  4  7  2  1  9 11 10 13 15 16];[0.25, 0, 0, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.25, 0, 0]
69148;17;17;[2, 4, 12];3;35;[ 2  4 12  9 16  3  1  5  7  6 10  8 11 13 14  0 15];[0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0.25, 0, 0, 0.25, 0, 0, 0, 0.25];[2, 13, 12];3;60;[ 2 13 12 10  9  4 16  1  7  6  5  3 11  8 14  0 15];[0, 0, 0.3333333333333333, 0, 0.25, 0, 0, 0, 0, 0.25, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.25];[2, 13, 12];3;85;[ 2 13 12 10  9  0  4 16 15  6  7  5  1  8 11  3 14];[0.25, 0, 0.3333333333333333, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.25, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.16666666666666666, 0.25];[2, 13, 12];3;110;[ 2 13 12 10  8  0  5  4  9 16  7 15  6 11  1  3 14];[0.25, 0, 0.3333333333333333, 0, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0, 0.16666666666666666, 0.25]
69149;17;17;[1, 2, 7];3;35;[ 1  2  7  9  3  4  5  0  6  8 10 11 12 13 14 15 16];[0, 0.25, 0.25, 0, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0, 0];[1, 2, 7];3;60;[ 1  2  7  9  3  4  5  0  6  8 10 11 12 13 14 15 16];[0, 0.25, 0.25, 0, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0, 0];[1, 2, 7];3;85;[ 1  2  7  9  3  4  5  0  6  8 10 11 12 13 14 15 16];[0, 0.25, 0.25, 0, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0, 0];[1, 2, 7];3;110;[ 1  2  7  9  3  4  5  0  6  8 10 11 12 13 14 15 16];[0, 0.25, 0.25, 0, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0, 0]
69150;17;17;[1, 3, 6];3;35;[ 1  3  6  5  7 16  2  0  8  9 10 11 12 13 14  4 15];[0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0, 0, 0, 0, 0.2];[1, 3, 6];3;60;[ 1  3  6  5  7 16  2  0  8  9 10 11 12 13 14  4 15];[0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0, 0, 0, 0, 0.2];[1, 3, 6];3;85;[ 1  3  6  5  7 16  2  0  8  9 10 11 12 13 14  4 15];[0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0, 0, 0, 0, 0.2];[1, 3, 6];3;110;[ 1  3  6  5  7 16 10  2 11  4  9  0 12 13 14  8 15];[0, 0.2, 0.16666666666666666, 0.2, 0, 0.2, 0.2, 0.2, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0.2]
69151;17;17;[3, 8, 10];3;67;[ 0  3  7  8 12 10  9  1  6  5  4  2 11 13 14 15 16];[0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0];[3, 8, 13];3;60;[ 3  8 13  0  7  6  1  2 12  9 10  5  4 11 14 15 16];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.3333333333333333, 0, 0, 0];[3, 8, 13];3;85;[ 3  8 13  0  5  6  1  2 15  7 10  9 12  4 11 14 16];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0];[3, 8, 13];3;110;[ 3  8 13  0  5  6  1  2 15  7 10  9 12  4 11 14 16];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0]
69152;17;17;[1, 5, 8];3;75;[ 1  5  6 14 15 11 10  8  7  4  2  3  0  9 13 12 16];[0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0];[1, 5, 8];3;100;[ 1  5  6 14 15 11 10  8  7  4  2  3  0  9 13 12 16];[0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0];[1, 5, 8];3;125;[ 1  5  6 14 15 11 10  8  7  4  2  3  0  9 13 12 16];[0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0];[1, 5, 8];3;150;[ 1  5  6 14 15 11 10  8  7  4  2  3  0  9 13 12 16];[0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0]
69153;17;17;[1, 5, 11];3;43;[ 0  1  5 11 12 14 16  3  7  6  4  8 10  9 13  2 15];[0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666];[1, 4, 12];3;60;[ 1  4 12  3  5 14 11  0 15 16  2  7 10  9  8  6 13];[0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0, 0, 0, 0, 0, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[1, 4, 12];3;85;[ 1  4 12  8 13 11  3 15 16  0  5 14  7  6 10  2  9];[0.16666666666666666, 0.3333333333333333, 0, 0.2, 0.3333333333333333, 0.16666666666666666, 0, 0, 0.3333333333333333, 0, 0, 0.2, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.2, 0.2];[1, 4, 5];3;110;[ 1  4  5  8 12 13 15  3 11 16  0 14  7  6 10  2  9];[0.16666666666666666, 0.3333333333333333, 0, 0.2, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0.2, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.2]
69154;17;17;(5, 7, 8);3;512;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(5, 7, 8);3;537;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[5, 14, 15, 10];4;94;[ 5 14 15 10 13  0  2  1  7  6  4  3 11  9  8 12 16];[0, 0, 0, 0, 0, 0.2, 0, 0, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0.2, 0];[5, 14, 15, 10];4;119;[ 5 14 15 10 13  0  2  1  7  6  4  3 11  9  8 12 16];[0, 0, 0, 0, 0, 0.25, 0, 0, 0, 0, 0.25, 0, 0, 0.25, 0.25, 0.25, 0]
69155;17;17;[2, 9, 11];3;50;[ 2  7  9  8 11 13  1 15 14 16  4  6  0  5 10  3 12];[0, 0.14285714285714285, 0.25, 0, 0, 0, 0, 0.25, 0.25, 0.25, 0, 0.25, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285];[6, 7, 4];3;60;[ 6  7  4  2  9 11  8 10 13 15 14  1 16  5  0  3 12];[0, 0.14285714285714285, 0.25, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0, 0.2, 0.14285714285714285, 0.2, 0.14285714285714285];[7, 6, 4];3;93;[ 2  7  6  4 11  8  9  3 12 13 14 10 15 16  1  5  0];[0, 0.14285714285714285, 0.3333333333333333, 0.2, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2, 0.2];[7, 6, 4];3;118;[ 2  7  6  4 11  3  8  9 13 10 14 12 15 16  1  5  0];[0, 0.14285714285714285, 0.3333333333333333, 0.25, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0.2, 0.25, 0.2, 0.2, 0.2]
69156;17;17;[5, 13, 11];3;35;[ 5 13 11 14 12  8  2  0  7  6  4  3  1  9 10 15 16];[0, 0, 0, 0, 0, 0.2, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0];[5, 13, 8];3;81;[ 5 13 15 14 12  8 11 16  7  6  4  3  1  2 10  0  9];[0, 0, 0, 0, 0, 0.2, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[0, 5, 11];3;119;[ 0  3  5 14 12 13 11  8 15 16  4  7  1  6 10  2  9];[0.2, 0, 0, 0.2, 0, 0.2, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2];[1, 5, 8];3;117;[ 1  2  5  8 11  7  3  0 14 13 10 12 15 16  6  4  9];[0.2, 0.25, 0.25, 0.2, 0, 0.25, 0, 0.2, 0.25, 0, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2]
69157;17;17;(0, 1, 9);3;168;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 13];3;60;[ 0  1 13  9 15  6  3  4 10  7  2  5 11  8 12 14 16];[0.25, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.25, 0.16666666666666666, 0, 0, 0.25, 0, 0.25, 0];[0, 1, 9];3;91;[ 0  1  7  9 13 15  6  3  4 10  5  2 11  8 12 14 16];[0.25, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.25, 0, 0.25, 0.16666666666666666, 0, 0, 0.25, 0, 0.25, 0];[0, 1, 9];3;116;[ 0  1  7  9 13 15 10  3 16  4  6  5 11  8 12  2 14];[0.25, 0.25, 0, 0.2, 0.16666666666666666, 0, 0.16666666666666666, 0.25, 0, 0.25, 0.2, 0, 0, 0.25, 0, 0.25, 0.2]
69158;17;17;(0, 1, 7, 8);4;768;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 7, 8);4;793;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 7, 8);4;818;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 7, 8);4;843;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
69159;17;17;[0, 11, 10];3;62;[ 0  3  9  8 11 10  1  2  7  6  5  4 12 13 14 15 16];[0.2, 0, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0];[0, 11, 10];3;87;[ 0  3  9  8 11 10  5  4 12  7  1  2  6 13 14 15 16];[0.2, 0, 0, 0.2, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.2, 0.2, 0.2, 0.2, 0.14285714285714285, 0, 0, 0, 0];[0, 1, 3];3;85;[ 0  1  3 13 11 10  9  8 14  4  5  7 12 15  6  2 16];[0.2, 0.2, 0, 0.2, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.2, 0.2, 0.2, 0.2, 0.14285714285714285, 0.2, 0.2, 0.125, 0];[0, 1, 7];3;110;[ 0  1  7 14 15 11 10  9  3  8  4  2 12  5  6 13 16];[0.25, 0.25, 0.14285714285714285, 0.2, 0.14285714285714285, 0.14285714285714285, 0, 0.25, 0.2, 0.25, 0.25, 0.25, 0.14285714285714285, 0, 0.25, 0.25, 0]
69160;18;18;[0, 5, 10];3;35;[ 0  5 10  3  6  4  7  1 15 13 17 16 11  9  2  8 14 12];[0.3333333333333333, 0.2, 0, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0, 0, 0.3333333333333333, 0, 0, 0.2, 0, 0.2, 0.2, 0.2];[0, 5, 10];3;60;[ 0  5 10  3  6  4  7  1 15 13 17 16 14  9 12  8 11  2];[0.3333333333333333, 0.2, 0, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.14285714285714285, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2];[0, 5, 10];3;85;[ 0  5 10 16 17  4  6  3 15  9 13 12  7  1 14  8 11  2];[0.3333333333333333, 0.2, 0, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.14285714285714285, 0.2, 0.3333333333333333, 0, 0.2, 0.2, 0.16666666666666666, 0.2, 0.3333333333333333, 0.3333333333333333];[0, 5, 13];3;110;[ 0  5 13 10 15 16 17  7  9  8  4  1 12  6  3 14 11  2];[0.3333333333333333, 0.25, 0, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0, 0.2, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
69161;18;18;[13, 5, 9];3;35;[13  5  9 12 15  0  2  1  7  6  4  3 11 10  8 14 16 17];[0, 0, 0, 0, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0.25, 1.0, 0, 0.25, 0, 0];[13, 3, 5];3;66;[13  3  9  5 15 12  1  0  7  6  4  2 11 10  8 14 16 17];[0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0.25, 1.0, 0, 0.25, 0, 0];[13, 3, 5];3;91;[13  3  9  5 15 12  6  1 11 10  8  7 14 16  0  4  2 17];[0, 0.125, 0, 0.25, 0, 0.25, 0.125, 0.125, 0.125, 0.25, 0.125, 0.125, 0.25, 1.0, 0.125, 0.25, 0.125, 0];[13, 3, 5];3;116;[13  3  9  5 15 12  6  1 11 10  8  7 14 16  0  4  2 17];[0, 0.125, 0, 0.25, 0, 0.25, 0.125, 0.125, 0.125, 0.25, 0.125, 0.125, 0.25, 1.0, 0.125, 0.25, 0.125, 0]
69162;18;18;(1, 2, 3, 5);4;860;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 2, 4, 8];4;69;[ 3  2  4  8 15 14 11  1  7  6  5  0 10  9 13 12 16 17];[0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0];[3, 2, 4, 8];4;94;[ 3  2  4  8 15 14 11  1  7  6  5  0 10  9 13 12 16 17];[0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0];[3, 2, 4, 8];4;119;[ 3  2  4  8 15 14 11  1 10  7  5  6  9 17 13  0 12 16];[0, 0.125, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.125, 0.125, 0.125, 0.16666666666666666, 0.125, 0.125, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.125]
69163;18;18;[1, 6, 4];3;42;[ 1  3  6  4 15 11  2  0  7  5  9  8 10 12 13 14 16 17];[0, 0.2, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0, 0, 0.2, 0, 0, 0, 0.2, 0, 0];[1, 6, 4];3;67;[ 1  3  6  4 15 11  2  0  7  5  9  8 10 12 13 14 16 17];[0, 0.2, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0, 0, 0.2, 0, 0, 0, 0.2, 0, 0];[1, 6, 4];3;92;[ 1  3  6  4 15 11  2 12 14 10 17  0  7  9  8  5 13 16];[0, 0.2, 0.16666666666666666, 0.2, 0.2, 0, 0.2, 0, 0, 0, 0.16666666666666666, 0.2, 0.16666666666666666, 0, 0.16666666666666666, 0.2, 0, 0.16666666666666666];[1, 6, 4];3;117;[ 1  3  6  4 15 11  2 12 14 10 17  0  7  9  8  5 13 16];[0, 0.2, 0.16666666666666666, 0.2, 0.2, 0, 0.2, 0, 0, 0, 0.16666666666666666, 0.2, 0.16666666666666666, 0, 0.16666666666666666, 0.2, 0, 0.16666666666666666]
69164;18;18;[1, 2, 4];3;43;[ 0  1  2  4  6 15 12 10  7  5  3  8 11  9 13 14 16 17];[0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0];[1, 8, 11];3;105;[ 0  1  6  8 11 10  9  2 12 15  4  3  7  5 13 14 16 17];[0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0];[1, 8, 11];3;130;[ 0  1  6  8 11 10  9  2 12 15  4  3  7  5 13 14 16 17];[0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0];[1, 8, 11];3;155;[ 0  1  6  8 11 10  9  2 12 15  4  7 14 16 17  3 13  5];[0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.16666666666666666, 0.125, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0.125, 0.14285714285714285, 0.125, 0.125]
69165;18;18;[1, 11, 14];3;35;[ 1 11 14  6 15 13  3  8 16  7  4  5  0  9 10  2 12 17];[0, 0.3333333333333333, 0, 0.14285714285714285, 0, 0, 0.2, 0, 0.14285714285714285, 0, 0, 0.3333333333333333, 0, 0.2, 0.3333333333333333, 0.2, 0.14285714285714285, 0];[11, 9, 0];3;60;[11  9  0  1 14 17  6 13 15  4 16  8  3  5  7  2 12 10];[0.3333333333333333, 0.3333333333333333, 0, 0.14285714285714285, 0.2, 0, 0.2, 0, 0.14285714285714285, 0.5, 0, 0.5, 0, 0.2, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333];[11, 9, 0];3;85;[11  9  0  1 13 14  5  4 17 16 15  6  8  3  2  7 12 10];[0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.2, 0, 0.16666666666666666, 0.5, 0, 0.5, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[11, 9, 0];3;110;[11  9  0  1 13 14  5  4 17 16 15  6  8  3  2  7 12 10];[0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.16666666666666666, 0.2, 0.5, 0, 0.5, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333]
69166;18;18;(0, 2, 5, 6);4;886;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 5, 6);4;911;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 5, 6);4;936;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 5, 6);4;961;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
69167;18;18;[0, 3, 7, 8];4;44;[ 0  3  7  8 10 13  1 16 17  5  6  9 11 12  4  2 15 14];[0.2, 0.16666666666666666, 0, 0.2, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0.2, 0, 0, 0.16666666666666666, 0.16666666666666666];[0, 3, 7, 8];4;69;[ 0  3  7  8 10 13  2  1 14  6  5 12 15 16 17  4  9 11];[0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0, 0.2, 0, 0.16666666666666666, 0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[0, 3, 7, 8];4;94;[ 0  3  7  8 10 13  2  1 14  6  5 12 15 16 17 11  9  4];[0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0, 0.2, 0.125, 0.16666666666666666, 0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[7, 8, 10, 16];4;119;[ 7  8 10 16  3 13  0  2 14  6  5 12 15  1 17 11  9  4];[0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0, 0.25, 0.125, 0.16666666666666666, 0.2, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666]
69168;18;18;[3, 6, 7];3;43;[ 0  3  6  7 12 14 15  9  4  5  1  2 11 10  8 13 16 17];[0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0];[3, 14, 13];3;60;[ 3 14 13 11  6  0  1  4 15  8  7  9 12  2  5 10 16 17];[0.16666666666666666, 0.16666666666666666, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0, 0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0, 0];[3, 14, 13];3;85;[ 3 14 13 11  1  0  4  6 12  7  5  8 15 10  9  2 16 17];[0.25, 0.25, 0, 0.3333333333333333, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0, 0];[3, 14, 13];3;110;[ 3 14 13 11  1  0  4  9 16 10  5  7 12  8 15  6  2 17];[0.25, 0.25, 0, 0.3333333333333333, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.2, 0]
69169;18;18;[0, 5, 7];3;35;[ 0  5  7 10 17  3  4  2  6  8  9 11 12 13 14  1 15 16];[0.2, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0, 0.2, 0, 0, 0, 0, 0, 0, 0.2];[2, 9, 17];3;60;[ 2  9 17  7 10  5  0  3  6  4  8 11 12 13 14  1 15 16];[0.2, 0, 0.3333333333333333, 0, 0, 0.2, 0, 0.2, 0, 0.3333333333333333, 0.2, 0, 0, 0, 0, 0, 0, 0.3333333333333333];[2, 9, 17];3;85;[ 2  9 17  8 16  4  7 10  5  0 13 11  6 12  1  3 15 14];[0.2, 0, 0.3333333333333333, 0, 0.25, 0.2, 0.125, 0.2, 0.25, 0.3333333333333333, 0.2, 0.125, 0, 0.125, 0, 0, 0.25, 0.3333333333333333];[2, 9, 17];3;110;[ 2  9 17  8 16  4  7 10  5  0 13 11  6 15 14 12  3  1];[0.2, 0, 0.3333333333333333, 0, 0.25, 0.2, 0.14285714285714285, 0.2, 0.25, 0.3333333333333333, 0.2, 0.14285714285714285, 0.125, 0.14285714285714285, 0.125, 0.125, 0.25, 0.3333333333333333]
69170;18;18;(0, 1, 7);3;183;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 6, 5];3;68;[ 0  1  6  5 14 10  4 16 17  3  7  8 11 12  9  2 15 13];[0.2, 0.2, 0, 0, 0.16666666666666666, 0.2, 0.2, 0, 0, 0, 0.2, 0, 0, 0, 0.2, 0, 0.16666666666666666, 0.16666666666666666];[1, 6, 5];3;93;[ 0  1  6  5 14 10  4 16 17  3  7  8 11 12  9  2 15 13];[0.2, 0.2, 0, 0, 0.16666666666666666, 0.2, 0.2, 0, 0, 0, 0.2, 0, 0, 0, 0.2, 0, 0.16666666666666666, 0.16666666666666666];[0, 9, 10];3;110;[ 0  9 10  1  6 14  5  4 17 16  7  3 11 12  2  8 15 13];[0.3333333333333333, 0.2, 0, 0, 0.16666666666666666, 0.2, 0.2, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0.2, 0, 0.16666666666666666, 0.16666666666666666]
69171;18;18;[0, 1, 5];3;41;[ 0  1  3  5  6 15 17  4  7  8 10  9 11 12 13  2 14 16];[0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666];[0, 1, 5];3;66;[ 0  1  3  5  6 15 17 14  7  4  8  2 11 10 13  9 12 16];[0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0, 0, 0, 0, 0, 0.14285714285714285, 0.16666666666666666, 0, 0.16666666666666666];[0, 1, 5];3;91;[ 0  1  3  5  7  6 14 15 13 12 17  4 11 10  9  2  8 16];[0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666];[0, 1, 5];3;116;[ 0  1  3  5  7  6 10  9 14 15 13 12 17  4 11  2  8 16];[0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666]
69172;18;18;[0, 4, 6];3;35;[ 0  4  6 11 12 14  3  1 15 10 17 16  7  9  2  5 13  8];[0.2, 0.14285714285714285, 0, 0.14285714285714285, 0.2, 0, 0.2, 0, 0, 0, 0.14285714285714285, 0.2, 0.2, 0, 0.2, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285];[0, 4, 6];3;60;[ 0  4  6 11 12 14  3  1 15 10 17 16  8  7  5  2 13  9];[0.2, 0.14285714285714285, 0, 0.14285714285714285, 0.2, 0.1111111111111111, 0.2, 0.1111111111111111, 0.1111111111111111, 0, 0.14285714285714285, 0.2, 0.2, 0, 0.2, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285];[0, 4, 6];3;85;[ 0  4  6 11 12 14  9 13 15 10  1  3 17 16  5  7  8  2];[0.2, 0.14285714285714285, 0, 0.14285714285714285, 0.2, 0.1111111111111111, 0.2, 0.1111111111111111, 0.1111111111111111, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285];[0, 4, 6];3;110;[ 0  4  6 11 12 14  9 13 15 10  1  3 17 16  5  7  8  2];[0.2, 0.14285714285714285, 0, 0.14285714285714285, 0.2, 0.1111111111111111, 0.2, 0.1111111111111111, 0.1111111111111111, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285]
69173;18;18;[1, 3, 5];3;35;[ 1  3  5 10 15 12  4  0 17 13  9  6  8  7 11  2 14 16];[0.25, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.125, 0.125, 0.125, 0.2, 0.3333333333333333, 0, 0.25, 0.2, 0, 0.3333333333333333, 0, 0.25];[1, 3, 5];3;60;[ 1  3  5 10 15  4  7  0 13 12  9  8 14 17 16  6 11  2];[0.25, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.125, 0.25, 0.25, 0.25, 0.3333333333333333, 0, 0.25, 0.25, 0.25, 0.3333333333333333, 0.2, 0.25];[1, 3, 5];3;85;[ 1  3  5  8 10 15  6  0 13  7  4  9 14 12 17 16 11  2];[0.25, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25];[1, 11, 3];3;110;[ 1 11  3  0  6 10  8  5 15  9  4  7 13 12 14 16 17  2];[0.3333333333333333, 0.5, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0.25]
69174;18;18;[14, 15, 10];3;43;[ 2 14 15 10 17  4  1  0  7  6  5  8 11  9 13  3 12 16];[0, 0, 0.25, 0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0, 0, 0.25, 0.25, 0, 0.25];[14, 15, 10];3;68;[ 2 14 15 10 17  4  1  0  7  6  5  8 11  9 13  3 12 16];[0, 0, 0.25, 0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0, 0, 0.25, 0.25, 0, 0.25];[14, 15, 10];3;93;[ 2 14 15 10 17  4  1  0  7  6  5  8 11  9 13  3 12 16];[0, 0, 0.25, 0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0, 0, 0.25, 0.25, 0, 0.25];[14, 15, 10];3;118;[ 2 14 15 10 17  4  1  0  7  6  5  8 11  9 13  3 12 16];[0, 0, 0.25, 0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0, 0, 0.25, 0.25, 0, 0.25]
69175;18;18;(1, 2, 11, 13);4;944;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 11, 13);4;969;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 11, 13);4;994;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 11, 13);4;1019;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
69176;18;18;[10, 11, 9];3;35;[10 11  9  2 15  7  6 17 14 12  4  0  5  3  8  1 13 16];[0.14285714285714285, 0, 0.2, 0, 0.14285714285714285, 0, 0.2, 0.2, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.14285714285714285, 0, 0.14285714285714285, 0.2, 0, 0.2];[10, 11, 9];3;60;[10 11  9  2 12 13  6  7 15 17  4  0 14  5  1  3  8 16];[0.16666666666666666, 0, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.2, 0, 0.2];[10, 11, 9];3;85;[10 11  9  2 12  5  6 15 13 17  7  4 14  0  1  3  8 16];[0.16666666666666666, 0, 0.25, 0, 0.16666666666666666, 0.25, 0.25, 0.2, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.25, 0, 0.25];[0, 11, 10];3;110;[ 0 11 10  9 12  2  6  5 15 13 17  7  8 14  4  1  3 16];[0.3333333333333333, 0, 0.25, 0, 0.16666666666666666, 0.25, 0.25, 0.2, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.16666666666666666, 0.25, 0, 0.25]
69177;18;18;[7, 14, 11, 9];4;44;[ 7 14 11  9 12  0  2  1  6  5  4  3 10  8 13 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0];[7, 14, 11, 9];4;69;[ 7 14 11  9 12  0  2  1  6  5  4  3 10  8 13 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0];[7, 14, 11, 9];4;94;[ 7 14 11  9 12  3 10 13 15  5  6  2  0  1  4  8 16 17];[0, 0, 0, 0.14285714285714285, 0, 0, 0, 0.2, 0, 0.2, 0.14285714285714285, 0.2, 0.2, 0.14285714285714285, 0.2, 0.14285714285714285, 0, 0];[0, 3, 7, 4];4;119;[ 0  3  7  4 12 14 11  9 13 10 15  2  6  5  1  8 16 17];[0.25, 0, 0, 0.25, 0.25, 0, 0, 0.25, 0, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0, 0]
69178;18;18;[4, 12, 17];3;35;[ 4 12 17 16  6 15  5  0 10  2  9 14  8  7  3  1 13 11];[0.14285714285714285, 0, 0.14285714285714285, 0.125, 0.3333333333333333, 0.14285714285714285, 0.14285714285714285, 0.125, 0.125, 0.14285714285714285, 0.14285714285714285, 0, 0.3333333333333333, 0, 0.125, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333];[4, 12, 17];3;60;[ 4 12 17 16  6  2  3  0 11  9 15  5 10  8 14  7 13  1];[0.2, 0, 0.2, 0.2, 0.3333333333333333, 0.14285714285714285, 0.2, 0.125, 0.125, 0.14285714285714285, 0.14285714285714285, 0.2, 0.3333333333333333, 0, 0.125, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333];[3, 4, 5];3;85;[ 3  4  5  9 12 16 17 10  6 11  2  0 15  8 14  7 13  1];[0.2, 0, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.125, 0.125, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0, 0.125, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333];[3, 4, 5];3;110;[ 3  4  5  9 12 16 17 11 10  6  7  0  2 13 15  8 14  1];[0.2, 0, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.14285714285714285, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.14285714285714285, 0.125, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333]
69179;18;18;(5, 9, 12);3;605;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(5, 9, 12);3;630;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[5, 13, 12];3;119;[ 1  3  5 13 12 10  9  8  7  6  4  2  0 11 14 15 16 17];[0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0];[6, 12, 9];3;117;[ 6  7 12  9 16  4  1 14  8  5  3 13 10  0 11  2 15 17];[0, 0.16666666666666666, 0, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.25, 0.14285714285714285, 0, 0.25, 0.14285714285714285, 0.16666666666666666, 0, 0.25, 0]
69180;19;19;[3, 2, 5];3;35;[ 3  2  5  4  6 15 12 16 18  0  7  9 11 10  8  1 14 13 17];[0, 0, 0.125, 0.125, 0.125, 0.125, 0.125, 0, 0, 0, 0, 0, 0.125, 0, 0, 0.125, 0.125, 0, 0.125];[1, 2, 15];3;60;[ 1  2 15 13 12 17  3  6  5 18 16  4 11  0  7  8 14  9 10];[0, 0.2, 0.2, 0.125, 0.125, 0.125, 0.125, 0, 0, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0.125, 0.2, 0.125];[1, 2, 6, 8];4;94;[ 1  2  6  8 12 13 15 17 18  5  4  3 16 11  7  0 14  9 10];[0, 0.2, 0.2, 0.125, 0.125, 0.125, 0.2, 0, 0.2, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0.125, 0.2, 0.2];[1, 2, 6, 8];4;119;[ 1  2  6  8 12 13 15 17 18  5  4  3 16  9 11  0 10 14  7];[0.08333333333333333, 0.2, 0.2, 0.125, 0.125, 0.125, 0.2, 0, 0.2, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.2, 0.2, 0.08333333333333333, 0.2, 0.125, 0.2, 0.2]
69181;19;19;[0, 6, 11, 8];4;44;[ 0  6 11  8 15 18 17 16  7  5  4  9 10  3  2  1 14 13 12];[0.14285714285714285, 0, 0, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285];[0, 6, 11, 8];4;69;[ 0  6 11  8 15 18 17 16  7  5  4  9 10  3  2  1 14 13 12];[0.14285714285714285, 0, 0, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285];[0, 11, 16];3;92;[ 0  5 11 16 18 15  8  6 17  7  2  9 10  4  3  1 14 13 12];[0.2, 0, 0, 0, 0, 0.2, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.2, 0, 0, 0, 0.14285714285714285, 0.2, 0.14285714285714285, 0.2];[0, 11, 16];3;117;[ 0  5 11 16 18 15  8  6 17 13  7  4 12  2  3  1 14 10  9];[0.2, 0, 0, 0, 0.125, 0.2, 0.14285714285714285, 0.125, 0.14285714285714285, 0, 0, 0.2, 0.125, 0.125, 0, 0.14285714285714285, 0.2, 0.14285714285714285, 0.2]
69182;19;19;[2, 6, 12];3;35;[ 2  6 12 11 18 16  3  4  7  5  9  8 10 13  1  0 15 14 17];[0, 0, 0.2, 0, 0, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0, 0, 0, 0.2, 0, 0.2];[3, 6, 12];3;75;[ 3  2  6 11 12 15 18 16 13  8  4  0  7  9  1  5 14 10 17];[0.16666666666666666, 0, 0.2, 0.2, 0.16666666666666666, 0, 0.2, 0, 0.16666666666666666, 0, 0, 0.2, 0.2, 0.16666666666666666, 0, 0.2, 0.2, 0, 0.2];[3, 6, 12];3;100;[ 3  2  6 11 12 14 15 16 18 13  8  0  4  5  7  1  9 10 17];[0.16666666666666666, 0, 0.2, 0.2, 0.16666666666666666, 0, 0.2, 0, 0.16666666666666666, 0, 0, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0, 0.2];[3, 6, 12];3;125;[ 3  2  6 11 12 14 15 16 18 13  8  0  4  5  7  1  9 10 17];[0.16666666666666666, 0, 0.2, 0.2, 0.16666666666666666, 0, 0.2, 0, 0.16666666666666666, 0, 0, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0, 0.2]
69183;19;19;(0, 1, 7);3;201;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 7];3;60;[ 0  1  7  2  3  4  5  6  8  9 10 11 12 13 14 15 16 17 18];[0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 7];3;85;[ 0  1  7  2  6 12 11  9  4  5  3  8 10 13 14 15 16 17 18];[0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0, 0];[0, 1, 7];3;110;[ 0  1  7  2  6 12 11  9  4  5  3  8 10 13 14 15 16 17 18];[0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0, 0]
69184;19;19;[5, 6, 4];3;35;[ 5  6  4  8 12 14 10  0  7  1  2  3 11  9 13 15 16 17 18];[0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0];[5, 6, 4];3;60;[ 5  6  4  8 12 14 10  0 15 11  2 17 18  3  7  1 13  9 16];[0.1111111111111111, 0, 0.1111111111111111, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.1111111111111111, 0.16666666666666666, 0, 0.16666666666666666, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111];[3, 5, 8];3;91;[ 3  5 10  8 14 12  4  6 15 11  2  0 18 17  7  1 13  9 16];[0.1111111111111111, 0, 0.1111111111111111, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0, 0.25, 0, 0.25, 0.1111111111111111, 0.16666666666666666, 0, 0.25, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111];[3, 5, 8];3;116;[ 3  5 10  8 14  6  1  0 11 12  4  9 13 18 17 16  2 15  7];[0.16666666666666666, 0.16666666666666666, 0.1111111111111111, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0.1111111111111111, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666]
69185;19;19;(1, 2, 8);3;337;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 8);3;362;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 8);3;387;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 7, 10];3;110;[ 2  7 10  8 15 11 17 16 14 13  4  6  1  0  5  3 12  9 18];[0.125, 0.125, 0.14285714285714285, 0, 0.125, 0, 0.125, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.125, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0]
69186;19;19;(0, 1, 3);3;198;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;223;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;248;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;273;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
69187;19;19;[6, 7, 11];3;41;[ 6  7 10 11 12 14 18  3 13  5 17  2  4  9  1  0 15  8 16];[0, 0, 0.125, 0.125, 0, 0.125, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.125, 0.3333333333333333, 0, 0, 0.125, 0.3333333333333333];[6, 7, 11];3;66;[ 6  7 10 11 12 14 18  3 13  5 17  2  4  9  1  0 15  8 16];[0, 0, 0.125, 0.125, 0, 0.125, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.125, 0.3333333333333333, 0, 0, 0.125, 0.3333333333333333];[6, 7, 11];3;91;[ 6  7 10 11 12 14 18  3 13  5 17  2  4  9  1  0 15  8 16];[0, 0, 0.125, 0.125, 0, 0.125, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.125, 0.3333333333333333, 0, 0, 0.125, 0.3333333333333333];[6, 7, 11];3;116;[ 6  7 10 11 12 14 18 15  2 13  5  3 17  0  4  1  9  8 16];[0, 0, 0.125, 0.125, 0, 0.125, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.125, 0.3333333333333333, 0.25, 0, 0.125, 0.3333333333333333]
69188;19;19;(0, 1, 13);3;207;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 4, 5];3;60;[ 0  4  5 15 12 13 10 11 18  7  2  6  1  9  8  3 14 16 17];[0.2, 0, 0, 0, 0.2, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0.2, 0, 0, 0.2];[0, 4, 5];3;85;[ 0  4  5 12 10 13 11 15  3  9  6  1  7  2  8 14 16 17 18];[0.25, 0, 0, 0.14285714285714285, 0.25, 0.25, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.2, 0.2, 0.25, 0.2, 0, 0.2, 0, 0, 0];[0, 4, 5];3;110;[ 0  4  5 12 10 13 11 15  3  9  6  1  7  2  8 14 16 17 18];[0.25, 0, 0, 0.14285714285714285, 0.25, 0.25, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.2, 0.2, 0.25, 0.2, 0, 0.2, 0, 0, 0]
69189;19;19;[0, 2, 6];3;35;[ 0  2  6 10 16  3  5  4  7  8  9 11 12 13 14  1 15 17 18];[0.25, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0, 0, 0.25, 0, 0];[0, 2, 6];3;60;[ 0  2  6 10 16  5 13  4 18 17 15  7 11  3  1  8 14 12  9];[0.25, 0, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0, 0, 0, 0.25, 0, 0, 0.16666666666666666, 0, 0.14285714285714285, 0.25, 0.14285714285714285, 0.16666666666666666];[0, 2, 6];3;85;[ 0  2  6  7 10 16 13  5 15 18 17  4 14  3 11  1 12  8  9];[0.25, 0, 0.25, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0, 0, 0.25, 0.14285714285714285, 0, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666];[0, 2, 6];3;110;[ 0  2  6  3  5  4 10 16 15 18 17 13 14 11  7  1 12  8  9];[0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0, 0, 0, 0.25, 0.14285714285714285, 0, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666]
69190;19;19;(0, 1, 5);3;199;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 5, 7];3;60;[ 1  5  7 15 13 11  9  8  6  4  2  3  0 10 12 14 16 17 18];[0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0];[1, 5, 7];3;85;[ 1  5  7 15 13 11  9  8  6  4  2  3  0 10 12 14 16 17 18];[0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0];[6, 14, 15];3;110;[ 6 14 15  9 12 17 18  1  8 11  7  5 13 16  4  2 10  0  3];[0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666]
69191;19;19;[1, 4, 6];3;35;[ 1  4  6 13 15 12  3  0  7  5  2  8 11 10  9 14 16 17 18];[0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0];[1, 6, 4];3;68;[ 0  1  6  4 12 13  9  8 15  5  2  3  7 10 11 14 16 17 18];[0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0];[0, 12, 13];3;92;[ 0  1 12 13 18 16  9  8 15  4  6  5  7 10  2  3 14 11 17];[0.2, 0.2, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.2, 0.2, 0, 0.16666666666666666, 0.2, 0, 0.2];[0, 6, 13];3;117;[ 0  1  6 13 12 18 17 16 15 11  9  4  5  8  7  2 14 10  3];[0.2, 0.2, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.2, 0.2, 0, 0.16666666666666666, 0.2, 0.2, 0.2]
69192;19;19;[0, 9, 14];3;35;[ 0  9 14  1  4  5  2  3  7  6 10  8 11 12 13 15 16 17 18];[0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0];[0, 9, 14];3;60;[ 0  9 14  1  4  5  2  3  7  6 10  8 11 12 13 15 16 17 18];[0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0];[0, 9, 14];3;85;[ 0  9 14  1  8 11  5 16  7  6  4  3 10 12 13  2 15 17 18];[0.3333333333333333, 0.2, 0, 0, 0, 0.2, 0, 0, 0.2, 0.3333333333333333, 0, 0.2, 0, 0, 0.3333333333333333, 0, 0.2, 0, 0];[0, 9, 14];3;110;[ 0  9 14  1  8 11  5 16 10 12  6  7 15 18 17  2 13  4  3];[0.3333333333333333, 0.2, 0.1, 0, 0, 0.2, 0.1, 0.1, 0.2, 0.3333333333333333, 0.1, 0.2, 0.1, 0, 0.3333333333333333, 0.1, 0.2, 0.1, 0.1]
69193;19;19;[6, 7, 4];3;35;[ 6  7  4 14 12 13 10  9 17  5  2  1  0  8 11  3 15 16 18];[0, 0, 0, 0, 0.125, 0, 0.125, 0.125, 0, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0, 0, 0.125, 0];[6, 7, 4];3;60;[ 6  7  4 14 12 13 10  9 17  0  3  5 11  1 16  2 15  8 18];[0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.125, 0.1111111111111111, 0.125, 0.125, 0, 0.125, 0.125, 0.1111111111111111, 0.125, 0.125, 0.125, 0, 0.1111111111111111, 0.125, 0];[3, 4, 6];3;85;[ 3  4  6  8 12 13 14  5 15 16 10  9 17  7  0  1 11  2 18];[0.1111111111111111, 0.1111111111111111, 0, 0.2, 0.2, 0.16666666666666666, 0.2, 0.125, 0.2, 0.125, 0.125, 0.1111111111111111, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.125, 0];[3, 4, 6];3;110;[ 3  4  6  8 12 13 11  5 14 15 16 10  9 18 17  7  0  1  2];[0.1111111111111111, 0.1111111111111111, 0, 0.2, 0.2, 0.16666666666666666, 0.2, 0.125, 0.2, 0.125, 0.125, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.125, 0.125]
69194;19;19;(4, 6, 9);3;573;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 4, 9];3;66;[ 6  4 10  9 13 11 17  0  7  5  2  3  8 12 14  1 15 16 18];[0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0];[6, 4, 9];3;91;[ 6  4 10  9 13 11 17  0  7  5  2  3  8 12 14  1 15 16 18];[0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0];[2, 7, 5, 4];4;119;[ 2  7  5  4 15  9  6 11 13 10 17  3  1  8 12  0 14 16 18];[0, 0, 0.2, 0, 0.2, 0.2, 0.16666666666666666, 0.2, 0, 0.2, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.2, 0, 0.16666666666666666, 0]
69195;19;19;(0, 2, 7, 9);4;1068;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 3, 4, 8];4;133;[ 0  2  3  4 11 13  8 16  7  6  5  9 10 12 14  1 15 17 18];[0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0];[0, 3, 4, 8];4;158;[ 0  2  3  4 11 13  8 16  7  6  5  9 10 12 14  1 15 17 18];[0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0];[0, 3, 4, 8];4;183;[ 0  2  3  4 11 13  8 16  7  6  5  9 10 12 14  1 15 17 18];[0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0]
69196;19;19;(3, 8, 10);3;504;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[7, 6, 5];3;68;[ 3  7  6  5  9 10  8 18  4  0  1 11 12 13 14  2 15 16 17];[0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0, 0, 0, 0.14285714285714285];[13, 10, 9, 8];4;94;[13 10  9  8  3  7  6  5 18  4  1  0 11 12 14  2 15 16 17];[0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.25, 0.25, 0.25, 0, 0, 0.25, 0, 0, 0, 0, 0.14285714285714285];[13, 10, 9, 8];4;119;[13 10  9  8  4 11 12 16 17 18  6  3  7  5  1  2 15 14  0];[0, 0, 0, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.25, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666]
69197;19;19;(0, 2, 12);3;221;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 2, 6];3;60;[ 1  2  6 10 13 16 18  4  7  5  9  8 11 12  3  0 15 14 17];[0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666];[1, 2, 6];3;85;[ 1  2  6 10 13 16 18  4  7  5  9  8 11 12  3  0 15 14 17];[0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666];[0, 2, 15];3;110;[ 0  2 15 11 17 10  1 13 16 18  6  7  8  5  4  3 14 12  9];[0.2, 0.16666666666666666, 0.2, 0, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.2, 0, 0.16666666666666666, 0, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666]
69198;19;19;(3, 8, 11);3;596;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 8, 11);3;621;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 8, 11);3;646;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 4, 10];3;110;[ 6  4 10  8 12 18  0  3  7  5  2  9 11 13 14  1 15 16 17];[0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0, 0, 0.16666666666666666]
69199;19;19;[1, 2, 15];3;35;[ 1  2 15 16 18 12 11  5  4  6  7  8 10  9  0  3 14 13 17];[0, 0.25, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.25, 0.25, 0, 0.25];[1, 2, 15];3;60;[ 1  2 15 16 18 14 12  0  7 11  4  5 10  9  6  3 13  8 17];[0.2, 0.25, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.2, 0, 0, 0, 0.16666666666666666, 0.2, 0, 0.2, 0.25, 0.25, 0, 0.25];[1, 2, 15];3;85;[ 1  2 15 16 18 14 12  0  7 11  4  5  8 10  6  3 13  9 17];[0.2, 0.25, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.2, 0.14285714285714285, 0, 0.14285714285714285, 0.16666666666666666, 0.2, 0, 0.2, 0.25, 0.25, 0, 0.25];[1, 2, 15];3;110;[ 1  2 15 16 18 14 12  0  7 11  4  5  8 10  6  3 13  9 17];[0.2, 0.25, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.2, 0.14285714285714285, 0, 0.14285714285714285, 0.16666666666666666, 0.2, 0, 0.2, 0.25, 0.25, 0, 0.25]


==> results/segmented_short_wide_necessary_explanations_runs_results.csv <==
obstacles,exhaustive,discrete_25,discrete_50
15,159.0,62.0,73.0
16,262.0,152.0,128.0
17,282.0,135.0,146.0
18,521.0,203.0,182.0
19,393.0,223.0,118.0


==> results/sinusoidal_long_narrow_average_distance_obs_15.csv <==
samples,necessary_explanations,random,decaf
100,0.54,1.22,1.38
200,0.2,1.03,0.66
300,0.18,0.81,0.47
400,0.18,0.62,0.38


==> results/sinusoidal_long_narrow_average_distance_obs_16.csv <==
samples,necessary_explanations,random,decaf
100,1.13,1.38,0.98
200,0.44,1.05,0.86
300,0.42,0.92,0.53
400,0.15,0.73,0.42


==> results/sinusoidal_long_narrow_average_distance_obs_17.csv <==
samples,necessary_explanations,random,decaf
100,1.47,1.35,0.8
200,0.75,1.09,0.47
300,0.5,0.94,0.53
400,0.3,0.79,0.53


==> results/sinusoidal_long_narrow_average_distance_obs_18.csv <==
samples,necessary_explanations,random,decaf
100,1.3,1.82,0.75
200,0.67,1.26,0.61
300,0.3,0.94,0.39
400,0.28,0.74,0.52


==> results/sinusoidal_long_narrow_average_distance_obs_19.csv <==
samples,necessary_explanations,random,decaf
100,1.06,2.74,1.81
200,0.81,1.82,0.89
300,0.42,1.64,0.7
400,0.34,1.43,0.62


==> results/sinusoidal_long_narrow_combined_responsibility_discrete_necessary_discrete_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_25;explanation_size_25;runs_25;obstacles_order_25;responsibility_25;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_75;explanation_size_75;runs_75;obstacles_order_75;responsibility_75;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100
66100;15;15;[1, 2, 7, 5];4;44;[ 1  2  7  5  3  0  4  6  8  9 10 11 12 13 14];[0, 0.25, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0, 0];[1, 2, 7, 5];4;69;[ 1  2  7  5  3  0  4  6  8  9 10 11 12 13 14];[0, 0.25, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0, 0];[1, 2, 7, 5];4;94;[ 1  2  7  5  0  9 13  3  6  4 10  8 11 12 14];[0.16666666666666666, 0.25, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0];[1, 2, 7, 5];4;119;[ 1  2  7  5  0  9 13  3  6  4 10  8 11 12 14];[0.2, 0.25, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0.2, 0, 0, 0, 0.2, 0]
66101;15;15;(3, 8, 10);3;355;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 8, 10);3;380;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 8, 10);3;405;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 8, 10];3;147;[ 3  2  5  8 13 11 10  1  7  6  4  0  9 12 14];[0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0]
66102;15;15;(1, 2, 8);3;213;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 2, 11];3;60;[ 1  2 11  8 12  4  0  3  7  6  5  9 10 13 14];[0, 0.25, 0.25, 0, 0, 0, 0, 0, 0.25, 0, 0, 0.25, 0.25, 0, 0];[1, 2, 11];3;85;[ 1  2 11  8 12  4  0  3  7  6  5  9 10 13 14];[0, 0.25, 0.25, 0, 0, 0, 0, 0, 0.25, 0, 0, 0.25, 0.25, 0, 0];[1, 2, 11];3;110;[ 1  2 11  8 12  4  0  3  7  6  5  9 10 13 14];[0, 0.25, 0.25, 0, 0, 0, 0, 0, 0.25, 0, 0, 0.25, 0.25, 0, 0]
66103;15;15;[1, 6, 5];3;42;[ 1  2  6  5  9  8  3  0  7  4 10 11 12 13 14];[0, 0.2, 0.2, 0, 0, 0.2, 0.2, 0, 0.2, 0.2, 0, 0, 0, 0, 0];[1, 6, 5];3;67;[ 1  2  6  5  9  8  3  0  7  4 10 11 12 13 14];[0, 0.2, 0.2, 0, 0, 0.2, 0.2, 0, 0.2, 0.2, 0, 0, 0, 0, 0];[1, 6, 5];3;92;[ 1  2  6  5  9  8  0 10 12  7  3  4 11 13 14];[0.16666666666666666, 0.2, 0.2, 0, 0, 0.2, 0.2, 0, 0.2, 0.2, 0.16666666666666666, 0, 0.14285714285714285, 0, 0];[1, 6, 5];3;117;[ 1  2  6  5  9  8  0 10 12  7  3  4 11 13 14];[0.16666666666666666, 0.2, 0.2, 0, 0, 0.2, 0.2, 0, 0.2, 0.2, 0.16666666666666666, 0, 0.16666666666666666, 0, 0]
66104;15;15;[1, 4, 5];3;35;[ 1  4  5  8 11  3  2  0  7  6  9 10 12 13 14];[0, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0.25, 0, 0, 0];[1, 4, 5];3;60;[ 1  4  5  8  7 11  9  3 12  6  0  2 10 13 14];[0, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0.25, 0, 0.25, 0.25, 0, 0];[1, 4, 5];3;85;[ 1  4  5  8  7 11  9  3 12 10  2  0  6 13 14];[0, 0.3333333333333333, 0.16666666666666666, 0.25, 0.3333333333333333, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0.25, 0.16666666666666666, 0.25, 0.25, 0, 0];[0, 5, 4];3;117;[ 0  1  5  4  8  3  7  2 13  9 11 12  6 10 14];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0.25, 0, 0.25, 0.25, 0.25, 0]
66105;15;15;[5, 4, 7];3;55;[ 1  2  5  4  7  8 13  0  6  3 10  9 11 12 14];[0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0];[5, 4, 7];3;80;[ 1  2  5  4  7  8 13  0  6  3 10  9 11 12 14];[0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0];[5, 4, 7];3;105;[ 1  2  5  4  7  8 13  0  6  3 10  9 11 12 14];[0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0];[5, 7, 4];3;110;[ 5  7  4  0  3  2  1  6  8  9 10 11 12 13 14];[0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0]
66106;15;15;[7, 6, 5];3;35;[ 7  6  5  4 12 13  3  2  0  1  8  9 11 10 14];[0, 0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0];[1, 2, 11];3;66;[ 1  2  7 11 13  6  5  4 12  3  0  8 10  9 14];[0, 0.25, 0.25, 0, 0.2, 0.2, 0.2, 0.25, 0, 0, 0, 0.25, 0.2, 0.25, 0];[0, 7, 12];3;92;[ 0  4  7 12  2 13 11  1  5  6  3  8 10  9 14];[0.3333333333333333, 0.25, 0.25, 0, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0, 0, 0, 0.25, 0.3333333333333333, 0.25, 0];[0, 7, 12];3;117;[ 0  4  7 12  2 13 11  1  5  6 14  3 10  9  8];[0.3333333333333333, 0.25, 0.25, 0, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0, 0, 0, 0.25, 0.3333333333333333, 0.25, 0.2]
66107;15;15;(5, 11, 14);3;407;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 7, 12, 8];4;69;[ 0  7 12  8 13 10  6 11  4  5  2  3  1  9 14];[0.2, 0, 0, 0, 0, 0, 0.16666666666666666, 0.2, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0];[0, 7, 12, 8];4;94;[ 0  7 12  8 13 10  6 11  4  5  2  3  1  9 14];[0.2, 0, 0, 0, 0, 0, 0.16666666666666666, 0.2, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0];[0, 3, 6, 5];4;119;[ 0  3  6  5  7 10  9  8 12 13 14 11  4  2  1];[0.2, 0, 0, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2]
66108;15;15;[5, 6, 4];3;35;[ 5  6  4 14 13  2  3  0  7  1  8  9 11 10 12];[0, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0, 0, 0.2, 0.2];[5, 4, 11];3;60;[ 5  4 11  6 13 14  3  0  7  1  2  8 10  9 12];[0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0, 0, 0, 0, 0.3333333333333333, 0, 0.2, 0.2];[5, 4, 11];3;85;[ 5  4 11  6 13 14  3  0  7  1  2  8 10  9 12];[0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0, 0, 0, 0, 0.3333333333333333, 0, 0.2, 0.2];[5, 4, 11];3;110;[ 5  4 11 13 14  3  0  1  7  6  2  8 10  9 12];[0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0.25, 0.25]
66109;15;15;[5, 12, 10];3;35;[ 5 12 10 11  3  0  2  1  7  6  4  9  8 13 14];[0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0];[5, 12, 10];3;60;[ 5 12 10 11  9  6  8  0  7  4  2  3  1 13 14];[0, 0, 0, 0, 0, 0.3333333333333333, 0.2, 0, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0];[5, 12, 10];3;85;[ 5 12 10 11  9  6  8  0  7  4  2  3  1 13 14];[0, 0, 0, 0, 0, 0.3333333333333333, 0.2, 0, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0];[5, 12, 10];3;110;[ 5 12 10 11  9  6  8  0  7  4  2  3  1 13 14];[0, 0, 0, 0, 0, 0.3333333333333333, 0.2, 0, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0]
66110;15;15;(0, 2, 7);3;146;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 2, 6];3;60;[ 3  2  6 14 12 11 10  8  7  5  4  0  1  9 13];[0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285];[2, 6, 13];3;85;[ 2  6 13  9 14  8  7 12  3 10 11  0  4  5  1];[0, 0, 0.25, 0.14285714285714285, 0, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.25, 0.25];[2, 6, 13];3;110;[ 2  6 13  9 14  8  7 12  3 10 11  0  4  5  1];[0, 0, 0.25, 0.14285714285714285, 0, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.25, 0.25]
66111;15;15;(1, 5, 6);3;230;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 5, 8];3;84;[ 2  6  5  4  9  8  3  1  7  0 10 11 12 13 14];[0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0];[2, 5, 8];3;109;[ 2  6  5  4  9  8  0 11 14 13 12  1  7  3 10];[0.125, 0, 0.2, 0, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0, 0.125, 0.125, 0.125, 0.125];[2, 5, 8];3;134;[ 2  6  5  4  9  8  0 11 14 13 12  1  7  3 10];[0.125, 0, 0.2, 0, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0, 0.125, 0.125, 0.125, 0.125]
66112;15;15;(2, 5, 8);3;232;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 2, 3, 4];4;69;[ 1  2  3  4  6  9  5  0  7  8 10 11 12 13 14];[0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0];[3, 6, 4];3;93;[ 1  3  6  4  9  2  5  0  7  8 10 11 12 13 14];[0, 0.2, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0.2, 0, 0, 0, 0, 0];[1, 2, 3, 4];4;119;[ 1  2  3  4  6  5  9  8 12 11 10  0  7 13 14];[0, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0, 0]
66113;15;15;(2, 3, 5);3;275;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 5);3;300;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 5);3;325;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 3, 5];3;118;[ 1  2  3  5  6 10  4  0  7  8  9 11 12 13 14];[0, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0, 0, 0, 0.2, 0, 0, 0, 0]
66114;15;15;(0, 7, 8);3;181;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 7, 8];3;66;[ 6  7  9  8  3  2  0  1  4  5 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0.25, 0.25, 0.25, 0.25, 0, 0, 0, 0, 0];[6, 7, 8];3;91;[ 6  7  9  8  3  2  0  1  4  5 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0.25, 0.25, 0.25, 0.25, 0, 0, 0, 0, 0];[6, 7, 8];3;116;[ 6  7  9  8  3  2  0  1  4  5 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0.25, 0.25, 0.25, 0.25, 0, 0, 0, 0, 0]
66115;15;15;(7, 8, 9);3;439;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(7, 8, 9);3;464;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(7, 8, 9);3;489;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(7, 8, 9);3;514;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
66116;15;15;[2, 4, 5];3;35;[ 2  4  5  8 10 12  3  0  7  6  1  9 11 13 14];[0, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0];[2, 4, 5];3;60;[ 2  4  5  8 10 12 11  1 13  6  0  3  7  9 14];[0, 0.14285714285714285, 0.2, 0, 0.2, 0.2, 0, 0, 0.2, 0, 0.2, 0.14285714285714285, 0.2, 0.14285714285714285, 0];[2, 6, 5];3;85;[ 2  6  5  4 11 10  9  8 12 14 13  1  7  3  0];[0, 0.16666666666666666, 0.2, 0, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2];[2, 6, 5];3;110;[ 2  6  5  4 11 10  9  8 12 14  7  1 13  3  0];[0, 0.16666666666666666, 0.2, 0, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2]
66117;15;15;[1, 7, 6];3;35;[ 1  7  6 13  3  2  5  0  4  8 10  9 11 12 14];[0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0, 0.3333333333333333, 0];[1, 7, 6];3;60;[ 1  7  6 13 10 14 11  0  4  5  2  3  8  9 12];[0.16666666666666666, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.3333333333333333, 0.16666666666666666];[1, 3, 6];3;85;[ 1  3  6  4  7 13  2  0 14 11 10  5  8  9 12];[0.16666666666666666, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.3333333333333333, 0.16666666666666666];[1, 3, 6];3;110;[ 1  3  6  4  7 13  2 11 12  0 14 10  5  9  8];[0.16666666666666666, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.16666666666666666, 0.2, 0.2, 0.3333333333333333, 0.16666666666666666]
66118;15;15;[7, 8, 12];3;86;[ 3  2  7  8 12 13 10  1  6  5  4  0 11  9 14];[0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0];[1, 7, 10];3;110;[ 0  1  2  3  4  7 10  8 14 12 13  5  6  9 11];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[1, 4, 8];3;91;[ 1  4  7  8 11 12  3  0 14  6  2 10 13  5  9];[0.16666666666666666, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0, 0.16666666666666666, 0.2, 0.2, 0, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666];[1, 4, 8];3;116;[ 1  4  7  8 11 12  3  0 14  6  2 10 13  5  9];[0.16666666666666666, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0, 0.16666666666666666, 0.2, 0.2, 0, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666]
66119;15;15;[2, 6, 5];3;43;[ 0  2  6  5 13 11  9  8  7  4  1  3 10 12 14];[0.125, 0, 0.125, 0, 0, 0.125, 0.125, 0, 0.125, 0.125, 0, 0.125, 0, 0.125, 0];[0, 2, 5, 4];4;69;[ 0  2  5  4  6 11  9  8 13  7  1  3 10 12 14];[0.125, 0, 0.125, 0, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0, 0.125, 0, 0.125, 0];[0, 2, 5, 4];4;94;[ 0  2  5  4  6 11  9  8 13  7  1  3 10 12 14];[0.125, 0, 0.125, 0, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0, 0.125, 0, 0.125, 0];[0, 2, 5, 4];4;119;[ 0  2  5  4  6 11  9  8 13  7  1  3 10 12 14];[0.125, 0, 0.125, 0, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0, 0.125, 0, 0.125, 0]
66120;16;16;[5, 4, 9, 11];4;59;[ 5  7  4  9 11  8 10  0 13  1  2  3  6 12 14 15];[0.14285714285714285, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0.14285714285714285, 0.2, 0.14285714285714285, 0.2, 0, 0.14285714285714285, 0, 0];[5, 4, 9, 11];4;84;[ 5  7  4  9 11  8 10  0 13  1  2  3  6 12 14 15];[0.14285714285714285, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0.14285714285714285, 0.2, 0.14285714285714285, 0.2, 0, 0.14285714285714285, 0, 0];[5, 4, 9, 11];4;109;[ 5  7  4  9 11  8 10  0 13  1  2  3  6 12 14 15];[0.14285714285714285, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0.14285714285714285, 0.2, 0.14285714285714285, 0.2, 0, 0.14285714285714285, 0, 0];[5, 4, 9, 11];4;134;[ 5  7  4  9 11  8 10  0 13  1  2  3  6 12 14 15];[0.14285714285714285, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0.14285714285714285, 0.2, 0.14285714285714285, 0.2, 0, 0.14285714285714285, 0, 0]
66121;16;16;[2, 4, 11];3;35;[ 2  4 11  1 12 10  8 15 14  7  5  3  0  6  9 13];[0, 0.16666666666666666, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666];[2, 4, 7];3;60;[ 2  4  7  9 11  5 10  8 12 13 14  1 15  6  0  3];[0, 0.16666666666666666, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666];[2, 4, 7];3;85;[ 2  4  7  9 11  5  0  8 12 13 14 10 15  1  6  3];[0.2, 0.16666666666666666, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2];[2, 4, 7];3;110;[ 2  4  7  9 11  5  0  1 12 13  8 10 14 15  6  3];[0.2, 0.2, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0.2]
66122;16;16;[3, 7, 9];3;35;[ 3  7  9  1  2  4  5  0  6  8 10 11 12 13 14 15];[0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0];[3, 7, 9];3;60;[ 3  7  9  1  2  4  5  0  6  8 10 11 12 13 14 15];[0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0];[3, 7, 9];3;85;[ 3  7  9  1  2  4  5  0  6  8 10 11 12 13 14 15];[0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0];[3, 7, 9];3;110;[ 3  7  9  1  2  4  5  0  6  8 10 11 12 13 14 15];[0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0]
66123;16;16;[6, 4, 11];3;35;[ 6  4 11  8  3  2  0  1  7  5  9 10 12 13 14 15];[0, 0, 0, 0, 0.25, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0, 0, 0, 0];[6, 4, 11];3;60;[ 6  4 11  8  3  2  0  1  7  5  9 10 12 13 14 15];[0, 0, 0, 0, 0.25, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0, 0, 0, 0];[6, 4, 11];3;85;[ 6  4 11  8  5 10  3  2 15 14 12  1  7  0  9 13];[0, 0, 0.1111111111111111, 0.1111111111111111, 0.25, 0.1111111111111111, 0.25, 0, 0.25, 0, 0.1111111111111111, 0.25, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111];[6, 4, 11];3;110;[ 6  4 11  8  5 10  3  2 15 14 12  1  7  0  9 13];[0, 0, 0.1111111111111111, 0.1111111111111111, 0.25, 0.1111111111111111, 0.25, 0, 0.25, 0, 0.1111111111111111, 0.25, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111]
66124;16;16;(0, 1, 7);3;150;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 7);3;175;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 7);3;200;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 7);3;225;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
66125;16;16;[1, 14, 10];3;35;[ 1 14 10  8 12  0  2  3  7  6  5  4 11  9 13 15];[0, 0.2, 0, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0.2, 0];[1, 14, 10];3;60;[ 1 14 10  8 12  0  2  3  7  6  5  4 11  9 13 15];[0, 0.2, 0, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0.2, 0];[1, 14, 10];3;85;[ 1 14 10  8 12  0  2  3  7  6  5  4 11  9 13 15];[0, 0.2, 0, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0.2, 0];[1, 14, 10];3;110;[ 1 14 10  8 12  6  5  4 13 11  2  3  7  0  9 15];[0, 0.2, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.2, 0, 0.2, 0.14285714285714285, 0.2, 0.14285714285714285, 0.2, 0]
66126;16;16;[6, 7, 13];3;35;[ 6  7 13 14  3  2  0  1  4  5  8  9 11 10 12 15];[0, 0, 0, 0, 0, 0, 0.25, 0.25, 0, 0, 0, 0, 0, 0.25, 0.25, 0];[6, 7, 13];3;60;[ 6  7 13 14  9  8  0 12  4  5  2  3  1 10 11 15];[0.16666666666666666, 0, 0, 0, 0, 0, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.25, 0.25, 0];[6, 7, 4];3;85;[ 6  7  4 10 13 14 15  3  8  9 12  0  5  2  1 11];[0.16666666666666666, 0, 0, 0.2, 0.25, 0, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0, 0.16666666666666666, 0.25, 0.25, 0.25];[6, 7, 4];3;110;[ 6  7  4 10 13 14 15  3  8  9 12  0  5  2  1 11];[0.16666666666666666, 0, 0, 0.2, 0.25, 0, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0, 0.16666666666666666, 0.25, 0.25, 0.25]
66127;16;16;(1, 5, 6, 11);4;1134;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 5, 6, 11);4;1159;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 5, 6, 11);4;1184;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 5, 6, 11);4;1209;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
66128;16;16;[1, 3, 5];3;35;[ 1  3  5  4  9  2  6  0  7  8 10 11 12 13 14 15];[0, 0.25, 0, 0.25, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0, 0, 0];[1, 3, 5];3;60;[ 1  3  5  4  9  2  6  0  7  8 10 11 12 13 14 15];[0, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0, 0, 0, 0.25, 0, 0, 0, 0, 0, 0];[1, 3, 5];3;85;[ 1  3  5  4  9 13  8 14 15  6  0  2  7 10 11 12];[0, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0, 0, 0.16666666666666666, 0.25, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[1, 3, 5];3;110;[ 1  3  5  4  7 12 11  9 14 13 15  8  6  2  0 10];[0, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0, 0.25, 0.16666666666666666, 0.25, 0, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666]
66129;16;16;[7, 6, 9];3;52;[ 1  7  6  9 11 12  3  0  4  5  2  8 10 13 14 15];[0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0];[7, 4, 8];3;72;[ 7  4  9  8 11 12  1  6  5  0  2  3 10 13 14 15];[0, 0.2, 0, 0, 0.25, 0, 0.2, 0.25, 0.25, 0.25, 0, 0.25, 0.2, 0, 0, 0];[7, 4, 8];3;97;[ 7  4  9  8 11  6  1  3 15 12  0  2  5 10 13 14];[0, 0.2, 0, 0.2, 0.25, 0, 0.2, 0.25, 0.25, 0.25, 0, 0.25, 0.2, 0, 0, 0.2];[7, 4, 8];3;122;[ 7  4  9  8 11  6  1  3 15 12  0  2  5 10 13 14];[0, 0.2, 0, 0.2, 0.25, 0, 0.2, 0.25, 0.25, 0.25, 0, 0.25, 0.2, 0, 0, 0.2]
66130;16;16;[12, 14, 11];3;41;[12 14 10 11  0 15  9  1  7  6  5  4  3  2  8 13];[0.2, 0, 0, 0, 0, 0, 0, 0, 0, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.2];[12, 14, 11];3;66;[12 14 10 11  0 15  9  1  7  6  5  4  3  2  8 13];[0.25, 0, 0, 0, 0, 0, 0, 0, 0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.25];[0, 11, 14];3;85;[ 0 11 14 15 12  9 10  2 13  3  1  6  7  5  4  8];[0.3333333333333333, 0.14285714285714285, 0.2, 0.2, 0, 0, 0.14285714285714285, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[1, 12, 11];3;129;[ 0  1  3 12 11 10  9  8 14 13 15  2  7  6  5  4];[0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
66131;16;16;(3, 6, 12);3;396;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 6, 12);3;421;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 6, 12);3;446;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 7, 9];3;110;[ 3  7  9  8 10  2  1  0  6  5  4 11 12 13 14 15];[0, 0, 0, 0.2, 0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0]
66132;16;16;[2, 7, 6];3;35;[ 2  7  6  8 12 11 10  0  4  5  1  3  9 13 14 15];[0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0, 0];[2, 7, 6];3;60;[ 2  7  6  8 12 11 10  5 15  0  1  3  4  9 13 14];[0, 0, 0.3333333333333333, 0, 0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.25];[2, 7, 6];3;85;[ 2  7  6  8 12 11 10  5 15 14  1  0  4  3  9 13];[0.2, 0.2, 0.3333333333333333, 0, 0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.2, 0.25];[2, 7, 6];3;110;[ 2  7  6 15 12 11 10  8  0 14  1  3  4  5  9 13];[0.2, 0.2, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.2, 0.3333333333333333]
66133;16;16;[3, 7, 11];3;43;[ 0  3  7 11 10  4  2  1  6  5  9  8 12 13 14 15];[0.2, 0, 0, 0.2, 0, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0, 0, 0, 0];[3, 7, 11];3;68;[ 0  3  7 11 10 15  2  1  6  5  4  9  8 12 13 14];[0.2, 0, 0, 0.2, 0, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0, 0, 0, 0.2];[3, 7, 11];3;93;[ 0  3  7 11 10 15  2  1  6  5  4  9  8 12 13 14];[0.2, 0, 0, 0.2, 0, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0, 0, 0, 0.2];[0, 1, 2, 3];4;119;[ 0  1  2  3  7  6 10 11 15  5  4  9  8 12 13 14];[0.2, 0.2, 0.2, 0.2, 0, 0, 0.2, 0.2, 0, 0, 0.2, 0.2, 0, 0, 0, 0.2]
66134;16;16;[6, 4, 11];3;35;[ 6  4 11  0  3  2  5  1  7  8  9 10 12 13 14 15];[0, 0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0];[6, 4, 11];3;60;[ 6  4 11  2 13 10  9  5 12  0  1  3  7  8 14 15];[0, 0, 0.25, 0, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.25, 0, 0];[6, 4, 11];3;91;[ 6  4 15 11  8 13  0  2 10  1  5  9 12  3  7 14];[0.25, 0.2, 0.25, 0, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0, 0.25, 0.16666666666666666, 0.2, 0.3333333333333333, 0.16666666666666666, 0.25, 0, 0.3333333333333333];[6, 4, 11];3;116;[ 6  4 15 11  8 13  0  2 10  1  5  9 12  3  7 14];[0.25, 0.2, 0.25, 0, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0, 0.25, 0.16666666666666666, 0.2, 0.3333333333333333, 0.16666666666666666, 0.25, 0, 0.3333333333333333]
66135;16;16;[7, 13, 10];3;35;[ 7 13 10  9  3  0  2  1  6  5  4  8 11 12 14 15];[0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0.25, 0, 0];[7, 13, 10];3;60;[ 7 13 10  9  3  0  2  1  6  5  4  8 11 12 14 15];[0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0.25, 0, 0];[7, 13, 10];3;85;[ 7 13 10  9  8  4 12  0  6  5  2  3  1 11 14 15];[0, 0, 0, 0, 0.2, 0, 0, 0.25, 0.2, 0.25, 0.25, 0, 0.2, 0.25, 0, 0];[7, 13, 10];3;110;[ 7 13 10  9  8  4 12  0  6  5  2  3  1 11 14 15];[0, 0, 0, 0, 0.2, 0, 0, 0.25, 0.2, 0.25, 0.25, 0, 0.2, 0.25, 0, 0]
66136;16;16;(0, 1, 3);3;146;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 7, 4];3;60;[ 6  7  4  9 14  2  3  0  5  1 10  8 11 12 13 15];[0, 0, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0.25, 0, 0, 0, 0, 0.25, 0];[6, 7, 4];3;85;[ 6  7  4  9 14  2  3  0  5  1 10  8 11 12 13 15];[0, 0, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0.25, 0, 0, 0, 0, 0.25, 0];[6, 4, 12];3;110;[ 6  4 12  9  7 14  3  0  5  1  2  8 11 10 13 15];[0, 0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0.25, 0]
66137;16;16;[0, 7, 6, 4, 9];5;61;[ 0  7  6  4  9  8  3  2  5  1 10 11 12 13 14 15];[0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0, 0];[0, 7, 6, 4, 9];5;86;[ 0  7  6  4  9  8  3  2  5  1 10 11 12 13 14 15];[0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0, 0];[0, 7, 6, 4, 9];5;111;[ 0  7  6  4  9  8  3  2  5  1 10 11 12 13 14 15];[0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0, 0];[1, 4, 6, 8];4;119;[ 1  4  6  8 14  9  7  0  5  3  2 10 11 12 13 15];[0.16666666666666666, 0.2, 0, 0, 0.2, 0, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0, 0, 0, 0, 0.2, 0]
66138;16;16;[3, 6, 5, 4];4;44;[ 3  6  5  4 14  2  0  1  7  8 10  9 11 12 13 15];[0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0, 0, 0, 0.2, 0];[3, 6, 5, 4];4;69;[ 3  6  5  4 14  2  0  1  7  8 10  9 11 12 13 15];[0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0, 0, 0, 0.2, 0];[3, 6, 5, 4];4;94;[ 3  6  5  4 14  1 10  7 15  2  0  8 11  9 13 12];[0, 0.16666666666666666, 0, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0.2, 0.16666666666666666];[3, 6, 5, 4];4;119;[ 3  6  5  4 14  1 10  7 15  2  0  8 11  9 13 12];[0, 0.16666666666666666, 0, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0.2, 0.16666666666666666]
66139;16;16;(0, 1, 2);3;146;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 2, 5];3;60;[ 0  2  5  4 12 14 15  8  7  6  1  3 11 10  9 13];[0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285];[3, 2, 7];3;85;[ 3  2  7 11 12  4  5  0 15  8 14  1  6  9 10 13];[0.14285714285714285, 0, 0.2, 0.2, 0.14285714285714285, 0.14285714285714285, 0, 0.2, 0.14285714285714285, 0, 0, 0.2, 0.2, 0, 0.14285714285714285, 0.14285714285714285];[3, 2, 5];3;110;[ 3  2  5  4  7 12 11  8 15 14  0  1  6  9 10 13];[0.14285714285714285, 0, 0.2, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0, 0, 0.2, 0.2, 0, 0.14285714285714285, 0.14285714285714285]
66140;17;17;[15, 14, 10];3;35;[15 14 10  0  4  1  2  3  7  6  5  8 11  9 13 12 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0];[15, 14, 10];3;60;[15 14 10  0  4  1  2  3  7  6  5  8 11  9 13 12 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0];[15, 14, 10];3;85;[15 14 10  0  4  1  2  3  7  6  5  8 11  9 13 12 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0];[15, 14, 10];3;110;[15 14 10  1  9  2  5 13 11  7  4  3  0  6  8 12 16];[0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285, 0, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0]
66141;17;17;(1, 4, 7);3;293;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 6, 4];3;68;[ 0  3  6  4 12 13 15  9  7  5  1  2 11 10  8 14 16];[0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0];[3, 6, 4];3;93;[ 0  3  6  4 12 13 15  9  7  5  1  2 11 10  8 14 16];[0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0];[1, 4, 13];3;110;[ 1  4 13  9 15 16  3  6 12  0  2  7 11 10  8  5 14];[0.14285714285714285, 0.2, 0, 0.14285714285714285, 0.2, 0, 0.14285714285714285, 0, 0, 0.2, 0, 0, 0.14285714285714285, 0.2, 0, 0.2, 0.2]
66142;17;17;(2, 6, 9);3;383;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 6, 9);3;408;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 6, 9);3;433;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 6, 9);3;458;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
66143;17;17;[7, 4, 12];3;35;[ 7  4 12 14 16  2  5 13  6  0  1  8 11 10  9  3 15];[0, 0, 0.2, 0, 0.25, 0.2, 0, 0.25, 0, 0, 0, 0, 0.25, 0.2, 0.25, 0, 0.25];[3, 2, 7];3;60;[ 3  2  7 10 14 16  4 12  1  5 13  6 11  9  8  0 15];[0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0.25, 0.2, 0.3333333333333333, 0, 0.3333333333333333];[7, 0, 2];3;85;[ 7  0  2  1  3  4  5  6  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 1.0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[7, 0, 2];3;110;[ 7  0  2  1  3  4  5  6  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 1.0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
66144;17;17;[7, 14, 12];3;35;[ 7 14 12  0  3  4  2  1  6  5  8  9 11 10 13 15 16];[0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0];[7, 14, 12];3;60;[ 7 14 12  1  6 15  4  2 13 16  0  5 11 10  9  3  8];[0, 0.2, 0.2, 0, 0.2, 0, 0.2, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2];[7, 14, 12];3;85;[ 7 14 12  2  6 16  4 15 13  1  0  5 11 10  9  3  8];[0, 0.2, 0.25, 0, 0.2, 0, 0.25, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25];[7, 14, 12];3;110;[ 7 14 12  2  6 16  4 15 13  1  3 10  9  5 11  0  8];[0, 0.2, 0.25, 0.14285714285714285, 0.2, 0, 0.25, 0.3333333333333333, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.25]
66145;17;17;[3, 7, 6, 4];4;44;[ 3  7  6  4 12 10  9  8  5  0  1  2 11 13 14 15 16];[0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0];[3, 7, 6, 4];4;69;[ 3  7  6  4 12 10  9  8 11 15  1  0 16  5 13  2 14];[0.1111111111111111, 0.1111111111111111, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0.14285714285714285, 0, 0, 0.1111111111111111, 0.1111111111111111];[7, 9, 13];3;85;[ 7  9 13  3  8 10  4  6 12 11  1  0 15 16  5  2 14];[0.1111111111111111, 0.1111111111111111, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285, 0.1111111111111111, 0.14285714285714285, 0.3333333333333333, 0, 0.1111111111111111, 0.1111111111111111];[7, 9, 13];3;110;[ 7  9 13  3  8 10  4  6 12 11  1  0 15 16  5  2 14];[0.1111111111111111, 0.1111111111111111, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285, 0.1111111111111111, 0.14285714285714285, 0.3333333333333333, 0, 0.1111111111111111, 0.1111111111111111]
66146;17;17;[3, 9, 14];3;42;[ 3  4  9 14 15 11  8 16  7  6  5  2  0 10 13  1 12];[0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285];[1, 2, 3, 4];4;69;[ 1  2  3  4  7 11  9  8 14 13 15 12 16  6  0  5 10];[0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285];[6, 11, 9];3;85;[ 6 11  9  8 13  1  3  2 14 12  4  7 15 16  5  0 10];[0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.2, 0.14285714285714285, 0.2, 0.2, 0, 0.2, 0.14285714285714285, 0.2, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285];[6, 9, 8];3;118;[ 2  6  9  8 13 11  3  1 14 12  4  7 15 16  5  0 10];[0, 0.14285714285714285, 0.2, 0.14285714285714285, 0.14285714285714285, 0, 0.2, 0.14285714285714285, 0.2, 0.2, 0, 0.2, 0.14285714285714285, 0.2, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285]
66147;17;17;(8, 10, 12);3;646;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[10, 8, 12];3;80;[ 2  4 10  8 12 13  1  0  7  6  5  3 11  9 14 15 16];[0, 0, 0.2, 0, 0.2, 0, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0];[10, 8, 12];3;105;[ 2  4 10  8 12 13  1  0  7  6  5  3 11  9 14 15 16];[0, 0, 0.2, 0, 0.2, 0, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0];[10, 8, 12];3;130;[ 2  4 10  8 12 13  5  6 11  9  7  3  1  0 14 15 16];[0, 0, 0.2, 0, 0.2, 0.125, 0.125, 0.125, 0.2, 0.125, 0.2, 0.125, 0.2, 0.2, 0, 0, 0]
66148;17;17;(7, 10, 12);3;646;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(7, 10, 12);3;671;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 3, 6, 5];4;94;[ 0  3  6  5 11  9  2  1  7  4  8 10 12 13 14 15 16];[0.2, 0, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0.2, 0, 0.2, 0, 0, 0, 0, 0];[1, 2, 13, 9];4;119;[ 1  2 13  9  5  6  0  3 11  4  7  8 10 12 14 15 16];[0.2, 0.25, 0.25, 0.2, 0, 0.2, 0.2, 0, 0, 0.25, 0, 0.2, 0, 0.25, 0, 0, 0]
66149;17;17;(0, 8, 9);3;231;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 6, 12];3;68;[ 0  2  6 12 11 10  9  8 14 16  4  7  1  5 13  3 15];[0.1111111111111111, 0, 0.1111111111111111, 0, 0, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111];[1, 2, 5];3;85;[ 1  2  5  9 10 12  6  0 11 14  8 16  7  4 13  3 15];[0.1111111111111111, 0.2, 0.2, 0, 0, 0.2, 0.1111111111111111, 0, 0.1111111111111111, 0.2, 0.2, 0.1111111111111111, 0.2, 0, 0.1111111111111111, 0, 0.1111111111111111];[1, 2, 5];3;110;[ 1  2  5  9 10 12  7  6 14 13  8  0 11 16  4  3 15];[0.1111111111111111, 0.2, 0.2, 0, 0, 0.2, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.2, 0.2, 0.1111111111111111, 0.2, 0.14285714285714285, 0.14285714285714285, 0, 0.1111111111111111]
66150;17;17;(0, 5, 12);3;217;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 5, 12);3;242;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 2, 5];3;85;[ 3  2  5  8 12 15  9  1  7  6  4  0 11 10 13 14 16];[0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0];[0, 5, 7, 10];4;119;[ 0  5  7 10 12  9  3  2 15  8  1  4  6 11 13 14 16];[0.25, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.25, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0, 0.25, 0, 0, 0.16666666666666666, 0]
66151;17;17;(0, 2, 5, 7, 9);5;2697;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 5, 7, 9);5;2722;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 5, 7, 9);5;2747;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 5, 7, 9);5;2772;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
66152;17;17;(5, 11, 12);3;587;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(5, 11, 12);3;612;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(5, 11, 12);3;637;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(5, 11, 12);3;662;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
66153;17;17;[6, 5, 11];3;35;[ 6  5 11  8 12 15  0  1  7  4  2  3 10  9 13 14 16];[0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0];[5, 6, 8];3;68;[ 1  5  6  8 12 15 11  0  7  4  2  3 10  9 13 14 16];[0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0];[5, 6, 8];3;93;[ 1  5  6  8 12 15 11  0  7  4  2  3 10  9 13 14 16];[0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0];[5, 6, 8];3;118;[ 1  5  6  8 12 15 11  0 14 10  2 16  7  4  9  3 13];[0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285]
66154;17;17;[2, 7, 10];3;50;[ 2  5  7 11 10  1  3  0  6  4  9  8 12 13 14 15 16];[0, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0.25, 0, 0, 0, 0, 0];[2, 7, 6];3;60;[ 2  7  6  5 10 11  3  1  4  0  9  8 12 13 14 15 16];[0, 0, 0.25, 0, 0, 0.25, 0.25, 0.25, 0, 0, 0.25, 0.25, 0, 0, 0, 0, 0];[2, 6, 7];3;113;[ 2  6  5  4  7 11 10  3  1  0  9  8 12 13 14 15 16];[0, 0, 0.25, 0, 0.25, 0.25, 0.25, 0.25, 0, 0, 0.25, 0.25, 0, 0, 0, 0, 0];[2, 6, 7];3;143;[ 3  2  5  4  6  7 10  8 11 14 16  1  9 12 13  0 15];[0, 0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0, 0.25, 0.25, 0, 0, 0.25, 0, 0.25]
66155;17;17;(0, 6, 12);3;226;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 14, 12];3;60;[ 1 14 12  5 10  8  6 16  7  4  2  3 11  9 13  0 15];[0, 0.3333333333333333, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0.2, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.2];[0, 6, 12];3;100;[ 0  1  6 14 12  5  7  2  8 10 16  4 11  9 13  3 15];[0.3333333333333333, 0.3333333333333333, 0.2, 0, 0, 0.2, 0.3333333333333333, 0.2, 0.2, 0, 0.2, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.2];[0, 6, 12];3;125;[ 0  1  6 14 12 11  5  2 13  8  7 10 16  4  9  3 15];[0.3333333333333333, 0.3333333333333333, 0.25, 0, 0, 0.25, 0.3333333333333333, 0.2, 0.2, 0, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0, 0.2]
66156;17;17;(2, 3, 9);3;362;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 9);3;387;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 9);3;412;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 9);3;437;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
66157;17;17;(0, 10, 14);3;249;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 15, 10];3;60;[ 1 15 10 11 13  0  2  3  7  6  5  4  8  9 12 14 16];[0, 0.25, 0, 0, 0, 0, 0, 0, 0, 0, 0.25, 0.25, 0, 0.25, 0, 0.25, 0];[1, 15, 10];3;85;[ 1 15 10 11 13  0  2  3  8  9  7  5 12 16  6  4 14];[0.14285714285714285, 0.25, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.25, 0.25, 0.14285714285714285, 0.25, 0, 0.25, 0.14285714285714285];[1, 15, 10];3;110;[ 1 15 10 11 13  0  2  3  8  9  7  5 12 16  6  4 14];[0.14285714285714285, 0.25, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.25, 0.25, 0.14285714285714285, 0.25, 0, 0.25, 0.14285714285714285]
66158;17;17;[3, 4, 5];3;35;[ 3  4  5 10 12 15  2  0  7  6  1  8 11  9 13 14 16];[0, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0, 0.2, 0];[3, 4, 5];3;60;[ 3  4  5 10 12 15  2  0  7  6  1  8 11  9 13 14 16];[0, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0, 0.2, 0];[3, 4, 5];3;85;[ 3  4  5 10 12 15 11  6 14  0  1  2  7  9  8 13 16];[0, 0, 0, 0.2, 0.2, 0.2, 0.16666666666666666, 0, 0, 0, 0.2, 0.16666666666666666, 0.2, 0, 0.16666666666666666, 0.2, 0];[3, 6, 5];3;110;[ 3  6  5  4 12 14 10 11 15  0  1  2  7  9  8 13 16];[0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0]
66159;17;17;(0, 1, 3, 9, 12);5;2660;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3, 9, 12);5;2685;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3, 9, 12);5;2710;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3, 9, 12);5;2735;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
66160;18;18;[0, 12, 10];3;42;[ 0  3 12 10 13 16  1  4  7  6  5  8 11  9 14  2 15 17];[0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0];[4, 14, 12];3;60;[ 4 14 12  0 13 10  3 16  8 11 17  1  7  6  5  2 15  9];[0.16666666666666666, 0.14285714285714285, 0, 0.16666666666666666, 0.3333333333333333, 0, 0, 0, 0.14285714285714285, 0, 0.16666666666666666, 0.14285714285714285, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0.14285714285714285];[4, 14, 12];3;85;[ 4 14 12  0 13 10  3 16  8 11  2  1 17  6  7  5 15  9];[0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.3333333333333333, 0, 0, 0, 0.14285714285714285, 0, 0.16666666666666666, 0.14285714285714285, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0.14285714285714285];[4, 14, 12];3;110;[ 4 14 12  3 10 13  0 16  8 11  2  1 17  6  7  5 15  9];[0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.25, 0.3333333333333333, 0, 0, 0, 0.14285714285714285, 0, 0.25, 0.14285714285714285, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0.14285714285714285]
66161;18;18;(3, 9, 17);3;544;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 9, 17);3;569;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[12, 15, 11];3;85;[12 15 11  0  4  1  2  3  7  6  5  8 10  9 13 14 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0];[12, 15, 11];3;110;[12 15 11  0  4  1  2  3  7  6  5  8 10  9 13 14 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0]
66162;18;18;[3, 11, 10];3;35;[ 3 11 10  8 12  0  1  2  7  6  5  4  9 13 14 15 16 17];[0, 0, 0, 0.2, 0, 0, 0, 0, 0.2, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0];[3, 11, 10];3;60;[ 3 11 10  8 12  0  1  2  7  6  5  4  9 13 14 15 16 17];[0, 0, 0, 0.2, 0, 0, 0, 0, 0.2, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0];[3, 11, 10];3;85;[ 3 11 10  8 12  0  1  2  7  6  5  4  9 13 14 15 16 17];[0, 0, 0, 0.2, 0, 0, 0, 0, 0.2, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0];[3, 11, 10];3;110;[ 3 11 10  8 12  0  1  2  7  6  5  4  9 13 14 15 16 17];[0, 0, 0, 0.2, 0, 0, 0, 0, 0.2, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0]
66163;18;18;(0, 5, 6, 10);4;1201;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 5, 6, 10);4;1226;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 5, 6, 10);4;1251;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 5, 6, 10);4;1276;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
66164;18;18;(0, 7, 8, 12);4;1257;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 7, 6, 12];4;82;[ 1  7  6 11 12 10  2  0 13  8  3  5  4  9 14 15 16 17];[0.125, 0.25, 0.125, 0, 0, 0, 0.25, 0.25, 0.125, 0, 0.125, 0.25, 0.25, 0.125, 0, 0, 0, 0];[1, 7, 6, 12];4;107;[ 1  7  6 11 12 10  2  0 13  8  3  5  4  9 14 15 16 17];[0.125, 0.25, 0.125, 0, 0, 0, 0.25, 0.25, 0.125, 0, 0.125, 0.25, 0.25, 0.125, 0, 0, 0, 0];[1, 7, 6, 12];4;132;[ 1  7  6  4 12 11  0 14  8 16  2 13 10  5  9  3 15 17];[0.16666666666666666, 0.25, 0.125, 0, 0.25, 0, 0.25, 0.25, 0.16666666666666666, 0, 0.125, 0.25, 0.25, 0.125, 0.16666666666666666, 0, 0.16666666666666666, 0]
66165;18;18;(0, 7, 10, 11);4;1271;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 7, 10, 11);4;1296;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 7, 6, 4];4;94;[ 1  7  6  4 12 15  9  3  5  0  2  8 11 10 13 14 16 17];[0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0];[1, 7, 6, 4];4;119;[ 1  7  6  4 12 15  9  3  5  0  2  8 11 10 13 14 16 17];[0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0]
66166;18;18;(0, 1, 3);3;180;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3);3;205;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[12, 11, 8];3;92;[12 15 11  8 17  0  2  1  7  6  5  4 10  9 13  3 14 16];[0, 0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0, 0.25, 0.25, 0, 0, 0.25, 0, 0.25];[12, 11, 8];3;117;[12 15 11  8 17  0  2  1  7  6  5  4 10  9 13  3 14 16];[0, 0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0, 0.25, 0.25, 0, 0, 0.25, 0, 0.25]
66167;18;18;(0, 8, 11);3;256;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 8, 11);3;281;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 3, 9];4;94;[ 0  1  3  9 13 14 15  2  7  6  5  4 11 10  8 12 16 17];[0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0];[0, 1, 3, 9];4;119;[ 0  1  3  9 13 14 15  2  7  6  5  4 11 10  8 12 16 17];[0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0]
66168;18;18;(1, 4, 9);3;329;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[12, 15, 8];3;60;[12 15  8  0  4  1  2  3  7  6  5  9 11 10 13 14 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0];[12, 15, 8];3;85;[12 15  8  1  9  5 13  2  7  6  4  3  0 10 11 14 16 17];[0, 0.25, 0, 0, 0, 0.25, 0, 0, 0.3333333333333333, 0.25, 0, 0, 0.3333333333333333, 0.25, 0, 0.3333333333333333, 0, 0];[12, 15, 8];3;110;[12 15  8  1  9  5  7 13  6  4  2  3  0 10 11 14 16 17];[0, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0.3333333333333333, 0.25, 0, 0, 0.3333333333333333, 0.25, 0, 0.3333333333333333, 0, 0]
66169;18;18;(11, 13, 14);3;839;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(11, 13, 14);3;864;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(11, 13, 14);3;889;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[13, 11, 14];3;116;[13 11 10 14  8  0  2  1  7  6  5  4  3  9 12 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0.25, 0.25, 0, 0, 0]
66170;18;18;(3, 9, 13);3;540;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 9, 13);3;565;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 5, 10, 14];4;94;[ 6  5 10 14 12 11  9 16 17  4  7  3  1  8  2  0 15 13];[0, 0, 0, 0, 0, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111];[6, 5, 14, 12];4;119;[ 6  5 14 12 11 10  9  8 17 16  7  4  1  0  2  3 15 13];[0, 0, 0, 0, 0, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111]
66171;18;18;(0, 2, 5);3;196;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 5);3;221;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[7, 14, 13];3;92;[ 7 12 14 13 16  3  2  0  6  5  4  8 11 10  9  1 15 17];[0, 0, 0, 0, 0, 0, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0.2, 0];[7, 14, 8];3;116;[ 7 14 15  8 13  0 12 16  6  5  4  3  1 11  9  2 10 17];[0.2, 0, 0, 0, 0, 0, 0, 0.25, 0.25, 0, 0, 0, 0.2, 0.2, 0.25, 0.25, 0.2, 0]
66172;18;18;(1, 4, 6);3;327;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 5, 6];3;60;[ 3  5  6 13 15 12  2  0  7  4  1  8 11 10  9 14 16 17];[0, 0, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0];[3, 5, 6];3;85;[ 3  5  6 13 15 12  2  0  7  4  1  8 11 10  9 14 16 17];[0, 0, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0];[3, 5, 6];3;110;[ 3  5  6 13 15 12  4  2 14 16  1  7 11 10  9  0  8 17];[0, 0, 0.125, 0.2, 0.125, 0.2, 0.2, 0, 0, 0, 0, 0, 0.2, 0.2, 0.125, 0.2, 0.125, 0]
66173;18;18;(12, 13, 14);3;839;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 6, 14, 8];4;69;[ 1  6 14  8 12 13  2  0  7  5  4  3 11 10  9 15 16 17];[0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0];[1, 6, 14, 8];4;94;[ 1  6 14  8 12 13  2  0  7  5  4  3 11 10  9 15 16 17];[0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0];[13, 14, 15];3;127;[ 6 13 14 15 12 10  8  1  7  5  4  3  0  2 11  9 16 17];[0, 0.16666666666666666, 0, 0, 0, 0, 0.2, 0, 0.16666666666666666, 0, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0, 0]
66174;18;18;(1, 2, 6, 7);4;1444;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 6, 7);4;1469;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 6, 7);4;1494;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 6, 7);4;1519;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
66175;18;18;[3, 6, 5, 4];4;44;[ 3  6  5  4 13 17  0  2  7  8 10  9 11 12 14  1 15 16];[0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0, 0, 0.2, 0, 0, 0, 0.2];[3, 6, 5, 4];4;69;[ 3  6  5  4 13 17  0  2  7  8 10  9 11 12 14  1 15 16];[0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0, 0, 0.2, 0, 0, 0, 0.2];[3, 6, 5, 4];4;94;[ 3  6  5  4 13 17  0  2  7  8 10  9 11 12 14  1 15 16];[0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0, 0, 0.2, 0, 0, 0, 0.2];[6, 13, 17];3;117;[ 6  8 13 17  4  5  3  2  7  0 10  9 11 12 14  1 15 16];[0, 0, 0, 0.2, 0.2, 0.2, 0.25, 0, 0.25, 0, 0, 0, 0, 0.25, 0, 0, 0, 0.25]
66176;18;18;(11, 12, 13);3;824;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(11, 12, 13);3;849;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(11, 12, 13);3;874;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[7, 14, 13, 9];4;119;[ 7 14 13  9 11  0 15  2  6  5  4  3  1  8 10 12 16 17];[0.16666666666666666, 0, 0, 0, 0, 0, 0, 0.25, 0, 0.25, 0, 0.16666666666666666, 0, 0.25, 0.25, 0.16666666666666666, 0, 0]
66177;18;18;(5, 6, 12);3;643;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 5, 12];3;60;[ 6  5 12  3  9 11  7 16  4  0  1  8 10 13 14  2 15 17];[0, 0, 0, 0.16666666666666666, 0, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.3333333333333333, 0, 0, 0, 0.16666666666666666, 0];[6, 5, 12];3;85;[ 6  5 12  3  9 11  7 16  4  0  1  8 10 13 14  2 15 17];[0, 0, 0, 0.16666666666666666, 0, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.3333333333333333, 0, 0, 0, 0.16666666666666666, 0];[6, 5, 12];3;110;[ 6  5 12  3  9 11  7 16  4  0  1  8 10 13 14  2 15 17];[0, 0, 0, 0.16666666666666666, 0, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.3333333333333333, 0, 0, 0, 0.16666666666666666, 0]
66178;18;18;[5, 14, 9];3;41;[ 5 14 15  9 12  0  2  1  7  6  4  3 11 10  8 13 16 17];[0, 0, 0, 0, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0];[5, 14, 9];3;66;[ 5 14 15  9 12  0  2  1  7  6  4  3 11 10  8 13 16 17];[0, 0, 0, 0, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0];[5, 14, 9];3;91;[ 5 14 15  9 12  0  2  1  7  6  4  3 11 10  8 13 16 17];[0, 0, 0, 0, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0];[5, 14, 9];3;116;[ 5 14 15  9 12  0  2  1  7  6  4  3 11 10  8 13 16 17];[0, 0, 0, 0, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0]
66179;18;18;(8, 10, 11);3;747;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(8, 10, 11);3;772;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(8, 10, 11);3;797;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(8, 10, 11);3;822;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
66180;19;19;[6, 10, 9];3;43;[ 2  6 10  9 15 14 17  1  7  5  4  3 11  8 13  0 12 16 18];[0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0];[6, 10, 9];3;68;[ 2  6 10  9 15 14 17  1  8  0 18  5  7 11  4  3 12 13 16];[0.125, 0.125, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.125, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.125];[6, 10, 9];3;93;[ 2  6 10  9 15 14 17  1 18 13  0  8  7  5  4  3 12 11 16];[0.125, 0.14285714285714285, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.125, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.14285714285714285];[15, 14, 10];3;110;[15 14 10  8  1  2  3  4  9  6  5 17 18 13  0  7 12 11 16];[0.125, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0.25, 0, 0, 0.14285714285714285, 0.25, 0.25, 0, 0.16666666666666666, 0.14285714285714285]
66181;19;19;(0, 1, 3, 5);4;1029;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 7, 5, 12];4;84;[ 3  2  7  5 12 13  9  8 14  4  1  0  6 10 11 15 16 17 18];[0, 0, 0.125, 0.125, 0, 0.125, 0, 0.125, 0.125, 0.125, 0, 0, 0.125, 0.125, 0.125, 0, 0, 0, 0];[3, 7, 5, 12];4;109;[ 3  2  7  5 12 13  9  8 14  4  1  0  6 10 11 15 16 17 18];[0, 0, 0.125, 0.125, 0, 0.125, 0, 0.125, 0.125, 0.125, 0, 0, 0.125, 0.125, 0.125, 0, 0, 0, 0];[0, 1, 7, 12];4;178;[ 0  1  2  3  7 12 10  8 14 13  5  9  6  4 11 15 16 17 18];[0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.125, 0, 0.14285714285714285, 0.14285714285714285, 0.125, 0.14285714285714285, 0, 0.14285714285714285, 0.125, 0.125, 0, 0, 0, 0]
66182;19;19;[0, 1, 9];3;41;[ 0  1 10  9 15 13  4 14  7  6  5  3  2  8 11 12 16 17 18];[0.3333333333333333, 0.3333333333333333, 0, 0, 0.25, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.25, 0.25, 0.3333333333333333, 0, 0, 0];[6, 9, 3];3;60;[ 6  9  3  0  7  4 10  1 15 16 18 13 14  8  5  2 12 11 17];[0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.5, 0.3333333333333333, 0, 0.5, 0.3333333333333333, 0, 0, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333];[6, 9, 3];3;85;[ 6  9  3  0  7  4 10  1 15 16 18 13 14 17  2  5 12 11  8];[0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0, 0.5, 0.3333333333333333, 0, 0.5, 0.3333333333333333, 0, 0, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[6, 9, 3];3;110;[ 6  9  3  0  7  4 10  1 15 16 18 13 14 17  2  5 12 11  8];[0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0, 0.5, 0.3333333333333333, 0, 0.5, 0.3333333333333333, 0, 0, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
66183;19;19;[1, 5, 9];3;35;[ 1  5  9  2  3  4  6  0  7  8 10 11 12 13 14 15 16 17 18];[0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 5, 9];3;60;[ 1  5  9  2  3  4  6  0  7  8 10 11 12 13 14 15 16 17 18];[0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 5, 9];3;85;[ 1  5  9  2 18 12 15 14 16 17  4  7 11  6  0  3 13  8 10];[0, 0.3333333333333333, 0.25, 0, 0.14285714285714285, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.25];[1, 5, 9];3;110;[ 1  5  9  2 18  3 11 15 17  0 14  6  4 16 12  7 13 10  8];[0.2, 0.3333333333333333, 0.25, 0.2, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285, 0, 0, 0.3333333333333333, 0, 0.2, 0.14285714285714285, 0, 0.14285714285714285, 0.2, 0.14285714285714285, 0.2, 0.25]
66184;19;19;[1, 5, 7, 9];4;44;[ 1  5  7  9 18  3  4  2  6  8 10 11 12 13 14  0 15 16 17];[0, 0.2, 0, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0, 0, 0, 0, 0, 0, 0.2];[1, 5, 7, 9];4;69;[ 1  5  7  9  3  2  4  0  6  8 10 11 12 13 14 15 16 17 18];[0, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 5, 7, 9];4;94;[ 1  5  7  9  6 14 12  4  2  0  3  8 11 10 13 15 16 17 18];[0, 0.25, 0, 0, 0.14285714285714285, 0.25, 0.14285714285714285, 0.25, 0, 0.25, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0];[1, 5, 7, 9];4;119;[ 1  5  7  9  6 14 12  4  2  0  3  8 11 10 13 15 16 17 18];[0, 0.25, 0, 0, 0.14285714285714285, 0.25, 0.14285714285714285, 0.25, 0, 0.25, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0]
66185;19;19;(1, 12, 15);3;440;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 15, 12];3;78;[ 0  1 15 11 12 14 17  2  9 10  7  3 18  5  6  4 13  8 16];[0.16666666666666666, 0.16666666666666666, 0.125, 0.125, 0, 0, 0, 0.125, 0, 0.125, 0.125, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.125];[13, 14, 18];3;91;[13 14 10 18 11  1 15  0 17 12  3  2  9  7  6  5  8  4 16];[0.16666666666666666, 0.16666666666666666, 0.125, 0.125, 0, 0, 0, 0.125, 0, 0.125, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0, 0.16666666666666666, 0.25];[13, 14, 18];3;116;[13 14 10 18 11  1 15  0 17 12  5  2  9  6  3  7  8  4 16];[0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.125, 0, 0.14285714285714285, 0.14285714285714285, 0.125, 0, 0.14285714285714285, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0, 0.16666666666666666, 0.25]
66186;19;19;(1, 11, 17);3;430;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[5, 9, 8];3;68;[ 1  5  9  8 14 16  2  3  7  6  4 10 11 12 13  0 15 17 18];[0, 0.2, 0, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0];[5, 9, 8];3;93;[ 1  5  9  8 14 16  2 11 17 13  7  6  0 10  4  3 15 12 18];[0, 0.2, 0.16666666666666666, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.2, 0, 0.2, 0.16666666666666666, 0];[5, 9, 8];3;118;[ 1  5  9  8 14 16  2 11 17 13  3 12 15 18  6  7 10  4  0];[0, 0.2, 0.16666666666666666, 0.1, 0, 0.2, 0.1, 0.1, 0.2, 0.2, 0, 0.16666666666666666, 0.1, 0.16666666666666666, 0.2, 0.1, 0.2, 0.16666666666666666, 0.1]
66187;19;19;(5, 7, 10);3;739;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[5, 7, 10];3;68;[ 0  5  7 10 12  2  3  1  6  4  9  8 11 13 14 15 16 17 18];[0.25, 0, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0];[5, 7, 10];3;93;[ 0  5  7 10 12  2  3  1  6  4  9  8 11 13 14 15 16 17 18];[0.25, 0, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0];[5, 7, 10];3;118;[ 0  5  7 10 12 14  6  3  4  2  1  8 11  9 13 15 16 17 18];[0.25, 0, 0, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0.16666666666666666, 0, 0, 0, 0]
66188;19;19;(0, 3, 9);3;232;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 4, 6];3;60;[ 1  4  6 13 12  2  3  0  7  5  8  9 11 10 14 15 16 17 18];[0, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0.25, 0.25, 0, 0, 0, 0, 0];[1, 4, 6];3;85;[ 1  4  6 13 12  2  3  0  7  5  8  9 11 10 14 15 16 17 18];[0, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0.25, 0.25, 0, 0, 0, 0, 0];[1, 4, 6];3;110;[ 1  4  6 13 12  8 10  5 18  7  2  0 11  9 14  3 15 16 17];[0, 0.25, 0, 0, 0.25, 0.14285714285714285, 0.25, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.25, 0.25, 0, 0, 0, 0, 0.14285714285714285]
66189;19;19;[5, 6, 15];3;43;[ 0  5  6 15 13  2  3  1  7  4  8  9 11 10 12 14 16 17 18];[0.2, 0, 0, 0, 0, 0.2, 0.2, 0, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0, 0];[5, 6, 15];3;68;[ 0  5  6 15 13  2  3  1  7  4  8  9 11 10 12 14 16 17 18];[0.2, 0, 0, 0, 0, 0.2, 0.2, 0, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0, 0];[5, 6, 15];3;93;[ 0  5  6 15 13  8 10  3 12 11 17  1  7  4  9  2 14 16 18];[0.2, 0, 0, 0.125, 0, 0.2, 0.2, 0, 0.125, 0, 0.125, 0.125, 0.125, 0.2, 0, 0.2, 0, 0.125, 0];[5, 6, 15];3;118;[ 0  5  6 15 13  8 10  3 12 11 17  1  7  4  9  2 14 16 18];[0.2, 0, 0, 0.125, 0, 0.2, 0.2, 0, 0.125, 0, 0.125, 0.125, 0.125, 0.2, 0, 0.2, 0, 0.125, 0]
66190;19;19;(2, 12, 13);3;537;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 12, 13);3;562;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 12, 13);3;587;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 7, 11, 9];4;119;[ 1  7 11  9 12 16  2  3  6  5  4  8 10 13 14  0 15 17 18];[0, 0.16666666666666666, 0, 0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0]
66191;19;19;[2, 7, 5];3;35;[ 2  7  5  4 12 13  9  8 14 15  1  3  6  0 11 10 16 17 18];[0, 0, 0.2, 0, 0.2, 0.2, 0, 0.2, 0.2, 0.2, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0];[2, 7, 5];3;60;[ 2  7  5  4 12 13  9  8 14 15  1  3  6  0 11 10 16 17 18];[0, 0, 0.2, 0, 0.2, 0.2, 0, 0.2, 0.2, 0.2, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0];[2, 7, 5];3;85;[ 2  7  5  4 12 13  9  8 14 15  6  3  1  0 11 10 16 17 18];[0, 0, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0];[2, 7, 5];3;110;[ 2  7  5  4 12 13  9  8 14 15  6  3  1  0 18 17 10 11 16];[0.1111111111111111, 0.1111111111111111, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0.1111111111111111, 0.1111111111111111]
66192;19;19;(0, 4, 9, 16);4;1376;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 9, 16);4;1401;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 9, 16);4;1426;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 9, 16);4;1451;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
66193;19;19;(5, 9, 13);3;751;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(5, 9, 13);3;776;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(5, 9, 13);3;801;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[5, 9, 15];3;110;[ 5  9 15  6 10 11 13 14  7  4  2  3  1  0  8 12 16 17 18];[0, 0, 0, 0, 0, 0.3333333333333333, 0.16666666666666666, 0, 0, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0, 0, 0]
66194;19;19;[6, 15, 12];3;35;[ 6 15 12  8 18 17  3  0  7  5  4  9 11 10  2  1 14 13 16];[0, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0, 0, 0.2, 0, 0, 0.2, 0, 0.2, 0.2];[6, 15, 12];3;60;[ 6 15 12  8 18 17  3  0  7  5  4  9 11 10  2  1 14 13 16];[0, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0, 0, 0.2, 0, 0, 0.2, 0, 0.2, 0.2];[6, 14, 8];3;106;[ 6 14 10 15 12  8 18 17  2  7  4  0 16  5  1  3 13 11  9];[0.125, 0, 0.125, 0, 0.125, 0, 0.2, 0.125, 0.2, 0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0.125, 0.2, 0.2];[6, 14, 8];3;131;[ 6 14 10 15 12  8 18 17  9 16  2  1  4  0  7  5 13 11  3];[0.125, 0.14285714285714285, 0.14285714285714285, 0, 0.125, 0, 0.2, 0.125, 0.2, 0.14285714285714285, 0.2, 0, 0.2, 0, 0.2, 0.2, 0.14285714285714285, 0.2, 0.2]
66195;19;19;[11, 10, 8, 13];4;60;[ 4 11 10  8 13 16 18  0  7  6  5  3  9 12  2  1 15 14 17];[0, 0, 0, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285];[3, 13, 8];3;120;[ 0  3 13 15 12 11 10  8 18 16  7  6  2  1  5  4 14  9 17];[0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666];[3, 13, 8];3;145;[ 0  3 13 15 12 11 10  8 18 16  7  6  2  1  5  4 14  9 17];[0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666];[3, 13, 8];3;170;[ 0  3 13 15 12 11 10  8 18 16  7  6  2  1  5  4 14  9 17];[0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666]
66196;19;19;[13, 10, 18];3;35;[13 10 18 16  4  5  0  1  7  6  9  8 11 12  2  3 15 14 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0.3333333333333333];[13, 10, 18];3;60;[13 10 18 16  9 11  6  4 15 17  7  2 14  8  5  3 12  1  0];[0, 0, 0.125, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.125, 0.125, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0, 0.3333333333333333, 0.125, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333];[13, 10, 18];3;85;[13 10 18 16  9 11  6  4 15 17  2  7 14  8  1  5 12  0  3];[0, 0.125, 0.125, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.125, 0.125, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0, 0.3333333333333333, 0.125, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333];[13, 10, 18];3;110;[13 10 18 16  1  9 11  0 14 17  6  7  4 15  8  2 12  5  3];[0.2, 0.25, 0.125, 0, 0.16666666666666666, 0, 0.2, 0.2, 0.125, 0.25, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0.2, 0.16666666666666666, 0.3333333333333333, 0.2, 0.3333333333333333]
66197;19;19;(3, 5, 7);3;572;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 5, 7);3;597;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 5, 7];3;85;[ 3  5  7 14 16  2  4  1  6  8 10  9 11 12 13  0 15 17 18];[0, 0, 0, 0.25, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0, 0.25, 0, 0.25, 0, 0];[3, 5, 7];3;110;[ 3  5  7 14 16  2  4  1  6  8 10  9 11 12 13  0 15 17 18];[0, 0, 0, 0.25, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0, 0.25, 0, 0.25, 0, 0]
66198;19;19;(4, 6, 17);3;581;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[5, 6, 14];3;68;[ 1  5  6 14 12 13 11  8 15 18 17 16  0  7  2  3  9 10  4];[0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285];[6, 11, 9];3;92;[ 6  4 11  9 12 13 17  1 14  8 15  5 16 18  7  3 10  2  0];[0, 0.14285714285714285, 0, 0, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0, 0.14285714285714285, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285];[6, 11, 9];3;117;[ 6  4 11  9 12 13 17  1 14  8 15  5 16 18 10  7  0  3  2];[0, 0.14285714285714285, 0, 0, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.125, 0.14285714285714285, 0.16666666666666666, 0.125, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285]
66199;19;19;(2, 7, 12, 14);4;2568;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 7, 12, 14);4;2593;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 7, 12, 14);4;2618;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 7, 12, 14);4;2643;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]


==> results/sinusoidal_long_narrow_necessary_explanations_runs_results.csv <==
obstacles,exhaustive,discrete_25,discrete_50
15,290.0,148.0,116.0
16,485.0,129.0,143.0
17,726.0,475.0,428.0
18,745.0,580.0,445.0
19,808.0,481.0,349.0


==> results/sinusoidal_long_wide_average_distance_obs_15.csv <==
samples,necessary_explanations,random,decaf
100,0.56,0.83,0.47
200,0.24,0.6,0.41
300,0.21,0.52,0.33
400,0.13,0.4,0.28


==> results/sinusoidal_long_wide_average_distance_obs_16.csv <==
samples,necessary_explanations,random,decaf
100,0.9,1.41,0.66
200,0.37,0.87,0.58
300,0.21,0.73,0.47
400,0.18,0.57,0.31


==> results/sinusoidal_long_wide_average_distance_obs_17.csv <==
samples,necessary_explanations,random,decaf
100,1.07,1.42,0.6
200,0.68,0.95,0.4
300,0.48,0.83,0.35
400,0.26,0.62,0.32


==> results/sinusoidal_long_wide_average_distance_obs_18.csv <==
samples,necessary_explanations,random,decaf
100,0.72,1.26,0.69
200,0.41,0.82,0.29
300,0.22,0.77,0.21
400,0.13,0.65,0.22


==> results/sinusoidal_long_wide_average_distance_obs_19.csv <==
samples,necessary_explanations,random,decaf
100,0.78,1.78,0.8
200,0.57,1.29,0.56
300,0.39,0.88,0.49
400,0.23,0.8,0.38


==> results/sinusoidal_long_wide_combined_responsibility_discrete_necessary_discrete_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_25;explanation_size_25;runs_25;obstacles_order_25;responsibility_25;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_75;explanation_size_75;runs_75;obstacles_order_75;responsibility_75;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100
67100;15;15;[0, 7, 5];3;42;[ 0  1  7  5 10 11  9  3  6  4  2  8 12 13 14];[0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0];[2, 7, 5];3;60;[ 2  7  5  4 11 12  9  0  1 10  6  3  8 13 14];[0.16666666666666666, 0.16666666666666666, 0.25, 0, 0.25, 0.25, 0, 0.25, 0, 0.25, 0.16666666666666666, 0.25, 0.25, 0, 0];[2, 7, 5];3;85;[ 2  7  5  4 11 12  9  0  1 10  6  3  8 13 14];[0.16666666666666666, 0.16666666666666666, 0.25, 0, 0.25, 0.25, 0, 0.25, 0, 0.25, 0.16666666666666666, 0.25, 0.25, 0, 0];[5, 7, 4];3;110;[ 5  7  4  8 13 11  9  2 12 10  1  0  6  3 14];[0.16666666666666666, 0.16666666666666666, 0.25, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.16666666666666666, 0.25, 0.25, 0.3333333333333333, 0]
67101;15;15;[7, 12, 10, 11];4;44;[ 7 12 10 11  8  1  5 13  6  4  2  3  0  9 14];[0, 0.2, 0, 0, 0, 0.2, 0, 0.25, 0.2, 0, 0.25, 0.25, 0.25, 0.2, 0];[7, 12, 11, 10];4;111;[ 6  7  5 12 11 10  9  8  1 13  3  0  4  2 14];[0.16666666666666666, 0.2, 0, 0.16666666666666666, 0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0];[7, 12, 11, 10];4;136;[ 6  7  5 12 11 10  9  8  1 13  3  0  4  2 14];[0.16666666666666666, 0.2, 0, 0.16666666666666666, 0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0];[3, 6, 5];3;118;[ 1  3  6  5  7 10  9  8 12 13 11  0  4  2 14];[0.16666666666666666, 0.25, 0, 0.25, 0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0]
67102;15;15;(0, 1, 5, 6);4;516;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 2, 3, 7];4;69;[ 0  2  3  7 12 10  9  8 14 13  4  1  6  5 11];[0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111];[1, 2, 3, 13];4;94;[ 1  2  3 13 12 11 10  8  0  9 14  7  6  5  4];[0.1111111111111111, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.1111111111111111, 0.14285714285714285, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111];[1, 2, 3, 13];4;119;[ 1  2  3 13 12 11 10  8  0  9 14  7  6  5  4];[0.1111111111111111, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.1111111111111111, 0.14285714285714285, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111]
67103;15;15;[1, 4, 9];3;41;[ 1  4 10  9 12 14  2  0  7  6  5  3 11  8 13];[0, 0.2, 0, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0.2];[1, 3, 4, 12];4;82;[ 1  3  4 14 12 11 10  9  7  6  5  2  0  8 13];[0, 0.2, 0, 0.2, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0.2];[1, 4, 11];3;92;[ 1  3  4 11 10 13  9 14 12  7  5  2  0  6  8];[0, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2];[1, 4, 11];3;117;[ 1  3  4 11 10 13  9 14 12  7  5  2  0  6  8];[0, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0, 0.2, 0.25, 0.25, 0.2, 0.25, 0.2]
67104;15;15;[0, 10, 9, 8];4;44;[ 0 10  9  8 13  2  6 11 14 12  7  3  1  5  4];[0.2, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.2, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666];[0, 13, 10];3;60;[ 0 13 10  9  8  2  6 11 14 12  1  3  7  5  4];[0.25, 0.14285714285714285, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666];[0, 13, 10];3;85;[ 0 13 10  9  8  1 12 11  6  2 14  3  7  5  4];[0.25, 0.2, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.16666666666666666];[0, 13, 10];3;110;[ 0 13 10  9  8  1  3 11 12  2 14  6  7  5  4];[0.25, 0.2, 0.16666666666666666, 0.2, 0, 0, 0.16666666666666666, 0, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0.16666666666666666]
67105;15;15;(0, 5, 7);3;165;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[5, 4, 10];3;60;[ 5  4 10  0  7 14 11  1  6  3  2  9  8 12 13];[0.16666666666666666, 0.16666666666666666, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.16666666666666666, 0, 0, 0.3333333333333333, 0.16666666666666666, 0, 0, 0.16666666666666666];[5, 4, 10];3;85;[ 5  4 10  0  7 14 11  1  9  6  2  3  8 12 13];[0.2, 0.2, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.2, 0, 0.16666666666666666, 0.3333333333333333, 0.2, 0, 0, 0.2];[5, 4, 10];3;110;[ 5  4 10  0  7 14 11  1  9  6  2  3  8 12 13];[0.2, 0.2, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.2, 0, 0.16666666666666666, 0.3333333333333333, 0.2, 0, 0, 0.2]
67106;15;15;[0, 6, 13];3;42;[ 0  7  6 13 12 14  5  3  4  1  2  8 11 10  9];[0.3333333333333333, 0, 0, 0, 0, 0.25, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.25];[2, 6, 7];3;68;[ 0  2  6  7 12 13  5 14  4  3  1  8 11 10  9];[0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0.25, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.25];[2, 6, 7];3;93;[ 0  2  6  7 12 13  5 14 10  4  1 11  3  9  8];[0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0, 0.14285714285714285, 0.25, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0.25];[2, 6, 7];3;118;[ 0  2  6  7 12 13  5  4  8 14  3  1 10 11  9];[0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0.14285714285714285, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0.25]
67107;15;15;[0, 2, 3];3;35;[ 0  2  3  1  4  5  6  7  8  9 10 11 12 13 14];[0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 2, 3];3;60;[ 0  2  3  4  7 13 14  8 12  6  1  5 11 10  9];[0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[0, 2, 3];3;85;[ 0  2  3  8 11 13  7  4 14 12  1  5  6  9 10];[0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.25, 0, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[0, 2, 3];3;110;[ 0  2  3  8 11  6  7  4 14 13  9 12  5  1 10];[0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666]
67108;15;15;[0, 1, 7, 9];4;44;[ 0  1  7  9  3  4  5  2  6  8 10 11 12 13 14];[0.25, 0.25, 0, 0, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0];[0, 1, 7, 9];4;69;[ 0  1  7  9  3  5 10  2  6  4  8 11 12 13 14];[0.25, 0.25, 0.2, 0.2, 0, 0.2, 0, 0.25, 0, 0.25, 0.2, 0, 0, 0, 0];[3, 9, 10];3;85;[ 3  9 10  0  1  7  2  5  6  4  8 11 12 13 14];[0.25, 0.25, 0.2, 0.3333333333333333, 0, 0.2, 0, 0.25, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0];[3, 9, 10];3;110;[ 3  9 10  0  1  7  2  5 11 12  6  4  8 13 14];[0.25, 0.25, 0.2, 0.3333333333333333, 0, 0.2, 0, 0.25, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0, 0]
67109;15;15;[6, 13, 12];3;35;[ 6 13 12  8  9 10  2  0  7  5  4  3  1 11 14];[0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0.2, 0.2, 0.2, 0, 0.3333333333333333, 0.3333333333333333, 0];[6, 13, 12];3;60;[ 6 13 12  2 10  9 11  4  5  8  7  3  1  0 14];[0, 0, 0.25, 0, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.25, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0];[6, 13, 10];3;85;[ 6 13 10 11 12  0  2  8  9  4  7  5  1  3 14];[0.25, 0, 0.25, 0, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0];[2, 6, 10];3;110;[ 2  6 10 11 12 13  0  8  9  4  7  5  1  3 14];[0.25, 0, 0.3333333333333333, 0, 0.2, 0.2, 0.3333333333333333, 0.2, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0]
67110;15;15;(6, 8, 9);3;439;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(6, 8, 9);3;464;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(6, 8, 9);3;489;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(6, 8, 9);3;514;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
67111;15;15;[1, 2, 10];3;48;[ 1  2  3  9 10 13  4  0  7  6  5  8 11 12 14];[0, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0, 0.2, 0.2, 0, 0, 0.2, 0];[1, 2, 10];3;73;[ 1  2  3  9 10 13  4  0  7  6  5  8 11 12 14];[0, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0, 0.2, 0.2, 0, 0, 0.2, 0];[1, 2, 7, 5];4;94;[ 1  2  7  5  3  0  4  9 11 10 13  6  8 12 14];[0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0, 0.25, 0, 0.2, 0.2, 0.2, 0, 0.2, 0];[1, 2, 7, 5];4;119;[ 1  2  7  5  3  0  4  9 11 10 13  6  8 12 14];[0.2, 0.25, 0.25, 0.2, 0.2, 0.25, 0, 0.25, 0, 0.2, 0.2, 0.2, 0, 0.2, 0]
67112;15;15;[1, 9, 12];3;35;[ 1  9 12  2  6 14  3  7  8  4  0  5 11 10 13];[0, 0.3333333333333333, 0.125, 0.125, 0, 0, 0.125, 0.125, 0.125, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0.125];[1, 9, 12];3;60;[ 1  9 12  2 11 14  5  3  8  7  6  0  4 10 13];[0, 0.3333333333333333, 0.25, 0.125, 0, 0.25, 0.125, 0.125, 0.125, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0, 0.25];[1, 9, 12];3;85;[ 1  9 12  0 11 13  2  5 14  7  6  3  8  4 10];[0.25, 0.3333333333333333, 0.25, 0.125, 0, 0.25, 0.125, 0.125, 0.125, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0.25, 0.25];[1, 9, 12];3;110;[ 1  9 12  0 11 13  2  5 14  7  6  3  8  4 10];[0.25, 0.3333333333333333, 0.25, 0.125, 0, 0.25, 0.125, 0.125, 0.125, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0.25, 0.25]
67113;15;15;[0, 1, 7];3;35;[ 0  1  7  5 10  3  4  2  6  8  9 11 12 13 14];[0.25, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0, 0, 0, 0];[0, 7, 5];3;60;[ 0  7  5  4  1 10  8  9 14 11  2  3  6 12 13];[0.3333333333333333, 0.25, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.14285714285714285, 0.14285714285714285, 0.25, 0.14285714285714285, 0, 0, 0.14285714285714285];[0, 2, 5];3;85;[ 0  2  5  4  7 10  1  8 14 13 11  9  6  3 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.16666666666666666, 0.14285714285714285, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666];[0, 2, 5];3;110;[ 0  2  5  4  7 10  6  1  9  8 11 13 14  3 12];[0.3333333333333333, 0.25, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0.2, 0, 0.16666666666666666, 0.16666666666666666]
67114;15;15;[0, 13, 6];3;35;[ 0 13  6  3  9 11  8  5 14  4  1  2  7 10 12];[0.5, 0, 0, 0.125, 0, 0.125, 0.125, 0, 0.125, 0.125, 0, 0.125, 0, 0.5, 0.125];[0, 11, 13];3;60;[ 0 11 13  2  9 12  6  5 10  4  1  3  7  8 14];[0.5, 0, 0.25, 0, 0, 0.2, 0.2, 0, 0, 0.25, 0.2, 0.5, 0.25, 0.5, 0];[0, 11, 13];3;85;[ 0 11 13  2  7  5  3  4 12  8  9  6 10  1 14];[0.5, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.2, 0.5, 0.3333333333333333, 0.5, 0];[1];1;104;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[1.0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
67115;15;15;[3, 4, 7];3;55;[ 0  1  3  4  7 13 10  9  6  5  2  8 11 12 14];[0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0];[4, 8, 10];3;60;[ 4  8 10  3 14  9  5  7 13  0  1  2  6 11 12];[0.14285714285714285, 0.14285714285714285, 0, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0, 0, 0.14285714285714285, 0.16666666666666666];[4, 8, 10];3;85;[ 4  8 10  3  7  9  5  2 14 12  1  0 13  6 11];[0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666];[4, 8, 10];3;110;[ 4  8 10  1 12  9  7 13  2 14  3  5  0  6 11];[0.14285714285714285, 0.2, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0, 0.2, 0.2, 0.16666666666666666]
67116;15;15;[0, 3, 4];3;42;[ 0  1  3  4  6  5 10  8 11 12  7  2  9 13 14];[0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0];[3, 4, 7];3;60;[ 3  4  7  9 13 11  8 14  0  6  1  5 12 10  2];[0.16666666666666666, 0.16666666666666666, 0, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.2, 0.25, 0.16666666666666666, 0.2, 0.16666666666666666, 0.25, 0.2];[3, 4, 7];3;85;[ 3  4  7  9 13 11  8 14  0  6  1  5 12 10  2];[0.16666666666666666, 0.16666666666666666, 0, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.2, 0.25, 0.16666666666666666, 0.2, 0.16666666666666666, 0.25, 0.2];[3, 4, 7];3;110;[ 3  4  7  9 12 13 11 14  8  0  1  5 10  6  2];[0.16666666666666666, 0.16666666666666666, 0, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.2, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.2]
67117;15;15;[5, 4, 10];3;68;[ 5  7  4  8 12 10  9  0  6  1  2  3 11 13 14];[0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0];[5, 4, 10];3;93;[ 5  7  4  8 12 10  9  0  6  1  2  3 11 13 14];[0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0];[5, 14, 12, 9];4;94;[ 5 14 12  9  8  4  7 10  6  1  2  3  0 11 13];[0, 0, 0, 0, 0.16666666666666666, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0, 0.25, 0, 0.25];[5, 14, 12, 9];4;119;[ 5 14 12  9  8  1  4  7 11 10 13  3  6  0  2];[0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25]
67118;15;15;[0, 5, 9];3;74;[ 0  1  2  3  5  6  9  8 12 11 10  4  7 13 14];[0.2, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0, 0];[0, 2, 3, 5];4;69;[ 0  2  3  5 12 11  9  8 10  1  6  4  7 13 14];[0.25, 0.2, 0.25, 0.25, 0, 0.25, 0.2, 0, 0.25, 0.25, 0.2, 0.25, 0.25, 0, 0];[0, 2, 3, 5];4;94;[ 0  2  3  5 12 11  9  8 13 10  6  1  4  7 14];[0.25, 0.2, 0.25, 0.25, 0.16666666666666666, 0.25, 0.2, 0, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0];[0, 2, 3, 5];4;119;[ 0  2  3  5 12 11  9  8 13 10  6  1  4  7 14];[0.25, 0.2, 0.25, 0.25, 0.16666666666666666, 0.25, 0.2, 0, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0]
67119;15;15;[0, 3, 4];3;35;[ 0  3  4  9 13 10  8  2 11 12 14  1  7  6  5];[0.25, 0, 0.14285714285714285, 0.25, 0.25, 0, 0, 0, 0.14285714285714285, 0.25, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.25, 0.14285714285714285];[0, 3, 4];3;60;[ 0  3  4  9 13 10  8  2 11 12 14  1  7  6  5];[0.25, 0, 0.16666666666666666, 0.25, 0.25, 0, 0, 0, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666];[0, 3, 4];3;85;[ 0  3  4  9 13 10  8  2 11 12 14  1  7  6  5];[0.25, 0, 0.16666666666666666, 0.25, 0.25, 0, 0, 0, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666];[0, 3, 4];3;110;[ 0  3  4  9 10 13  8  2 11 12 14  1  7  6  5];[0.25, 0, 0.16666666666666666, 0.25, 0.25, 0, 0, 0, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666]
67120;16;16;[3, 9, 8];3;43;[ 0  3  9  8 15 14  1  2  7  6  5  4 11 10 13 12];[0.2, 0, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0, 0, 0, 0, 0.2, 0.2];[3, 9, 8];3;68;[ 0  3  9  8 15 14  1  2  7  6  5  4 11 10 13 12];[0.2, 0, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0, 0, 0, 0, 0.2, 0.2];[3, 9, 8];3;93;[ 0  3  9  8 15 14  1  2  7  6  5  4 11 10 13 12];[0.2, 0, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0, 0, 0, 0, 0.2, 0.2];[3, 9, 8];3;118;[ 0  3  9  8 15 14  1  2  7  6  5  4 11 10 13 12];[0.2, 0, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0, 0, 0, 0, 0.2, 0.2]
67121;16;16;[1, 4, 12];3;35;[ 1  4 12  3  6 10  8  0  7  5  2  9 11 13 14 15];[0.2, 0.3333333333333333, 0, 0.2, 0.3333333333333333, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0.3333333333333333, 0, 0, 0];[1, 4, 12];3;60;[ 1  4 12  3  6 10  8  0  5  7  2  9 11 13 14 15];[0.2, 0.3333333333333333, 0, 0.2, 0.3333333333333333, 0.14285714285714285, 0.2, 0.14285714285714285, 0.2, 0, 0.2, 0, 0.3333333333333333, 0, 0, 0];[1, 4, 12];3;85;[ 1  4 12  3  6 10  8  0  5  7  2  9 11 13 14 15];[0.2, 0.3333333333333333, 0, 0.2, 0.3333333333333333, 0.14285714285714285, 0.2, 0.14285714285714285, 0.2, 0, 0.2, 0, 0.3333333333333333, 0, 0, 0];[1, 4, 12];3;110;[ 1  4 12  3  6 10  8  0 14 13  7 11  5  2  9 15];[0.2, 0.3333333333333333, 0, 0.2, 0.3333333333333333, 0.14285714285714285, 0.2, 0.16666666666666666, 0.2, 0, 0.2, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0]
67122;16;16;[1, 6, 9, 11];4;80;[ 1  7  6  9 12 11 10  0  4  5  2  3  8 13 14 15];[0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0];[2, 6, 11, 15];4;82;[ 2  6 11  9 15 10  7  1 12  5  0  3  4  8 13 14];[0, 0.16666666666666666, 0.2, 0, 0, 0, 0.2, 0.16666666666666666, 0, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0, 0, 0.2];[2, 6, 11, 15];4;107;[ 2  6 11  9 15 10  7  1 12  5  0  3  4  8 13 14];[0, 0.16666666666666666, 0.2, 0, 0, 0, 0.2, 0.16666666666666666, 0, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0, 0, 0.2];[2, 6, 14, 15];4;119;[ 2  6 14 15 12 11 10  9  1  7  0  3  4  5  8 13];[0, 0.16666666666666666, 0.2, 0, 0, 0, 0.2, 0.16666666666666666, 0, 0.2, 0.2, 0.2, 0.2, 0, 0.2, 0.2]
67123;16;16;[1, 3, 6, 4];4;44;[ 1  3  6  4  7  8 11  5 15 13  0  2 10  9 12 14];[0, 0.2, 0, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666];[7, 12, 4];3;60;[ 7 12  4  1  5  6  8  3 15 11 13  2  0  9 10 14];[0, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0.5, 0.2, 0, 0, 0.2, 0.5, 0.2, 0, 0.2];[7, 1, 2];3;85;[ 7  1  2  9 12 14  3  0  6  5  4  8 11 10 13 15];[0, 0.25, 0.25, 0, 0, 0, 0, 1.0, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0];[7, 1, 2];3;110;[ 7  1  2  9 12 14 10 13  6  5  4  3  0  8 11 15];[0, 0.25, 0.25, 0, 0, 0, 0, 1.0, 0, 0.25, 0.2, 0, 0.25, 0.2, 0.25, 0]
67124;16;16;[2, 7, 4];3;43;[ 0  2  7  4 11 10  9  8  6  5  1  3 12 13 14 15];[0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0];[3, 2, 5];3;60;[ 3  2  5 14 12 11  9  8 13  0  4  7 10  1  6 15];[0.14285714285714285, 0, 0.25, 0.25, 0.14285714285714285, 0.25, 0, 0.14285714285714285, 0.25, 0.25, 0.14285714285714285, 0.25, 0.25, 0.25, 0.25, 0];[0, 3, 5];3;92;[ 0  2  3  5 12 11  9  8 14 13  4  7 10  1  6 15];[0.25, 0, 0.25, 0.25, 0.14285714285714285, 0.25, 0, 0.14285714285714285, 0.25, 0.25, 0.14285714285714285, 0.25, 0.25, 0.25, 0.25, 0];[0, 3, 5];3;117;[ 0  2  3  5 12 11  9  8 14 13  6  4 10  7  1 15];[0.25, 0, 0.25, 0.25, 0.14285714285714285, 0.25, 0.2, 0.14285714285714285, 0.25, 0.25, 0.14285714285714285, 0.25, 0.25, 0.25, 0.25, 0]
67125;16;16;[0, 1, 3];3;35;[ 0  1  3  5 12  9  2  4  7  6 10  8 11 13 14 15];[0.2, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0, 0.2, 0, 0, 0.2, 0, 0, 0];[0, 1, 3];3;60;[ 0  1  3  5 12 13 11  9 14 15  7  2  6  4 10  8];[0.2, 0.2, 0, 0.2, 0, 0.2, 0, 0.14285714285714285, 0, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0.2];[3, 2, 4];3;85;[ 3  2  4 10  0  5  9  1 14 13 11 12 15  7  6  8];[0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0, 0.16666666666666666, 0, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2];[3, 2, 4];3;110;[ 3  2  4 10  0  5  9  1 14 13 11 12 15  7  6  8];[0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0, 0.16666666666666666, 0, 0.2, 0.25, 0.2, 0.2, 0.2, 0.2, 0.2]
67126;16;16;[0, 4, 12];3;35;[ 0  4 12 13  3  5  2  1  7  6  8  9 11 10 14 15];[0.25, 0, 0, 0, 0.25, 0, 0, 0, 0, 0, 0, 0, 0.25, 0.25, 0, 0];[0, 4, 12];3;60;[ 0  4 12 13  5  2  3  1  7  6  8  9 11 10 14 15];[0.3333333333333333, 0, 0.25, 0.25, 0.3333333333333333, 0.25, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0];[0, 2, 6, 4];4;94;[ 0  2  6  4 12 13 11  5  3  7 14  1 10  9  8 15];[0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.14285714285714285, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.14285714285714285, 0];[2, 3, 4];3;118;[ 0  2  3  4  6 13 12 11  5  7 14  1 10  9  8 15];[0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.14285714285714285, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.14285714285714285, 0]
67127;16;16;[2, 7, 12];3;35;[ 2  7 12 14 15  8  6  0  4  5  1  3 11 10  9 13];[0, 0, 0.25, 0, 0, 0, 0.2, 0.25, 0.2, 0, 0, 0, 0.25, 0, 0.25, 0.2];[1, 2, 7];3;66;[ 1  2  6  7 12 14 11  8 15  5  0  3  4  9 10 13];[0, 0.25, 0.25, 0, 0, 0, 0.25, 0.25, 0.25, 0, 0, 0.25, 0.25, 0, 0.25, 0.2];[1, 2, 7];3;91;[ 1  2  6  7 12 14 11  8 15  5  0  3  4  9 10 13];[0, 0.25, 0.25, 0, 0, 0, 0.25, 0.25, 0.25, 0, 0, 0.25, 0.25, 0, 0.25, 0.2];[1, 2, 7];3;116;[ 1  2  6  7 12 14 11  8 15  9  5  0  4  3 10 13];[0, 0.25, 0.25, 0, 0, 0.14285714285714285, 0.25, 0.25, 0.25, 0.14285714285714285, 0, 0.25, 0.25, 0, 0.25, 0.2]
67128;16;16;[7, 4, 10];3;35;[ 7  4 10  8 12 13  1  6 15  9  2  3  5  0 11 14];[0, 0.2, 0, 0, 0.25, 0, 0.2, 0.25, 0.25, 0.2, 0.25, 0, 0.25, 0.25, 0, 0.2];[7, 8, 13];3;60;[ 7  8 13  1  9 10  4 14 12  6 11 15  2  0  3  5];[0.14285714285714285, 0.25, 0.14285714285714285, 0.14285714285714285, 0.25, 0, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.2];[4, 7, 13];3;85;[ 4  7 13  8  9 11  1  6 14 12 15  3  2  0 10  5];[0.14285714285714285, 0.2, 0.14285714285714285, 0.14285714285714285, 1.0, 0, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.14285714285714285, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2];[4, 7, 13];3;110;[ 4  7 13  8  9 11  1  6 14 12 15  3  2  0 10  5];[0.14285714285714285, 0.2, 0.14285714285714285, 0.14285714285714285, 1.0, 0, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0.14285714285714285, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2]
67129;16;16;[0, 3, 13];3;35;[ 0  3 13  2  6 11  8  5 14  9  1  4  7 10 12 15];[0.3333333333333333, 0, 0.14285714285714285, 0.3333333333333333, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.3333333333333333, 0.14285714285714285, 0];[0, 3, 13];3;60;[ 0  3 13  7  8 12  5  6 14 11  2  9  4  1 10 15];[0.3333333333333333, 0, 0.16666666666666666, 0.3333333333333333, 0, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0, 0.16666666666666666, 0.2, 0.3333333333333333, 0.16666666666666666, 0];[0, 3, 13];3;85;[ 0  3 13  6  7 12  8  5  9 14  2 11  4  1 10 15];[0.3333333333333333, 0, 0.16666666666666666, 0.3333333333333333, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0, 0.16666666666666666, 0.2, 0.3333333333333333, 0.16666666666666666, 0];[0, 3, 13];3;110;[ 0  3 13  6  7 12  8  5  9 14  2 11  4  1 10 15];[0.3333333333333333, 0, 0.16666666666666666, 0.3333333333333333, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0, 0.16666666666666666, 0.2, 0.3333333333333333, 0.16666666666666666, 0]
67130;16;16;[0, 7, 12];3;35;[ 0  7 12 15  3  4  2  1  6  5  8  9 11 10 13 14];[0.25, 0, 0, 0, 0, 0, 0, 0.25, 0, 0, 0, 0, 0.25, 0, 0, 0.25];[0, 2, 6];3;60;[ 0  2  6  7 12 15  9  5  1  4  8  3 11 10 13 14];[0.25, 0.2, 0.25, 0, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0, 0, 0.25, 0, 0, 0.25];[0, 2, 6];3;85;[ 0  2  6  7 12 15  9  5  1  4  8  3 11 10 13 14];[0.25, 0.2, 0.25, 0, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0, 0, 0.25, 0, 0, 0.25];[0, 2, 6];3;110;[ 0  2  6  7 12 15  9  5 13  4  1  8 11  3 10 14];[0.25, 0.2, 0.25, 0, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0, 0.2, 0.25, 0.2, 0, 0.25]
67131;16;16;[5, 12, 11];3;68;[ 1  5  7 13 12 11  9  8  6  4  2  3  0 10 14 15];[0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0];[5, 12, 11];3;66;[ 5 12 10 11  9  1  7  8 13  6  2  3  0  4 14 15];[0, 0.14285714285714285, 0, 0, 0, 0.25, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.25, 0.25, 0.25, 0.14285714285714285, 0, 0];[5, 12, 11];3;91;[ 5 12 10 11  8  3  4 15  1  9 13  7  6  2  0 14];[0, 0.14285714285714285, 0, 0.2, 0.2, 0.25, 0, 0.14285714285714285, 0.2, 0.14285714285714285, 0.25, 0.25, 0.25, 0.14285714285714285, 0, 0.2];[5, 12, 11];3;116;[ 5 12 10 11  8  3  4 15  1  9 13  7  6  2  0 14];[0, 0.16666666666666666, 0, 0.2, 0.2, 0.25, 0, 0.14285714285714285, 0.2, 0.16666666666666666, 0.25, 0.25, 0.25, 0.14285714285714285, 0, 0.2]
67132;16;16;[1, 4, 10];3;41;[ 1  4  6 10 12 13 14  7 15  0  2  3  5 11  8  9];[0, 0.25, 0, 0, 0.25, 0, 0.25, 0.14285714285714285, 0, 0, 0.25, 0, 0.25, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285];[1, 4, 10];3;66;[ 1  4  6 10 12 13  3  0  8 14  7 15  5  2 11  9];[0.2, 0.25, 0, 0.2, 0.25, 0, 0.25, 0.16666666666666666, 0.2, 0, 0.25, 0, 0.25, 0.2, 0.16666666666666666, 0.16666666666666666];[1, 4, 10];3;85;[ 1  4 10  3  8 13  0  2  7  6  5  9 11 12 14 15];[0.2, 0.3333333333333333, 0, 0.2, 0.3333333333333333, 0, 0, 0, 0.2, 0, 0.3333333333333333, 0, 0, 0.2, 0, 0];[1, 4, 10];3;110;[ 1  4 10  3  7  6  8  0 13 12 15 11  5  2  9 14];[0.2, 0.3333333333333333, 0, 0.2, 0.3333333333333333, 0, 0.2, 0.2, 0.2, 0, 0.3333333333333333, 0.14285714285714285, 0.2, 0.2, 0, 0.14285714285714285]
67133;16;16;(1, 5, 7);3;271;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 7, 5];3;60;[ 1  7  5  4 13 14 11  8  6  0  2  3 10  9 12 15];[0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0];[1, 7, 5];3;85;[ 1  7  5  4 13 14 11  8  6  0  2  3 10  9 12 15];[0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0];[6, 4, 15];3;110;[ 6  4 15  1  7 13  8  5 14 11  3  0  2  9 10 12];[0, 0.14285714285714285, 0, 0, 0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.3333333333333333]
67134;16;16;[6, 11, 13];3;35;[ 6 11 13  0  3  4  2  1  7  5  9  8 10 12 14 15];[0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0];[6, 11, 13];3;60;[ 6 11 13  0  8 10  4  2 15 12  1  3  9 14  7  5];[0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0, 0.3333333333333333, 0, 0.25, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.16666666666666666, 0.25];[6, 11, 13];3;85;[ 6 11 13  0  8 10  4  2 15 12  9  1  3 14  7  5];[0.25, 0.2, 0.25, 0.16666666666666666, 0.25, 0, 0.3333333333333333, 0, 0.25, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.16666666666666666, 0.25];[0, 2, 6];3;110;[ 0  2  6  4 13 11 10 12 15  9  1  3 14  5  7  8];[0.3333333333333333, 0.2, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0.2, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.16666666666666666, 0.2]
67135;16;16;[0, 1, 5];3;35;[ 0  1  5  9 10 12  4  3 15 13 11  2  7  6  8 14];[0.2, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0, 0, 0, 0.2, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0, 0.16666666666666666];[1, 15, 11];3;60;[ 1 15 11  8 12  0  7  5 10  9 13 14  3  4  6  2];[0.2, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0, 0.2, 0.25, 0.2, 0.2, 0.25, 0.25, 0.2, 0.2, 0.25];[0, 1, 7];3;85;[ 0  1  7  4 12 13 11  8 15  9  3  5 10 14  6  2];[0.25, 0.25, 0, 0.2, 0.25, 0.2, 0, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0.2, 0.25];[0, 1, 15];3;110;[ 0  1 15  3  7 11  8  4 13 12 14 10  5  9  6  2];[0.3333333333333333, 0.3333333333333333, 0, 0.25, 0.25, 0.2, 0, 0.25, 0.25, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333]
67136;16;16;[1, 7, 4];3;47;[ 1  7  6  4 13 10  3  2  5  0  9  8 11 12 14 15];[0, 0.2, 0, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0.2, 0, 0, 0.2, 0, 0];[1, 2, 4];3;60;[ 1  2  4  9 13  6  3  0 11  7 10  8 14  5 12 15];[0.2, 0.25, 0.25, 0.2, 0.25, 0, 0.2, 0.2, 0.2, 0.25, 0.2, 0.2, 0, 0.25, 0.2, 0];[1, 4, 9];3;85;[ 1  4  9  8  7 13  6  2 11  3  0 10 14  5 12 15];[0.2, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0, 0.25, 0.2, 0];[1, 4, 2];3;129;[ 1  4  6  2  7  8  3  0 14  9 10 11  5 12 13 15];[0.2, 0.5, 0.25, 0.2, 0.5, 0, 0.25, 0.25, 0.25, 0.2, 0.2, 0.2, 0, 0, 0.2, 0]
67137;16;16;[1, 4, 8];3;61;[ 1  6  5  4 12  8  3  2  7  0 10  9 11 13 14 15];[0, 0.2, 0, 0, 0.2, 0.2, 0.2, 0, 0.2, 0, 0, 0, 0.2, 0, 0, 0];[2, 8, 13];3;76;[ 2  7 12  8 13  5  4  1  6  3 15 11  0  9 10 14];[0, 0.2, 0.25, 0.16666666666666666, 0.2, 0.2, 0.2, 0.25, 0.25, 0, 0, 0.16666666666666666, 0.25, 0.25, 0, 0.16666666666666666];[0, 4, 13];3;85;[ 0  4 13  7  8 12  2  5  1  6  3 11 15  9 10 14];[0.3333333333333333, 0.2, 0.25, 0.16666666666666666, 0.3333333333333333, 0.2, 0.2, 0.25, 0.25, 0, 0, 0.16666666666666666, 0.25, 0.3333333333333333, 0, 0.16666666666666666];[0, 4, 13];3;110;[ 0  4 13  7  8 12  2  5  1  6  3 10 15 11  9 14];[0.3333333333333333, 0.2, 0.25, 0.16666666666666666, 0.3333333333333333, 0.2, 0.2, 0.25, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0.3333333333333333, 0, 0.16666666666666666]
67138;16;16;[7, 0, 11];3;64;[ 7  0  5  3 13 11 10  9  6  4  1  2  8 12 14 15];[0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 1.0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0];[7, 0, 11];3;89;[ 7  0  5  3 13 11 10  9  6  4  1  2  8 12 14 15];[0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 1.0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0];[7, 0, 11];3;114;[ 7  0  5  3 13 11 10  9  6  4  1  2  8 12 14 15];[0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 1.0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0];[7, 0, 11];3;139;[ 7  0  5  3 13 11 10  9  6  4  1  2  8 12 14 15];[0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 1.0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0]
67139;16;16;[2, 4, 5];3;35;[ 2  4  5 15 12 11 10  8  7  6  1  3  0  9 13 14];[0, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0.2, 0, 0.2, 0.2, 0.2, 0, 0, 0.2];[2, 5, 12];3;60;[ 2  5 12 11 15  8  4  6 13 10  1  3  7  0  9 14];[0, 0, 0.25, 0, 0.2, 0.25, 0.2, 0, 0.2, 0, 0.2, 0.25, 0.25, 0.2, 0, 0.25];[5, 4, 12];3;85;[ 5  4 12  2 11 15  8  6 13 10  1  3  7  0  9 14];[0, 0, 0.25, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0, 0.2, 0, 0.2, 0.25, 0.3333333333333333, 0.2, 0, 0.25];[5, 4, 12];3;110;[ 5  4 12  2 11 15  9  6 10  8 13  3  7  0  1 14];[0, 0, 0.25, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0, 0.2, 0.25, 0.2, 0.25, 0.3333333333333333, 0.2, 0, 0.25]
67140;17;17;(6, 11, 12);3;623;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(6, 11, 12);3;648;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(6, 11, 12);3;673;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 11, 12];3;130;[ 3  7  6 11 12 14 15  0  4  5  1  2 10  9  8 13 16];[0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0]
67141;17;17;(12, 13, 14);3;712;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[14, 12, 13];3;60;[14 12 13  0  4  1  2  3  7  6  5  8 11 10  9 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0];[14, 12, 13];3;85;[14 12 13  0  4  1  2  3  7  6  5  8 11 10  9 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0];[14, 12, 13];3;110;[14 12 13  0  4  1  2  3  7  6  5  8 11 10  9 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0]
67142;17;17;[3, 4, 8];3;41;[ 3  4 14  8  7 12  2  1 13 11 16  0  6  9 10  5 15];[0, 0.2, 0.2, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.2, 0.3333333333333333, 0, 0, 0.2, 0.2, 0.2, 0.3333333333333333, 0, 0.2];[8, 2, 12];3;60;[ 8  2 12 13 14  1  3  7 10 15  5  0  6  4 11  9 16];[0.14285714285714285, 0.2, 0.3333333333333333, 0.2, 0, 0.14285714285714285, 0, 0.2, 1.0, 0, 0.14285714285714285, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.14285714285714285, 0];[8, 2, 12];3;85;[ 8  2 12 13 14  1  3  7 10 15  5  0  6  4 11  9 16];[0.14285714285714285, 0.2, 0.3333333333333333, 0.2, 0, 0.14285714285714285, 0, 0.2, 1.0, 0, 0.14285714285714285, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.14285714285714285, 0];[8, 2, 12];3;110;[ 8  2 12 13 14  1  3  7 10 15  5  0  6  4 11  9 16];[0.14285714285714285, 0.2, 0.3333333333333333, 0.2, 0, 0.14285714285714285, 0, 0.2, 1.0, 0, 0.14285714285714285, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0.14285714285714285, 0]
67143;17;17;[3, 9, 8];3;43;[ 0  3  9  8 15 11 16  1  7  6  5  4 10 12 13  2 14];[0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666];[1, 3, 4, 9];4;69;[ 1  3  4  9 11  8 15  0 16  7  5  6 10 12 13  2 14];[0.16666666666666666, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0.16666666666666666, 0.25, 0, 0.25, 0, 0, 0, 0.16666666666666666, 0.16666666666666666];[1, 3, 4, 9];4;94;[ 1  3  4  9 11  8 15  0 16 13  5 12 14  2  7  6 10];[0.16666666666666666, 0.25, 0.125, 0.25, 0.25, 0.125, 0, 0, 0.16666666666666666, 0.25, 0, 0.25, 0.125, 0.125, 0.125, 0.16666666666666666, 0.16666666666666666];[5, 12, 11];3;164;[ 1  3  5  4 12 11  9  8 15  0 16  2 14 13  7  6 10];[0.16666666666666666, 0.25, 0.125, 0.25, 0.25, 0.25, 0, 0, 0.25, 0.25, 0, 0.25, 0.25, 0.125, 0.125, 0.25, 0.16666666666666666]
67144;17;17;[3, 2, 10];3;35;[ 3  2 10 14 13 11  8 16  7  6  5  4  0  9 12  1 15];[0, 0, 0.125, 0.125, 0, 0, 0, 0, 0.125, 0, 0.125, 0.125, 0, 0.125, 0.125, 0, 0.125];[3, 2, 10];3;60;[ 3  2 10 14 13 11  8 16  5  9 12 15  1  7  4  6  0];[0, 0.125, 0.14285714285714285, 0.14285714285714285, 0, 0.125, 0, 0, 0.14285714285714285, 0.125, 0.14285714285714285, 0.14285714285714285, 0.125, 0.14285714285714285, 0.14285714285714285, 0.125, 0.14285714285714285];[3, 2, 5];3;85;[ 3  2  5  9 12 13  8 11 14 10 16  1 15  7  4  6  0];[0, 0.125, 0.2, 0.2, 0, 0.2, 0, 0, 0.14285714285714285, 0.2, 0.14285714285714285, 0.14285714285714285, 0.2, 0.2, 0.14285714285714285, 0.125, 0.14285714285714285];[3, 4, 12, 13];4;119;[ 3  4 12 13  5  9  2  8 11 10 14 16 15  1  0  7  6];[0, 0.125, 0.2, 0.25, 0.25, 0.2, 0, 0, 0.14285714285714285, 0.2, 0.14285714285714285, 0.14285714285714285, 0.25, 0.25, 0.14285714285714285, 0.125, 0.14285714285714285]
67145;17;17;[0, 1, 3, 4];4;44;[ 0  1  3  4 13 14 15  9 16  7  5  6 11 10  8  2 12];[0.125, 0.125, 0, 0.125, 0.125, 0, 0, 0, 0, 0.125, 0, 0, 0, 0.125, 0.125, 0.125, 0.125];[0, 7, 10];3;67;[ 0  4  7 10 12 14 15  1  9 13  6  5  3 16 11  2  8];[0.16666666666666666, 0.14285714285714285, 0, 0.125, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0, 0.14285714285714285, 0.16666666666666666, 0, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.125];[0, 7, 10];3;92;[ 0  4  7 10 12 14 15  1  9 13  6  5  3 16 11  2  8];[0.16666666666666666, 0.14285714285714285, 0, 0.125, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0, 0.14285714285714285, 0.16666666666666666, 0, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.125];[0, 1, 3, 4];4;119;[ 0  1  3  4  7  5 10  9 15 12 14  6 13 16 11  2  8];[0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.125]
67146;17;17;(0, 1, 10);3;169;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 5, 6];3;60;[ 0  5  6 15 12 13 10 11 16  7  2  4  1  9  8  3 14];[0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666];[0, 2, 6];3;85;[ 0  2  6  5 12 13 10 11 15 16  1  9  7  4  8  3 14];[0.16666666666666666, 0.125, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.125, 0, 0.125, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666];[1, 2, 5];3;110;[ 1  2  5  0  3  6  9  8 13 14 10 11 12 15 16  7  4];[0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0.2, 0.125, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666]
67147;17;17;(0, 3, 6);3;178;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 6, 16];3;60;[ 0  6 16  4  5  7 13  2  8  1 10  3 11 12 14  9 15];[0.3333333333333333, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0, 0.3333333333333333];[0, 6, 16];3;85;[ 0  6 16  5 13 14  9  4 15  8  7  2  1 10 11  3 12];[0.3333333333333333, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.25, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.25, 0, 0, 0, 0.25, 0.25, 0.16666666666666666, 0.3333333333333333];[0, 6, 16];3;110;[ 0  6 16  5 13 14  9 11 15  7  3  4  8  2 10  1 12];[0.3333333333333333, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.25, 0, 0.2, 0, 0.25, 0.25, 0.16666666666666666, 0.3333333333333333]
67148;17;17;[0, 1, 2, 5];4;44;[ 0  1  2  5 12 13 14  9 15  8  6  7 16  4 11  3 10];[0.25, 0.25, 0.25, 0, 0, 0.25, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.25, 0, 0, 0.25, 0.25, 0.25, 0.25, 0.14285714285714285];[0, 1, 2, 5];4;69;[ 0  1  2  5 12 13 14  9 15  8  6  7  4  3 11 10 16];[0.25, 0.25, 0.25, 0, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0, 0, 0.25, 0.25, 0.25, 0.25, 0];[0, 1, 2, 5];4;94;[ 0  1  2  5 12 13 14  9 15  8  6  7  4  3 11 10 16];[0.25, 0.25, 0.25, 0, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0, 0, 0.25, 0.25, 0.25, 0.25, 0];[0, 1, 2, 5];4;119;[ 0  1  2  5 12 13 14  9 15 10  6  3 16  8  7  4 11];[0.25, 0.25, 0.25, 0.2, 0, 0.25, 0.2, 0.16666666666666666, 0.16666666666666666, 0.25, 0.2, 0, 0.25, 0.25, 0.25, 0.25, 0.2]
67149;17;17;[3, 2, 4];3;35;[ 3  2  4  0  9 11  8 16  7  6  5 10 12 13 14  1 15];[0.25, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0.25, 0.25, 0, 0.25, 0, 0, 0, 0, 0.25];[3, 2, 4];3;60;[ 3  2  4  0  9 11  8 16 13 12  5  6  7 10 14  1 15];[0.25, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0.25, 0.25, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.25];[3, 2, 4];3;85;[ 3  2  4  0  9 11  8 16 13 12  5 10  1  7 14  6 15];[0.25, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.14285714285714285, 0, 0, 0.25, 0.25, 0.14285714285714285, 0.25, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.25];[3, 2, 4];3;110;[ 3  2  4  0  9 11  8 16 13 12  5 10  1  7 14  6 15];[0.25, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.14285714285714285, 0, 0, 0.25, 0.25, 0.14285714285714285, 0.25, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.25]
67150;17;17;[0, 6, 10];3;42;[ 0  2  6 10 12 13  3  1  7  5  4  8 11  9 14 15 16];[0.2, 0, 0.2, 0, 0, 0, 0.2, 0, 0, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0];[0, 6, 10];3;67;[ 0  2  6 10 12 13  8  1 14  9  4  3  7  5 11 15 16];[0.2, 0.16666666666666666, 0.2, 0, 0, 0, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0, 0.2, 0.2, 0.16666666666666666, 0, 0];[0, 6, 10];3;92;[ 0  2  6 10 12 13  5  1 14  7  4  8  9 11 15  3 16];[0.2, 0.16666666666666666, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.2, 0.1111111111111111, 0.2, 0.2, 0.16666666666666666, 0.1111111111111111, 0];[7, 4, 15];3;110;[ 7  4 15  2 10 13  9  0 12  6  1  5 14  8 11  3 16];[0.2, 0.16666666666666666, 0.25, 0, 0.3333333333333333, 0.16666666666666666, 0.2, 0.3333333333333333, 0.16666666666666666, 0.25, 0.25, 0.1111111111111111, 0.2, 0.25, 0.16666666666666666, 0.3333333333333333, 0]
67151;17;17;[0, 12, 16];3;62;[ 0  2  3  5 12 16  8  7 15 14 13  1  6 11  9  4 10];[0.2, 0, 0.2, 0.2, 0, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.2];[0, 12, 16];3;139;[ 0  2  3  5 12 14 10 16 13 15  8  7  6  4  1 11  9];[0.2, 0.14285714285714285, 0.2, 0.2, 0.14285714285714285, 0.2, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0, 0.2, 0, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2];[5, 15, 13];3;85;[ 5 15 13  0  7 10  3  2 14 12 16  8  6  4  1 11  9];[0.2, 0.14285714285714285, 0.2, 0.2, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285, 0.2, 0.16666666666666666, 0, 0.2, 0, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2];[5, 15, 13];3;110;[ 5 15 13  0  7  6  3  2 14 12 10 16  8  4  1 11  9];[0.2, 0.14285714285714285, 0.2, 0.2, 0.14285714285714285, 0.3333333333333333, 0.2, 0.2, 0.16666666666666666, 0, 0.2, 0, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2]
67152;17;17;[0, 8, 14];3;35;[ 0  8 14  3 10 13 16  1  7  6  5  4 11  9 12  2 15];[0.3333333333333333, 0, 0, 0.25, 0, 0, 0, 0, 0.3333333333333333, 0, 0.25, 0, 0, 0.25, 0.3333333333333333, 0, 0.25];[0, 8, 14];3;60;[ 0  8 14  3 10 13 16  1  7  6  5  4 11  9 12  2 15];[0.3333333333333333, 0, 0, 0.25, 0, 0, 0, 0, 0.3333333333333333, 0, 0.25, 0, 0, 0.25, 0.3333333333333333, 0, 0.25];[0, 8, 14];3;85;[ 0  8 14  3 10 13 16  2 15  6  4  1  7  9 11  5 12];[0.3333333333333333, 0, 0.2, 0.25, 0.2, 0, 0.2, 0, 0.3333333333333333, 0, 0.25, 0, 0, 0.25, 0.3333333333333333, 0.2, 0.25];[0, 8, 14];3;110;[ 0  8 14  3 10 13 16  2 15  6  4  1  7  9 11  5 12];[0.3333333333333333, 0, 0.2, 0.25, 0.2, 0, 0.2, 0, 0.3333333333333333, 0, 0.25, 0, 0, 0.25, 0.3333333333333333, 0.2, 0.25]
67153;17;17;[7, 12, 15];3;35;[ 7 12 15 13  6  0  3  1  4  5  2  8 11 10  9 14 16];[0.25, 0, 0, 0, 0, 0, 0.25, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0];[7, 12, 15];3;60;[ 7 12 15 13  6  0  3  1  4  5  2  8 11 10  9 14 16];[0.25, 0, 0, 0, 0, 0, 0.25, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0];[7, 12, 15];3;85;[ 7 12 15 13  6  0  3  1  4  5  2  8 11 10  9 14 16];[0.25, 0, 0, 0, 0, 0, 0.25, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0];[7, 12, 15];3;110;[ 7 12 15 13  6  0  3  1  4  5  2  8 11 10  9 14 16];[0.25, 0, 0, 0, 0, 0, 0.25, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0]
67154;17;17;[5, 8, 12];3;54;[ 1  5 10  8 12  6  2  0 14  9  4  3  7 11 13 15 16];[0.14285714285714285, 0.25, 0.14285714285714285, 0, 0.14285714285714285, 0.25, 0.14285714285714285, 0, 0.25, 0.14285714285714285, 0.25, 0, 0.25, 0, 0.14285714285714285, 0, 0];[1, 5, 7];3;60;[ 1  5  7 12 11 10  9  8 16  0  2  6  4 15 14  3 13];[0.16666666666666666, 0.25, 0.16666666666666666, 0, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0, 0.125, 0.125, 0.25];[6, 7, 16];3;85;[ 6  7 16  1 11 10  9  5 12  8  2  4  0 15 14  3 13];[0.16666666666666666, 0.25, 0.16666666666666666, 0, 0.16666666666666666, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0, 0.125, 0.125, 0.3333333333333333];[6, 7, 16];3;110;[ 6  7 16  1 11 10  9  5 12  8 14  2  4  0 15  3 13];[0.16666666666666666, 0.25, 0.16666666666666666, 0, 0.16666666666666666, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.25, 0.25, 0.25, 0, 0.2, 0.125, 0.3333333333333333]
67155;17;17;[3, 7, 8, 12];4;76;[ 3  7 11  8 12 16  4  5 13  9  2  1  6 10 14  0 15];[0, 0, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0, 0.16666666666666666];[1, 2, 7, 11];4;161;[ 1  2  3  4  7 14 11  8 12 16  5 13  9  6 10  0 15];[0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0, 0.16666666666666666];[1, 2, 7, 11];4;186;[ 1  2  3  4  7 14 11  8 12 16  5 13  9  6 10  0 15];[0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0, 0.16666666666666666];[1, 2, 7, 11];4;211;[ 1  2  3  4  7 14 11  8 12 16  5 13  9  6 10  0 15];[0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0, 0.16666666666666666]
67156;17;17;[6, 5, 4, 10];4;60;[ 3  6  5  4 10 12  9  2  7  0  1  8 11 13 14 15 16];[0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0];[6, 5, 4, 10];4;85;[ 3  6  5  4 10 12  9  2  7  0  1  8 11 13 14 15 16];[0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0];[0, 4, 7];3;85;[ 0  4  7  8 16  5  9  6 10 12  3  1 11 13 14  2 15];[0.25, 0, 0, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.25];[0, 4, 7];3;110;[ 0  4  7  8 16  3  5  2  6  9 10 12 15  1 13 11 14];[0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.25]
67157;17;17;(2, 4, 8);3;283;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[7, 6, 5];3;101;[ 3  7  6  5 12 15 10  9  4  0  1  2 11  8 13 14 16];[0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0];[7, 6, 5];3;126;[ 3  7  6  5 12 15 10  9  4  0  1  2 11  8 13 14 16];[0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0];[1, 4, 6, 8];4;119;[ 1  4  6  8 15 16  5  7 12  9 10  3  0 11 13  2 14];[0, 0.16666666666666666, 0, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.16666666666666666, 0.16666666666666666]
67158;17;17;[1, 3, 7];3;35;[ 1  3  7 10 13 12 11  6 16  4  0  5  8  9 14  2 15];[0, 0.25, 0, 0.25, 0, 0, 0.2, 0.25, 0, 0, 0.25, 0.2, 0.2, 0.25, 0, 0, 0.2];[1, 3, 7];3;60;[ 1  3  7 10 13  4  5  2 12  6 11 16  8  9 14  0 15];[0, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.25, 0, 0, 0.25, 0.2, 0.2, 0.25, 0, 0, 0.2];[1, 3, 7];3;100;[ 1  2  3  4  7  5 13 10 12  6 11 16  8  9 14  0 15];[0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0, 0, 0.25, 0.2, 0.2, 0.25, 0, 0, 0.2];[1, 3, 7];3;125;[ 1  2  3  4  7  5 12 10 13  6 11 16  8  9 14  0 15];[0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.2, 0.25, 0, 0, 0.25, 0.2, 0.25, 0.25, 0, 0, 0.2]
67159;17;17;[2, 6, 10];3;35;[ 2  6 10  1 15 11  8  0  9 13  3 16  7  5 12  4 14];[0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.14285714285714285, 0, 0, 0.3333333333333333, 0, 0.16666666666666666, 0.14285714285714285, 0.3333333333333333, 0.16666666666666666, 0, 0.14285714285714285, 0, 0.16666666666666666, 0.14285714285714285];[2, 6, 10];3;60;[ 2  6 10  1  3  0 15  5 16 11  8  9 13  7 12  4 14];[0.25, 0.25, 0.3333333333333333, 0.25, 0, 0.2, 0.3333333333333333, 0, 0.16666666666666666, 0.14285714285714285, 0.3333333333333333, 0.16666666666666666, 0, 0.14285714285714285, 0, 0.25, 0.2];[2, 6, 10];3;85;[ 2  6 10  1  3  0 15  5 16 11  9 13  8  7 12  4 14];[0.25, 0.25, 0.3333333333333333, 0.25, 0, 0.2, 0.3333333333333333, 0, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.25, 0.2];[2, 6, 10];3;110;[ 2  6 10  1  3  4  9  0 15  5 16 11 13  8 12  7 14];[0.25, 0.25, 0.3333333333333333, 0.25, 0.25, 0.2, 0.3333333333333333, 0, 0.16666666666666666, 0.25, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.25, 0.2]
67160;18;18;[7, 14, 11];3;42;[ 7  5 14 11  3  2  0  1  6  4  9  8 10 12 13 15 16 17];[0, 0, 0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0];[7, 14, 11];3;67;[ 7  5 14 11 15 12  1  0  6  4  2  3 10  9  8 13 16 17];[0, 0.25, 0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0.25, 0, 0.3333333333333333, 0.25, 0, 0];[7, 14, 11];3;92;[ 7  5 14 11 15 12  1  4  8 17  2  0  6  9 10  3 13 16];[0, 0.25, 0, 0, 0.2, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0, 0, 0.3333333333333333, 0.25, 0, 0.3333333333333333, 0.25, 0, 0.2];[7, 14, 11];3;117;[ 7  5 14 11  9 12  1  3 15  8  4 17  6  2 10  0 13 16];[0, 0.25, 0, 0.25, 0.2, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0.25, 0, 0.3333333333333333, 0.25, 0, 0.3333333333333333, 0.25, 0, 0.2]
67161;18;18;[0, 4, 10];3;65;[ 0  4  6 15 13 14 10  9  7  5  2  3  1  8 11 12 16 17];[0.125, 0, 0, 0, 0.125, 0, 0.125, 0, 0, 0.125, 0.125, 0, 0, 0.125, 0.125, 0.125, 0, 0];[0, 4, 10];3;90;[ 0  4  6 15 13 14 10  9  7  5  2  3  1  8 11 12 16 17];[0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0];[0, 4, 10];3;115;[ 0  4  6 15 13 14 10  9  7  5  2  3  1  8 11 12 16 17];[0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0];[0, 2, 4];3;110;[ 0  2  4  8 13 16  9 10 15 14  6  1  7  5 11  3 12 17];[0.2, 0, 0.2, 0, 0.2, 0, 0.14285714285714285, 0, 0.2, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.2, 0.14285714285714285, 0.14285714285714285, 0.2, 0]
67162;18;18;[0, 1, 4];3;35;[ 0  1  4  8  7  3 14  2  6  5 10  9 11 12 13 15 16 17];[0.25, 0.25, 0, 0.16666666666666666, 0.25, 0, 0, 0.16666666666666666, 0.25, 0, 0, 0, 0, 0, 0.16666666666666666, 0, 0, 0];[0, 1, 4];3;60;[ 0  1  4  8  3  5  6  2  7  9 10 11 12 13 14 15 16 17];[0.3333333333333333, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 4];3;85;[ 0  1  4  8 11 15  6  3  5 13 16  7 10  9 12  2 14 17];[0.3333333333333333, 0.3333333333333333, 0, 0.125, 0.3333333333333333, 0.125, 0.125, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0.125, 0, 0.3333333333333333, 0.125, 0];[0, 1, 4];3;110;[ 0  1  4  8 11 15  6  3 12 13  5 16  7  9 10  2 14 17];[0.3333333333333333, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0.125, 0.25, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.25, 0.125, 0, 0.3333333333333333, 0.125, 0]
67163;18;18;[1, 3, 12];3;64;[ 0  1  3  6 12 13 10 11  7  5  4  2  8  9 14 15 16 17];[0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0];[1, 3, 7];3;79;[ 1  3  6  7  8 17 10  0 13 12 11  2  4  9 14  5 15 16];[0.14285714285714285, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.16666666666666666];[1, 3, 4];3;112;[ 1  3  6  4  7  8 17 10 13 12 11  0  5  9 14  2 15 16];[0.14285714285714285, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.16666666666666666];[1, 3, 4];3;137;[ 1  3  6  4  7  8 17 10 13 12 11  0  5  9 14  2 15 16];[0.14285714285714285, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.16666666666666666]
67164;18;18;(0, 8, 14);3;259;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 6, 15];3;68;[ 0  3  6 15 13 11 10  8 14 17  4  7  1  5  9  2 12 16];[0.2, 0, 0, 0.2, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0.2, 0.2, 0.2, 0, 0.2];[3, 6, 15];3;93;[ 0  3  6 15 13 11 10  8 14 17  4  7  1  5  9  2 12 16];[0.2, 0, 0, 0.2, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0.2, 0.2, 0.2, 0, 0.2];[3, 6, 15];3;118;[ 0  3  6 15 13 11 10  8 14 17  9  1 16  2  7  5 12  4];[0.2, 0.14285714285714285, 0.14285714285714285, 0.2, 0, 0, 0.2, 0, 0.2, 0.14285714285714285, 0.2, 0.2, 0, 0.2, 0.2, 0.2, 0.14285714285714285, 0.2]
67165;18;18;[1, 3, 4];3;41;[ 1  3  7  4 13  9  2  0  6  5 10  8 11 12 14 15 16 17];[0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0, 0];[1, 3, 4];3;68;[ 0  1  3  4  7  9 13  2  6  5 10  8 11 12 14 15 16 17];[0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0, 0];[1, 3, 4];3;93;[ 0  1  3  4  7 11 10  9 14 13  2  5  6  8 12 15 16 17];[0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0];[3, 7, 15];3;110;[ 3  7 15 11 14  4  1  0 13 10  9  2  6  5  8 12 16 17];[0.16666666666666666, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0, 0, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0, 0.16666666666666666, 0.25, 0.25, 0, 0]
67166;18;18;(3, 9, 12);3;539;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 7, 6, 9];4;69;[ 3  7  6  9 13  1  2  0  4  5 10  8 11 12 14 15 16 17];[0, 0, 0, 0.25, 0, 0, 0.25, 0.25, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0];[3, 7, 6, 9];4;94;[ 3  7  6  9 13 11 10  0 15 14  1  2  4  5  8 12 16 17];[0.16666666666666666, 0, 0, 0.25, 0, 0, 0.25, 0.25, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0, 0];[3, 7, 6, 9];4;119;[ 3  7  6  9 13 11 10  0 15 14  8  1 12  4  2  5 16 17];[0.16666666666666666, 0.125, 0, 0.25, 0, 0, 0.25, 0.25, 0.125, 0.25, 0.16666666666666666, 0.16666666666666666, 0.125, 0.25, 0.16666666666666666, 0.16666666666666666, 0, 0]
67167;18;18;[2, 8, 16];3;51;[ 2 11 10  8 16  4  1  0  7  6  5  9 12 13 14  3 15 17];[0, 0, 0.25, 0, 0, 0, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0, 0.25, 0];[2, 8, 16];3;76;[ 2 11 10  8 16  4  1  0  7  6  5  9 12 13 14  3 15 17];[0, 0, 0.25, 0, 0, 0, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0, 0.25, 0];[10, 9, 11];3;103;[ 2 10  9 14 11  8 16 13 17  5  7  6  0  1  4  3 15 12];[0, 0, 0.25, 0, 0, 0.2, 0, 0, 0.25, 0.25, 0.25, 0.25, 0, 0.2, 0.25, 0, 0.25, 0.2];[10, 9, 11];3;128;[ 2 10  9 14 11  8 16  5  4 13 15  6 17  3  7  0 12  1];[0, 0, 0.25, 0.2, 0.2, 0.2, 0.2, 0, 0.25, 0.25, 0.25, 0.25, 0, 0.2, 0.25, 0.2, 0.25, 0.2]
67168;18;18;(0, 1, 5, 9);4;901;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 5, 9);4;926;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 5, 9);4;951;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 5, 10];4;177;[ 0  1  2  5  6  8 10 17  7  4  9 11 12 13 14  3 15 16];[0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0, 0, 0, 0.14285714285714285]
67169;18;18;[2, 11, 10];3;35;[ 2 11 10  9 12  0  1  3  7  6  5  4  8 13 14 15 16 17];[0, 0, 0.2, 0, 0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0];[2, 10, 9];3;67;[ 2  5 10  9 13 11  1  0  7  6  4  3  8 12 14 15 16 17];[0, 0, 0.25, 0, 0, 0.25, 0, 0, 0, 0.25, 0.25, 0.25, 0, 0.25, 0, 0, 0, 0];[2, 10, 9];3;92;[ 2  5 10  9 13 11  4  6 12  7  1 15  0  3  8 14 16 17];[0, 0.14285714285714285, 0.25, 0, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666, 0, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0, 0.14285714285714285, 0, 0];[2, 10, 9];3;117;[ 2  5 10  9 13 11  7  1 12  4  6 15  0  3  8 14 16 17];[0, 0.2, 0.25, 0, 0.16666666666666666, 0.25, 0.16666666666666666, 0.2, 0, 0.25, 0.25, 0.25, 0.2, 0.25, 0, 0.14285714285714285, 0, 0]
67170;18;18;[2, 6, 5];3;42;[ 2  7  6  5 14 10  9  8  4  0  1  3 11 12 13 15 16 17];[0, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0, 0];[3, 7, 8];3;66;[ 3  7 10  8  6  9  5  2 14  4  1  0 11 12 13 15 16 17];[0, 0, 0.14285714285714285, 0.25, 0, 0.14285714285714285, 0.14285714285714285, 0.25, 0.25, 0.14285714285714285, 0.25, 0, 0, 0, 0.14285714285714285, 0, 0, 0];[3, 7, 8];3;91;[ 3  7 10  8  6  9  5  2 14  4  1  0 11 12 13 15 16 17];[0, 0, 0.14285714285714285, 0.25, 0, 0.14285714285714285, 0.14285714285714285, 0.25, 0.25, 0.14285714285714285, 0.25, 0, 0, 0, 0.14285714285714285, 0, 0, 0];[3, 7, 8];3;116;[ 3  7 10  8  6  5  2  0 15 13 17 16 14  9  4  1 12 11];[0.2, 0, 0.2, 0.25, 0, 0.2, 0.2, 0.25, 0.25, 0.14285714285714285, 0.25, 0, 0, 0.2, 0.14285714285714285, 0.2, 0.2, 0.2]
67171;18;18;[0, 2, 10];3;42;[ 0  1  2 10 12 16  4  5  7  6  9  8 11 13 14  3 15 17];[0.25, 0.25, 0.25, 0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0.25, 0];[1, 2, 5];3;68;[ 0  1  2  5 12 10 16  3  7  6  9  8 11 13 14  4 15 17];[0.25, 0.25, 0.25, 0, 0, 0.25, 0, 0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0.25, 0];[1, 2, 5];3;93;[ 0  1  2  5 12 10 16  3  8  7  4  6 11 13 14  9 15 17];[0.25, 0.25, 0.25, 0.2, 0, 0.25, 0, 0, 0.2, 0, 0.25, 0, 0.25, 0, 0, 0, 0.25, 0];[1, 2, 5];3;118;[ 0  1  2  5 12 11 10  9 16  8  3 15 14  7  4  6 13 17];[0.25, 0.25, 0.25, 0.2, 0, 0.25, 0, 0, 0.2, 0.25, 0.25, 0.25, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0]
67172;18;18;[3, 5, 7];3;35;[ 3  5  7 11 17 16  2  1  6  8  9 10 12 13  4  0 15 14];[0, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2];[3, 5, 7];3;60;[ 3  5  7 11 17 16  2  1  6  8  9 10 12 13  4  0 15 14];[0, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2];[3, 5, 7];3;85;[ 3  5  7 11 17 16  4 15 13  1 10  6  8  9  0  2 14 12];[0, 0.125, 0, 0.2, 0.125, 0.2, 0, 0.2, 0, 0, 0.125, 0.2, 0, 0.125, 0, 0.125, 0.2, 0.2];[3, 5, 7];3;110;[ 3  5  7 11 17 16  4 15 13  1 10  6  8  9  0  2 14 12];[0, 0.125, 0, 0.2, 0.125, 0.2, 0, 0.2, 0, 0, 0.125, 0.2, 0, 0.125, 0, 0.125, 0.2, 0.2]
67173;18;18;[3, 5, 7];3;35;[ 3  5  7 15 12  9  6  1 13 10  0  2  4  8 11 14 16 17];[0, 0.16666666666666666, 0, 0.25, 0, 0.25, 0.16666666666666666, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0, 0.25, 0, 0];[3, 5, 7];3;60;[ 3  5  7 15 12  9  6  1 13 10  0  2  4  8 11 14 16 17];[0, 0.16666666666666666, 0, 0.25, 0, 0.25, 0.16666666666666666, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0, 0.25, 0, 0];[3, 5, 7];3;85;[ 3  5  7 15 12  9  6  1 13 10  4 14  0  2 11  8 16 17];[0, 0.16666666666666666, 0, 0.25, 0.14285714285714285, 0.25, 0.16666666666666666, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0.14285714285714285, 0.25, 0, 0];[3, 6, 5];3;110;[ 3  6  5  4  7 15 11  9 12  2 16 13 10  1 14  0  8 17];[0, 0.16666666666666666, 0.2, 0.25, 0.25, 0.25, 0.25, 0.25, 0, 0.25, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.14285714285714285, 0.25, 0.2, 0]
67174;18;18;(1, 9, 13);3;371;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 9, 13);3;396;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 9, 14];3;92;[ 1  2  9 14 13 11  8 16  7  6  5  4  3 10 12  0 15 17];[0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0];[1, 9, 14];3;117;[ 1  2  9 14 13 11  8 16  7  6  5  4  3 10 12  0 15 17];[0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0]
67175;18;18;[1, 4, 11, 8, 16];5;133;[ 1  4 11  8 15 14 16  2  7  6  5  3 10  9 13  0 12 17];[0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0];[1, 4, 11, 8, 16];5;158;[ 1  4 11  8 15 14 16  5 13 10 12  2  7  6  0  3  9 17];[0, 0.16666666666666666, 0.14285714285714285, 0, 0.16666666666666666, 0.14285714285714285, 0, 0, 0.16666666666666666, 0, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0];[1, 4, 5];3;85;[ 1  4  5 14 12 13 11  8 15 16 17  2 10  9  7  6  3  0];[0, 0.16666666666666666, 0.14285714285714285, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[1, 4, 5];3;110;[ 1  4  5 14 12 13 11  8 15 16 17  2 10  9  7  6  3  0];[0, 0.16666666666666666, 0.14285714285714285, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666]
67176;18;18;[1, 3, 12];3;43;[ 0  1  3 12 11 10  9  8 15 14 16  7  2  6  5  4 13 17];[0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0];[1, 3, 12];3;68;[ 0  1  3 12 11 10  9  8 15 14 16  7  2  6  5  4 13 17];[0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0];[0, 13, 12];3;85;[ 0 13 12  8  9  1  3 11 14 10 15 16  5  4 17  7  6  2];[0.25, 0.16666666666666666, 0, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285];[1, 6, 12];3;118;[ 0  1  6 12 11 10  9  8 13  3 14 15 16  4 17  5  2  7];[0.25, 0.25, 0, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.25, 0, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285]
67177;18;18;(0, 2, 6);3;197;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 2, 7];3;60;[ 3  2  7 17  0  4  5  1  8  9 10 11 12 13 14  6 15 16];[0, 0, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.25];[3, 2, 7];3;85;[ 3  2  7 17  4 13 11  1  9  6  0  5 10 12 14  8 15 16];[0, 0.2, 0.25, 0.25, 0.2, 0, 0, 0.25, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0, 0.25];[3, 2, 7];3;110;[ 3  2  7 17  4 13 11  1  9  6  0  5 10 12 14  8 15 16];[0, 0.2, 0.25, 0.25, 0.2, 0, 0, 0.25, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0, 0.25]
67178;18;18;[1, 8, 16];3;41;[ 1  8  9 16  4  5  2  0  7  6 10 11 12 13 14  3 15 17];[0, 0.25, 0, 0, 0, 0, 0, 0, 0.25, 0.25, 0, 0, 0, 0, 0, 0, 0.25, 0];[5, 4, 13];3;60;[ 5  4 13  8  1  9 16 15  2  7  0  6 11 10 12  3 14 17];[0, 0.25, 0.2, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.25, 0, 0, 0, 0.3333333333333333, 0, 0.2, 0.25, 0];[5, 4, 13];3;85;[ 5  4 13  8  9 15  1  2 16  7  0  6 11 10 12  3 14 17];[0, 0.25, 0.25, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.25, 0, 0, 0, 0.3333333333333333, 0, 0.25, 0.25, 0];[5, 4, 13];3;110;[ 5  4 13  8  9 15  1  2 16  7  0  6 11 10 12  3 14 17];[0, 0.25, 0.25, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.25, 0, 0, 0, 0.3333333333333333, 0, 0.25, 0.25, 0]
67179;18;18;(0, 1, 13);3;189;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 3, 10];3;60;[ 1  3 10  8 15 14  2  7 13 16  4  5  6  9 11  0 12 17];[0, 0.2, 0.16666666666666666, 0.2, 0, 0, 0, 0.16666666666666666, 0.2, 0, 0.2, 0, 0, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0];[0, 3, 5];3;85;[ 0  3  5 10 15 14 11  1 13 17  4  6  7  9  8  2 12 16];[0.3333333333333333, 0.16666666666666666, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0, 0.16666666666666666];[0, 3, 5];3;110;[ 0  3  5 10 15 14 11  1 13 17  4  6  7  9  8  2 12 16];[0.3333333333333333, 0.16666666666666666, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0, 0.16666666666666666]
67180;19;19;(0, 1, 4);3;199;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 5, 6];3;60;[ 3  5  6  8 10 13  4  0 12 11 18 16  7  9  1  2 15 14 17];[0.14285714285714285, 0, 0, 0.2, 0.14285714285714285, 0.2, 0.2, 0, 0.2, 0, 0.2, 0.14285714285714285, 0.14285714285714285, 0.2, 0, 0, 0.14285714285714285, 0, 0.14285714285714285];[3, 5, 6];3;85;[ 3  5  6  8 10 13  4  0 15  9 18 12 16 11  7  2 14  1 17];[0.16666666666666666, 0, 0, 0.2, 0.16666666666666666, 0.2, 0.2, 0, 0.2, 0.16666666666666666, 0.2, 0.14285714285714285, 0.14285714285714285, 0.2, 0, 0.16666666666666666, 0.14285714285714285, 0, 0.16666666666666666];[3, 5, 6];3;110;[ 3  5  6  8 10 13  4  0 15  9 18 12 16 11  7  2 14  1 17];[0.16666666666666666, 0, 0, 0.2, 0.16666666666666666, 0.2, 0.2, 0, 0.2, 0.16666666666666666, 0.2, 0.14285714285714285, 0.14285714285714285, 0.2, 0, 0.16666666666666666, 0.14285714285714285, 0, 0.16666666666666666]
67181;19;19;(0, 3, 10);3;233;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 10, 9];3;74;[ 1  6 10  9 13 14 11 17 18  5  7  3  0  8  4  2 15 12 16];[0, 0.2, 0, 0, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0.16666666666666666, 0, 0.2, 0.2, 0, 0, 0.16666666666666666, 0.16666666666666666];[1, 10, 9];3;99;[ 1  6 10  9 13 14  4 11 18 17  3  5  7  8  0  2 15 12 16];[0, 0.2, 0, 0.14285714285714285, 0.16666666666666666, 0, 0.2, 0, 0, 0.2, 0.2, 0.16666666666666666, 0, 0.2, 0.2, 0, 0, 0.16666666666666666, 0.16666666666666666];[0, 1, 6, 14];4;119;[ 0  1  6 14 12 13 10  9 15 16 11  3 17 18  4  7  8  5  2];[0.2, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.2, 0.14285714285714285, 0, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666]
67182;19;19;(0, 3, 10);3;233;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 2, 3];3;60;[ 1  2  3  7 14  0 10 12 13 16 18  6 11  9  4  5 15  8 17];[0.14285714285714285, 0.25, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.25, 0, 0.14285714285714285, 0, 0.14285714285714285];[1, 2, 3];3;85;[ 1  2  3  7 14  0 10 12 13 16 18  9  6 17 11  8 15  4  5];[0.16666666666666666, 0.25, 0.25, 0.25, 0, 0, 0.125, 0.25, 0.1111111111111111, 0.125, 0.16666666666666666, 0.125, 0.16666666666666666, 0.16666666666666666, 0.25, 0, 0.16666666666666666, 0.125, 0.16666666666666666];[1, 2, 3];3;110;[ 1  2  3  7 15 12 14  0 13 10 18 16 11 17  6  9  8  4  5];[0.16666666666666666, 0.25, 0.25, 0.25, 0, 0, 0.125, 0.25, 0.1111111111111111, 0.125, 0.16666666666666666, 0.125, 0.25, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.125, 0.16666666666666666]
67183;19;19;(0, 1, 14);3;208;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[10, 14, 9];3;60;[10 14  9 16  4  1  2  0  7  6  5  8 11 12 13  3 15 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0, 0];[10, 14, 9];3;85;[10 14  9 16  4  1  2  0  7  6  5  8 11 12 13  3 15 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0, 0];[2, 6, 14];3;130;[ 2  6 10  9 14 16  1  3  7  5  4  8 11 12 13  0 15 17 18];[0, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0.25, 0, 0]
67184;19;19;[0, 3, 6, 8];4;44;[ 0  3  6  8  9 18 17 16 12 13 10 11 15  7  5  4 14  1  2];[0.2, 0, 0, 0.2, 0.08333333333333333, 0.08333333333333333, 0.2, 0.08333333333333333, 0.2, 0.2, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0, 0.08333333333333333, 0.2, 0.2, 0.2];[0, 3, 6, 4];4;69;[ 0  3  6  4 15 14  9  8 17 18 16 11 13 10  7  5 12  1  2];[0.2, 0, 0, 0.2, 0.2, 0.08333333333333333, 0.2, 0.08333333333333333, 0.2, 0.2, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.08333333333333333, 0.2, 0.2, 0.2, 0.2, 0.2];[0, 3, 6, 4];4;94;[ 0  3  6  4 15 14  9  8 17 18 16 11  1  7 13  5 10 12  2];[0.2, 0.16666666666666666, 0, 0.2, 0.2, 0.08333333333333333, 0.2, 0.16666666666666666, 0.2, 0.2, 0.08333333333333333, 0.16666666666666666, 0.08333333333333333, 0.08333333333333333, 0.2, 0.2, 0.2, 0.2, 0.2];[0, 3, 6, 4];4;119;[ 0  3  6  4  7 14  9  8 15 18 17 16  1 11 13  5 10 12  2];[0.2, 0.16666666666666666, 0, 0.2, 0.2, 0.08333333333333333, 0.2, 0.2, 0.2, 0.2, 0.08333333333333333, 0.16666666666666666, 0.08333333333333333, 0.08333333333333333, 0.2, 0.2, 0.2, 0.2, 0.2]
67185;19;19;(0, 1, 14);3;208;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 6, 13];3;75;[ 1  4  6 11 13 16  3  2  7  5  9  8 10 12 14  0 15 17 18];[0, 0.2, 0, 0, 0.2, 0, 0.2, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0, 0.2, 0, 0];[1, 2, 6];3;85;[ 1  2  6  4 12 13 11 16 17  5  7  8 10  9  0  3 15 14 18];[0, 0.2, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0.2, 0.2, 0];[2, 6, 12];3;110;[ 2  6 12 11  4 13  1 16 10  7  0  8 14  9 15  5 18  3 17];[0.14285714285714285, 0.2, 0.25, 0, 0.2, 0.14285714285714285, 0.25, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.25, 0.25, 0.2, 0.14285714285714285, 0.14285714285714285, 0.2, 0, 0.14285714285714285]
67186;19;19;[5, 10, 9];3;49;[ 5 14 10  9 17  3  2  0  7  6  4  8 11 12 13  1 15 16 18];[0, 0, 0, 0, 0, 0.25, 0, 0, 0, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0, 0.25, 0];[5, 10, 9];3;74;[ 5 14 10  9 17 11 16  2 18  7  4  3  8  6  1  0 15 13 12];[0, 0, 0.16666666666666666, 0, 0, 0.25, 0, 0, 0, 0.25, 0.25, 0.16666666666666666, 0, 0, 0.25, 0, 0.16666666666666666, 0.25, 0.16666666666666666];[0, 9, 13];3;85;[ 0  9 13  5 10 12 14 17 18 16 11  2  1  7  4  3 15  8  6];[0.3333333333333333, 0, 0.16666666666666666, 0, 0, 0.25, 0, 0, 0, 0.3333333333333333, 0.25, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0, 0.16666666666666666, 0.25, 0.25];[0, 9, 13];3;110;[ 0  9 13  5  8 10 12 11 14 17 18  2 16  3  7  6 15  1  4];[0.3333333333333333, 0, 0.16666666666666666, 0.14285714285714285, 0, 0.25, 0, 0.14285714285714285, 0.25, 0.3333333333333333, 0.25, 0.25, 0.25, 0.3333333333333333, 0.25, 0, 0.16666666666666666, 0.25, 0.25]
67187;19;19;[0, 3, 4];3;41;[ 0  3  6  4 11 12  8 16  7  5  1  9 10 13 14  2 15 17 18];[0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0];[0, 3, 4];3;66;[ 0  3  6  4 11 12  8 16  7  5  1  9 10 13 14  2 15 17 18];[0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0];[0, 3, 4];3;91;[ 0  3  6  4 11 12  8 16  7  5  1  9 10 13 14  2 15 17 18];[0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0];[0, 3, 4];3;116;[ 0  3  6  4 11 12  8 16  7  5  1  9 10 13 14  2 15 17 18];[0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0]
67188;19;19;[7, 4, 9];3;35;[ 7  4  9 18  3  2  5  0  6  8 10 11 12 13 14  1 15 16 17];[0, 0, 0, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0, 0, 0, 0.25];[7, 4, 9];3;60;[ 7  4  9 18 11 10  8  1 12  5  2  0 16 17 13  6 15 14  3];[0.14285714285714285, 0.2, 0.14285714285714285, 0, 0.25, 0.2, 0, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.125, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.25];[7, 4, 9];3;85;[ 7  4  9 18 11 10  8  1 12  5  2 15 16 17  0 13 14  6  3];[0.14285714285714285, 0.2, 0.14285714285714285, 0, 0.25, 0.2, 0, 0.25, 0.2, 0.25, 0.2, 0.2, 0.2, 0.125, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.25];[7, 9, 12];3;110;[ 7  9 12  4 18  8  1 10 11 13 14  5 16 15  2  0 17  6  3];[0.14285714285714285, 0.2, 0.14285714285714285, 0, 0.25, 0.2, 0, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0.2, 0.14285714285714285, 0.2, 0.14285714285714285, 0.25]
67189;19;19;[6, 4, 15];3;35;[ 6  4 15 14 16  7  1 10 12  5  3  2 11  9  8  0 13 17 18];[0, 0.2, 0, 0, 0.25, 0.2, 0.25, 0.2, 0, 0, 0.2, 0, 0.2, 0, 0.25, 0.25, 0.25, 0, 0];[6, 4, 15];3;60;[ 6  4 15 14 16  7  1 10 12  5  3  2 11  9  8  0 13 17 18];[0, 0.2, 0, 0, 0.25, 0.2, 0.25, 0.2, 0, 0, 0.2, 0, 0.2, 0, 0.25, 0.25, 0.25, 0, 0];[0, 2, 4];3;91;[ 0  2  6  4 12 13 14 15 16 10  1  7  5 11 18  8  9  3 17];[0.25, 0.2, 0.25, 0, 0.25, 0.2, 0.25, 0.2, 0.16666666666666666, 0, 0.2, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.25, 0, 0.16666666666666666];[0, 2, 4];3;116;[ 0  2  6  4 12 13 14 15 16 10  1  7  5 11 18  8  9  3 17];[0.25, 0.2, 0.25, 0, 0.25, 0.2, 0.25, 0.2, 0.16666666666666666, 0, 0.2, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.25, 0, 0.16666666666666666]
67190;19;19;[2, 4, 9];3;52;[ 0  2  4  9 12 15 10 17  7  6  5  3 11  8 13  1 14 16 18];[0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0];[2, 4, 9];3;77;[ 0  2  4  9 12 15 10 17  7  6  5  3 11  8 13  1 14 16 18];[0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0];[10, 12, 17];3;121;[ 5  4 10  8 12 17 13  9 15 11 16  0  2  6  7  3 14  1 18];[0.14285714285714285, 0, 0.14285714285714285, 0, 0.2, 0.2, 0, 0, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0];[10, 12, 17];3;146;[ 5  4 10  8 12 17 13  9 15 11 16  0  2  6  7  3 14  1 18];[0.14285714285714285, 0, 0.14285714285714285, 0, 0.2, 0.2, 0, 0, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0]
67191;19;19;[3, 4, 5, 9];4;44;[ 3  4  5  9 10 14 17 16  7  6  1  8 11 12  2  0 15 13 18];[0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0];[3, 4, 5, 9];4;69;[ 3  4  5  9 10 14 17 16  7  6  1  8 11 12  2  0 15 13 18];[0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0];[0, 3, 5, 4];4;94;[ 0  3  5  4 11 10  9  8 16 14 17  6  7 12  1  2 15 13 18];[0.2, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0.14285714285714285, 0, 0.2, 0.14285714285714285, 0];[0, 3, 5, 4];4;119;[ 0  3  5  4 11 10  9  8 16  2 17 14  7 12  1  6 15 13 18];[0.2, 0, 0.16666666666666666, 0.2, 0.2, 0.2, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0.14285714285714285, 0, 0.2, 0.14285714285714285, 0]
67192;19;19;(0, 1, 5);3;199;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 5);3;224;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 5);3;249;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 2, 6, 9];4;119;[ 0  2  6  9 18 17  3  4  7  8 10 11 12 13  5  1 15 14 16];[0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666]
67193;19;19;[1, 5, 4];3;42;[ 1  7  5  4 12 14 11 16  6  0  2  8 10  9 13  3 15 17 18];[0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0];[1, 5, 4];3;67;[ 1  7  5  4 12 14 11 16  3  8 17  0 18 10  6  2 15 13  9];[0.125, 0.14285714285714285, 0, 0.125, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.125, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.125, 0.125];[3, 5, 4];3;93;[ 0  3  5  4 11 14  8  7  1 12 16  6 10  9 13  2 15 17 18];[0.25, 0.14285714285714285, 0, 0.25, 0.25, 0.25, 0, 0.14285714285714285, 0.25, 0, 0, 0.25, 0.14285714285714285, 0, 0.25, 0, 0.14285714285714285, 0, 0];[3, 5, 4];3;118;[ 0  3  5  4 11 14  8  7 15  9 18  1 16 12  6  2 13 10 17];[0.25, 0.14285714285714285, 0, 0.25, 0.25, 0.25, 0, 0.16666666666666666, 0.25, 0.16666666666666666, 0, 0.25, 0.14285714285714285, 0, 0.25, 0.16666666666666666, 0.14285714285714285, 0, 0.16666666666666666]
67194;19;19;[0, 1, 6];3;35;[ 0  1  6  7 13 14  8 18  4  5  2  9 11 10 12  3 15 16 17];[0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285];[0, 1, 6];3;60;[ 0  1  6  7 13 14  8 18  4  5  2  9 11 10 12  3 15 16 17];[0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285];[6, 8, 11];3;85;[ 6  8 11 17 18 14 13  0  7  1  4  5 10  9  2  3 15 12 16];[0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0.2, 0.14285714285714285, 0.2, 0, 0, 0.2, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.2, 0.2];[6, 11, 8];3;118;[ 2  6 11  8 18 17  7 14 13  0  1  4 10  9  3  5 15 12 16];[0.14285714285714285, 0.14285714285714285, 0.2, 0, 0, 0, 0.2, 0.14285714285714285, 0.2, 0, 0, 0.2, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.2, 0.2]
67195;19;19;(1, 2, 4, 6);4;1708;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 3, 4, 5, 9];6;279;[ 0  1  3  4  5 13 14  9 12 17  2  7 11 10  8  6 15 16 18];[0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0];[0, 1, 3, 4, 5, 9];6;304;[ 0  1  3  4  5 13 14  9 12 17  2  7 11 10  8  6 15 16 18];[0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0];[0, 1, 3, 4, 5, 9];6;329;[ 0  1  3  4  5 13 14  9 12 17  2  7 11 10  8  6 15 16 18];[0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0]
67196;19;19;[3, 4, 5];3;35;[ 3  4  5  9 11 14  2  0  7  6  1  8 10 12 13 15 16 17 18];[0, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0.2, 0, 0.2, 0, 0, 0.2, 0, 0, 0, 0];[3, 2, 7];3;73;[ 3  2  5  4  7 11 10  9 14 16 13 15  6  0  8  1 12 17 18];[0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0.2, 0, 0.2, 0.2, 0.2, 0, 0.125, 0.2, 0.125, 0.2, 0, 0];[3, 2, 7];3;98;[ 3  2  5  4  7 11 10  9 14 16  0 15 18 12 13  1  8  6 17];[0.14285714285714285, 0, 0.2, 0.2, 0.2, 0.2, 0, 0.2, 0, 0.2, 0.2, 0.2, 0.14285714285714285, 0.125, 0.2, 0.14285714285714285, 0.2, 0, 0.14285714285714285];[3, 2, 7];3;123;[ 3  2  5  4  7 11 10  9 14 16  0 15 18 12 13  1 17  6  8];[0.14285714285714285, 0.1, 0.2, 0.2, 0.2, 0.2, 0.1, 0.2, 0, 0.2, 0.2, 0.2, 0.14285714285714285, 0.125, 0.2, 0.14285714285714285, 0.2, 0.1, 0.14285714285714285]
67197;19;19;[6, 4, 16];3;35;[ 6  4 16  3 13 14  9 15 17  8  7  5  0 10  1  2 12 11 18];[0, 0, 0, 0.125, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.125, 0.125, 0, 0, 0, 0.125, 0.125, 0.125, 0.3333333333333333, 0.125, 0];[6, 4, 16];3;60;[ 6  4 16  3 13 14  9 15 17  8  7  5  0 10  1  2 12 11 18];[0, 0, 0, 0.125, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.125, 0.125, 0, 0, 0, 0.125, 0.125, 0.125, 0.3333333333333333, 0.125, 0];[6, 4, 16];3;85;[ 6  4 16 10 12 11  3  9 14 13 15  8 17  5  0  7  2  1 18];[0, 0, 0, 0.125, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.125, 0.125, 0.25, 0.25, 0.25, 0.125, 0.125, 0.125, 0.3333333333333333, 0.125, 0];[6, 4, 16];3;110;[ 6  4 16 10 12 11  3  9 14 13 15  8 17  5  0  7  2  1 18];[0, 0, 0, 0.125, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.125, 0.125, 0.25, 0.25, 0.25, 0.125, 0.125, 0.125, 0.3333333333333333, 0.125, 0]
67198;19;19;[1, 9, 8];3;42;[ 1  6  9  8 15 16 18  3  7  5  4 10 11 12  2  0 14 13 17];[0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666];[7, 9, 17];3;85;[ 7 12 11  9 17 16  6  1 15 14  5  8  3 18  2  4 13 10  0];[0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0, 0.2, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666];[7, 9, 17];3;110;[ 7 12 11  9 17 16  6  1 15 14  5  8  3 18  2 13 10  4  0];[0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0, 0.2, 0.2, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666];[7, 9, 17];3;135;[ 7 12 11  9 17 16  6  1 15 14  5  8  3 18  2 13 10  4  0];[0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0, 0.2, 0.2, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666]
67199;19;19;[13, 8, 17];3;35;[13  8 17  5  4  9 18  7 15 16 10  0  6  1  2  3 14 12 11];[0.14285714285714285, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0.3333333333333333, 0.2, 0.14285714285714285, 0, 0, 0.3333333333333333, 0, 0.14285714285714285, 0.14285714285714285, 0.3333333333333333, 0.2];[0, 1, 8];3;66;[ 0  1 13  8 17  7  5  9 18  4 15 14 10 16  6  2 12 11  3];[0.3333333333333333, 0.3333333333333333, 0, 0, 0.2, 0.2, 0, 0.2, 0.3333333333333333, 0.2, 0.16666666666666666, 0, 0, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.2];[0, 1, 8];3;91;[ 0  1 13  8 17  7  5 12 15  9 16  4 18 14 10  6 11  2  3];[0.3333333333333333, 0.3333333333333333, 0, 0, 0.2, 0.2, 0, 0.2, 0.3333333333333333, 0.2, 0.16666666666666666, 0, 0.2, 0.3333333333333333, 0.16666666666666666, 0.2, 0.2, 0.3333333333333333, 0.2];[0, 1, 8];3;116;[ 0  1  4  8 13 15 17 10  6 12  7  9 16 18  5 14 11  2  3];[0.3333333333333333, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.2, 0.25, 0.2, 0.3333333333333333, 0.2, 0.25, 0, 0.2, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2]


==> results/sinusoidal_long_wide_necessary_explanations_runs_results.csv <==
obstacles,exhaustive,discrete_25,discrete_50
15,208.0,94.0,88.0
16,232.0,56.0,65.0
17,339.0,132.0,103.0
18,328.0,158.0,131.0
19,383.0,176.0,86.0


==> results/sinusoidal_short_narrow_average_distance_obs_15.csv <==
samples,necessary_explanations,random,decaf
100,0.68,1.34,0.71
200,0.33,0.84,0.57
300,0.21,0.64,0.47
400,0.25,0.58,0.38


==> results/sinusoidal_short_narrow_average_distance_obs_16.csv <==
samples,necessary_explanations,random,decaf
100,0.81,1.0,0.61
200,0.37,0.66,0.48
300,0.21,0.55,0.35
400,0.14,0.49,0.27


==> results/sinusoidal_short_narrow_average_distance_obs_17.csv <==
samples,necessary_explanations,random,decaf
100,0.79,1.55,0.82
200,0.57,1.19,0.49
300,0.29,1.09,0.48
400,0.29,0.88,0.4


==> results/sinusoidal_short_narrow_average_distance_obs_18.csv <==
samples,necessary_explanations,random,decaf
100,0.76,0.99,0.78
200,0.44,0.8,0.67
300,0.27,0.64,0.63
400,0.16,0.61,0.51


==> results/sinusoidal_short_narrow_average_distance_obs_19.csv <==
samples,necessary_explanations,random,decaf
100,1.25,1.89,1.54
200,0.6,1.55,1.17
300,0.58,1.24,0.91
400,0.42,1.03,0.67


==> results/sinusoidal_short_narrow_combined_responsibility_discrete_necessary_discrete_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_25;explanation_size_25;runs_25;obstacles_order_25;responsibility_25;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_75;explanation_size_75;runs_75;obstacles_order_75;responsibility_75;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100
64100;15;15;[3, 5, 14, 10];4;44;[ 3  5 14 10  2  4  1  0  7  6  9  8 11 12 13];[0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0.25, 0, 0, 0, 0.25];[3, 5, 14, 10];4;69;[ 3  5 14 10  2  4  1  0  7  6  9  8 11 12 13];[0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0.25, 0, 0, 0, 0.25];[3, 5, 14, 10];4;94;[ 3  5 14 10  8  9 11  1  7  6  4  2  0 12 13];[0, 0, 0, 0.25, 0, 0.25, 0, 0, 0.2, 0.2, 0.25, 0.2, 0, 0, 0.25];[3, 5, 14, 10];4;119;[ 3  5 14 10  8  9 11  1  7  6  4  2  0 12 13];[0, 0, 0, 0.25, 0, 0.25, 0, 0, 0.2, 0.2, 0.25, 0.2, 0, 0, 0.25]
64101;15;15;[0, 12, 14];3;73;[ 0  1  6  5 12 14 10  3  7  4  2  8 11  9 13];[0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666];[0, 12, 14];3;98;[ 0  1  6  5 12 14 10  3  7  4  2  8 11  9 13];[0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666];[0, 12, 14];3;123;[ 0  1  6  5 12 14 10  3  7  4  2  8 11  9 13];[0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666];[0, 12, 14];3;148;[ 0  1  6  5 12 14 10  3  7  4  2  8 11  9 13];[0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666]
64102;15;15;[1, 3, 4];3;35;[ 1  3  4  8 12  5  2  0  7  6 10  9 11 13 14];[0, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0.25, 0, 0];[1, 3, 4];3;60;[ 1  3  4  8 12 11  9 14 13 10  7  2  0  6  5];[0, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0.25, 0.2, 0.16666666666666666, 0.2, 0.25, 0.16666666666666666, 0.2];[1, 3, 4];3;85;[ 1  3  4  8 12 11  9 14 13 10  7  2  0  6  5];[0, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0.25, 0.2, 0.16666666666666666, 0.2, 0.25, 0.16666666666666666, 0.2];[1, 3, 4];3;110;[ 1  3  4  8 12 11  9 14 13 10  7  2  0  6  5];[0, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0.25, 0.2, 0.16666666666666666, 0.2, 0.25, 0.16666666666666666, 0.2]
64103;15;15;(4, 6, 10);3;342;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 2, 3, 4];4;69;[ 0  2  3  4 10  1  6  5  7  8  9 11 12 13 14];[0.25, 0, 0.25, 0.25, 0.25, 0, 0, 0, 0, 0, 0.25, 0, 0, 0, 0];[0, 2, 3, 4];4;94;[ 0  2  3  4 10  8  9  1  7  6  5 11 12 13 14];[0.25, 0, 0.25, 0.25, 0.25, 0, 0, 0, 0.2, 0.2, 0.25, 0, 0, 0, 0];[0, 2, 3, 4];4;119;[ 0  2  3  4 10  8  9  1  7  6  5 11 12 13 14];[0.25, 0, 0.25, 0.25, 0.25, 0, 0, 0, 0.2, 0.2, 0.25, 0, 0, 0, 0]
64104;15;15;[0, 3, 6];3;35;[ 0  3  6  5 12 11  9  8 13  4  1  2  7 10 14];[0.25, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0.25, 0.25, 0, 0.25, 0.25, 0.25, 0];[6, 9, 13];3;60;[ 6  9 13  0  8 10  5  3 12  4  1  2  7 11 14];[0.25, 0, 0, 0.25, 0, 0.25, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0.25, 0, 0.25, 0.3333333333333333, 0];[6, 9, 13];3;85;[ 6  9 13  0  8 10  5  3 12  4  1  2  7 11 14];[0.25, 0, 0, 0.25, 0.2, 0.25, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0.25, 0, 0.25, 0.3333333333333333, 0];[6, 9, 13];3;110;[ 6  9 13  0  8 10  5  3 12  4  1  2  7 11 14];[0.25, 0, 0, 0.25, 0.2, 0.25, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0.25, 0, 0.25, 0.3333333333333333, 0]
64105;15;15;(0, 1, 6, 7);4;525;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 6, 7);4;550;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 6, 7);4;575;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 6, 7);4;600;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64106;15;15;[0, 3, 7];3;35;[ 0  3  7  8 13 14 11  1  6  5  4  2 10  9 12];[0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666];[0, 3, 7];3;60;[ 0  3  7  8 13 14 11  1  6  5  4  2 10  9 12];[0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666];[0, 3, 7];3;85;[ 0  3  7  8 13 14 11  1  6  5  4  2 10  9 12];[0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666];[0, 3, 7];3;110;[ 0  3  7  8 13 14 11  1  6  5  4  2 10  9 12];[0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666]
64107;15;15;[7, 11, 14];3;35;[ 7 11 14  0  3  4  2  1  6  5  9  8 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333];[7, 11, 14];3;60;[ 7 11 14  0  3  4  2  1  6  5  9  8 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333];[7, 11, 14];3;85;[ 7 11 14  0  3  4  2  1  6  5  9  8 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333];[7, 11, 14];3;110;[ 7 11 14  0  3  4  2  1  6  5  9  8 10 12 13];[0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333]
64108;15;15;[3, 5, 10];3;35;[ 3  5 10 11 12  2  1  0  7  6  4  9  8 13 14];[0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0.25, 0.25, 0.25, 0, 0];[3, 5, 10];3;60;[ 3  5 10 11 12  2  1  0  7  6  4  9  8 13 14];[0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0.25, 0.25, 0.25, 0, 0];[3, 5, 10];3;85;[ 3  5 10 14 12 11  9  1  7  6  4  2  0  8 13];[0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0.25, 0.25, 0.25, 0.25, 0, 0.25];[3, 4, 5];3;110;[ 3  4  5 12 11 10  9  8 14  1  6  0  7  2 13];[0, 0.2, 0, 0.25, 0.25, 0.25, 0.2, 0, 0.25, 0.25, 0.25, 0.25, 0.25, 0, 0.25]
64109;15;15;(0, 11, 13);3;204;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 11, 13);3;229;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 11, 13);3;254;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 11, 13);3;279;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64110;15;15;[4, 11, 10];3;94;[ 0  3  6  4 12 11 10  8  7  5  1  2  9 13 14];[0.2, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0.2, 0, 0];[4, 11, 10];3;119;[ 0  1  3  4  6 11 10  8 12  7  2  5  9 13 14];[0.2, 0.2, 0, 0.2, 0.2, 0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0.2, 0, 0];[4, 11, 10];3;144;[ 0  1  3  4  6 11 10  8 12 13  7  2  5  9 14];[0.2, 0.2, 0, 0.2, 0.2, 0, 0.2, 0.1111111111111111, 0.2, 0, 0.2, 0.2, 0.2, 0.1111111111111111, 0];[4, 11, 10];3;169;[ 0  1  3  4  6 11 10  8 12 14 13  7  5  2  9];[0.2, 0.2, 0, 0.2, 0.2, 0, 0.2, 0.125, 0.2, 0, 0.2, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666]
64111;15;15;[3, 7, 6];3;35;[ 3  7  6  4 12 10  2  1  5  0  9  8 11 13 14];[0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0];[3, 7, 6];3;60;[ 3  7  6  4 12 10  2  1  5  0  9  8 11 13 14];[0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0];[2, 13, 8];3;91;[ 2 13 10  8 12  3  6  4  7  5  1  0 11  9 14];[0, 0, 0.2, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0, 0.2, 0, 0.2, 0.2, 0];[1, 2, 8];3;116;[ 1  2 10  8 12 13  3  4  6  7  5  0 11  9 14];[0, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0, 0.2, 0, 0.2, 0.2, 0]
64112;15;15;[2, 5, 6];3;35;[ 2  5  6 10 14  1  3  0  7  4  9  8 11 12 13];[0, 0, 0.25, 0, 0, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0.25];[2, 5, 6];3;60;[ 2  5  6 10 14 11  1  0  8  7  3  4  9 12 13];[0.2, 0.2, 0.25, 0, 0, 0.25, 0.25, 0, 0.2, 0, 0.25, 0.2, 0, 0, 0.25];[2, 5, 6];3;85;[ 2  5  6 10 14 11  1  0  8  7  3  4  9 12 13];[0.2, 0.2, 0.25, 0, 0, 0.25, 0.25, 0, 0.2, 0, 0.25, 0.2, 0, 0, 0.25];[2, 5, 6];3;110;[ 2  5  6 10 14 11  1  0  8 13  7  3  4  9 12];[0.2, 0.2, 0.25, 0, 0, 0.25, 0.25, 0.16666666666666666, 0.2, 0, 0.25, 0.2, 0, 0.16666666666666666, 0.25]
64113;15;15;(3, 4, 7);3;331;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 4, 7);3;356;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 4, 7];3;85;[ 3  4  7  8 11  1  2  0  6  5  9 10 12 13 14];[0, 0, 0, 0.25, 0.25, 0, 0, 0.25, 0.25, 0, 0, 0.25, 0, 0, 0];[3, 4, 7];3;110;[ 3  4  7  8 11  1  2  0  6  5  9 10 12 13 14];[0, 0, 0, 0.25, 0.25, 0, 0, 0.25, 0.25, 0, 0, 0.25, 0, 0, 0]
64114;15;15;(0, 6, 12);3;178;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 6, 7];3;68;[ 0  2  6  7 12  3  5  1  4  8 10  9 11 13 14];[0.2, 0, 0.2, 0, 0, 0, 0.2, 0.2, 0, 0, 0, 0, 0.2, 0, 0];[2, 6, 7];3;93;[ 0  2  6  7 12  3  5  1  4  8 10  9 11 13 14];[0.2, 0, 0.2, 0, 0, 0, 0.2, 0.2, 0, 0, 0, 0, 0.2, 0, 0];[2, 6, 7];3;118;[ 0  2  6  7 12  3  5  1  4  8 10  9 11 13 14];[0.2, 0, 0.2, 0, 0, 0, 0.2, 0.2, 0, 0, 0, 0, 0.2, 0, 0]
64115;15;15;(6, 7, 9);3;412;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(6, 7, 9);3;437;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 7, 9];3;121;[ 0  1  6  5  7  9 10  2  4  3  8 11 12 13 14];[0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0];[6, 7, 9];3;146;[ 0  1  6  5  7  9 10  2  4  3  8 11 12 13 14];[0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0]
64116;15;15;[7, 5, 10, 9, 14];5;61;[ 7  5 10  9 14  3  0  1  6  4  2  8 11 12 13];[0, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0, 0.2];[7, 5, 10, 9, 14];5;86;[ 7  5 10  9 14  3  0  1  6  4  2  8 11 12 13];[0, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0, 0.2];[7, 5, 10, 9, 14];5;111;[ 7  5 10  9 14  0  6  3  4  1  2  8 11 12 13];[0.16666666666666666, 0, 0, 0, 0, 0.2, 0.16666666666666666, 0.2, 0, 0.2, 0.2, 0, 0, 0, 0.2];[7, 5, 10, 9, 14];5;136;[ 7  5 10  9 14  0  6  3  4  1  2  8 11 12 13];[0.16666666666666666, 0, 0, 0, 0, 0.2, 0.16666666666666666, 0.2, 0, 0.2, 0.2, 0, 0, 0, 0.2]
64117;15;15;[13, 14, 11];3;35;[13 14 11  9  3  7  8 10 12  5  6  2  0  1  4];[0, 0, 0, 0.2, 0, 0, 0, 0.2, 0.2, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25];[11, 13, 9];3;60;[11 13  9  3  8  7 12 10  6  5  4  2  0  1 14];[0, 0, 0, 0.2, 0, 0, 0, 0.2, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0];[5, 10, 11];3;98;[ 5 10 14 13 11  8  9  3 12  7  6  2  0  4  1];[0, 0, 0, 0.2, 0, 0.3333333333333333, 0, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333];[5, 10, 11];3;123;[ 5 10 14 13 11  8  9  2  7  4 12  3  6  0  1];[0, 0, 0.25, 0.2, 0.25, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333]
64118;15;15;(1, 4, 7, 13);4;638;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 4, 7, 13);4;663;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[5, 7, 4, 14];4;94;[ 5  7  4 14 12 10  9  8  6  1  2  3  0 11 13];[0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285];[5, 7, 4, 14];4;119;[ 5  7  4 14 12 10  9  8  6  1  2  3  0 11 13];[0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285]
64119;15;15;[3, 4, 9];3;35;[ 3  4  9  8 11  2  1  0  7  6  5 10 12 13 14];[0, 0, 0, 0.25, 0.25, 0, 0, 0, 0.25, 0.25, 0, 0.25, 0, 0, 0];[3, 4, 9];3;60;[ 3  4  9  8 11 10  2  0 13  6  5  1  7 12 14];[0.16666666666666666, 0, 0.16666666666666666, 0.25, 0.25, 0, 0, 0, 0.25, 0.25, 0.16666666666666666, 0.25, 0, 0.16666666666666666, 0];[6, 4, 12];3;85;[ 6  4 12  3  9 10  8 11  0 13  2  1  7  5 14];[0.16666666666666666, 0, 0.16666666666666666, 0.25, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0.16666666666666666, 0];[3, 4, 6];3;110;[ 3  4  6  8  9 12 11  0  7  5  1  2 10 13 14];[0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0, 0]
64120;16;16;(0, 1, 7, 8);4;643;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 7, 8);4;668;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 7, 8);4;693;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 7, 8);4;718;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64121;16;16;[7, 5, 10];3;35;[ 7  5 10  8 11  9  0  6  4  1  2  3 12 13 14 15];[0.25, 0, 0, 0, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0, 0, 0, 0];[7, 5, 10];3;60;[ 7  5 10  8 11  9  0  6  4  1  2  3 12 13 14 15];[0.25, 0, 0, 0, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0, 0, 0, 0];[7, 5, 10];3;85;[ 7  5 10  8  6  9  0  2 11  4  1  3 12 13 14 15];[0.25, 0, 0.25, 0, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0, 0, 0, 0];[7, 5, 10];3;110;[ 7  5 10  8  6  9  0  2 11  4  1  3 12 13 14 15];[0.25, 0, 0.25, 0, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0, 0, 0, 0]
64122;16;16;(0, 4, 11, 13, 15);5;2631;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 2, 7, 4, 13, 14];6;119;[ 0  2  7  4 13 14  8  3  6  5  1  9 11 10 12 15];[0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0];[0, 2, 7, 4, 13, 14];6;144;[ 0  2  7  4 13 14  8  3  6  5  1  9 11 10 12 15];[0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0];[0, 2, 7, 4, 13, 14];6;169;[ 0  2  7  4 13 14  8  3  6  5  1  9 11 10 12 15];[0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0]
64123;16;16;[0, 7, 6];3;35;[ 0  7  6 14 13 11 10  9  4  5  2  3  1  8 12 15];[0.125, 0, 0, 0, 0, 0, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0];[0, 7, 6];3;60;[ 0  7  6 14 13 11 10  9  4  5  2  3  1  8 12 15];[0.14285714285714285, 0, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0];[0, 7, 6];3;85;[ 0  7  6 14 13 11 10  9  4  5  2  3  1  8 12 15];[0.14285714285714285, 0, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0];[0, 7, 6];3;110;[ 0  7  6 14 13 11 10  9  4  5  2  3  1  8 12 15];[0.14285714285714285, 0, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0]
64124;16;16;[0, 4, 7];3;35;[ 0  4  7 10 13 14 15  1  6  5  2  3 11  9  8 12];[0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[0, 4, 7];3;60;[ 0  4  7 10 13 14 15  1  6  5  2  3 11  9  8 12];[0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[0, 3, 5];3;85;[ 0  3  5  4  6  7  9  8 15 14 10 13  1  2 11 12];[0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[0, 1, 5];3;110;[ 0  1  5  9 13  4  6  3 15  7 10  8 14 11  2 12];[0.25, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.125, 0, 0.25, 0.16666666666666666, 0.16666666666666666]
64125;16;16;[5, 11, 13];3;51;[ 5 14 15 11 13  0  2  1  7  6  4  3 10  9  8 12];[0, 0, 0, 0, 0, 0.2, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0.2, 0.2];[1, 5, 6];3;60;[ 1  5  6 10 13 14 11 15  7  4  2  3  0  9  8 12];[0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0.3333333333333333, 0.2];[1, 5, 6];3;85;[ 1  5  6 10 13 14 11 15  3  9  4  0  7  2  8 12];[0, 0.3333333333333333, 0, 0.14285714285714285, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.14285714285714285, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0.3333333333333333, 0.2];[1, 5, 6];3;110;[ 1  5  6 10 13 14  7  4 11 15  9  3  0  2  8 12];[0, 0.3333333333333333, 0, 0.14285714285714285, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0.2, 0.3333333333333333, 0.25, 0, 0.3333333333333333, 0.3333333333333333, 0.2]
64126;16;16;[1, 7, 6];3;35;[ 1  7  6  4 13  3  0  2  5  8 10  9 11 12 14 15];[0, 0.2, 0, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0, 0, 0, 0.2, 0, 0];[1, 7, 6];3;60;[ 1  7  6  4 13  3  0  2  5  8 10  9 11 12 14 15];[0, 0.25, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0, 0, 0.25, 0, 0];[1, 7, 6];3;85;[ 1  7  6  4 13  3  0  2  5  8 10  9 11 12 14 15];[0, 0.25, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0, 0, 0.25, 0, 0];[1, 7, 6];3;110;[ 1  7  6  4 13  3  0  2  5  8 10  9 11 12 14 15];[0, 0.25, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0, 0, 0.25, 0, 0]
64127;16;16;(0, 5, 8);3;184;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 5, 8);3;209;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 5, 8);3;234;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 5, 8);3;259;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64128;16;16;(0, 4, 7, 8);4;809;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 7, 8);4;834;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 7, 8);4;859;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 7, 8);4;884;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64129;16;16;[5, 7, 4];3;35;[ 5  7  4  9 11 14  3  0  6  1  2  8 10 12 13 15];[0, 0, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0.2, 0];[2, 7, 5];3;60;[ 2  7  5  4 13 11  9  8 15 14  1  3  6  0 10 12];[0, 0, 0.2, 0, 0.2, 0.2, 0, 0.2, 0.2, 0.2, 0, 0.2, 0, 0.2, 0.2, 0.2];[5, 14, 15];3;85;[ 5 14 15  8  9  2  4  7 13 11  1  3  6  0 10 12];[0, 0, 0.2, 0, 0.2, 0.25, 0, 0.2, 0.25, 0.2, 0, 0.2, 0, 0.2, 0.25, 0.25];[5, 14, 15];3;110;[ 5 14 15  8  9  2  4  7 13 11  1  3  6  0 10 12];[0, 0, 0.2, 0, 0.2, 0.25, 0, 0.2, 0.25, 0.2, 0, 0.2, 0, 0.2, 0.25, 0.25]
64130;16;16;(3, 6, 8, 11, 15);5;4339;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 6, 8, 11, 15);5;4364;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 6, 8, 11, 15);5;4389;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 6, 8, 11, 15);5;4414;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64131;16;16;(1, 2, 5);3;238;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 5);3;263;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 5);3;288;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 5);3;313;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64132;16;16;[0, 2, 3, 4];4;44;[ 0  2  3  4  7  5 10  1  6  8  9 11 12 13 14 15];[0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0];[0, 5, 6, 10];4;69;[ 0  5  6 10  4  3  7  2  1  8  9 11 12 13 14 15];[0.25, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0, 0, 0.25, 0, 0, 0, 0, 0];[0, 5, 6, 10];4;94;[ 0  5  6 10  4  3  7  2  1  8  9 11 12 13 14 15];[0.25, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0, 0, 0.25, 0, 0, 0, 0, 0];[0, 5, 6, 10];4;119;[ 0  5  6 10  4  3  7  2  1  8  9 11 12 13 14 15];[0.25, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0, 0, 0.25, 0, 0, 0, 0, 0]
64133;16;16;(1, 2, 3, 8);4;605;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 2, 5, 8];4;69;[ 3  2  5  8  9 10  0  1  7  6  4 11 12 13 14 15];[0, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0];[3, 2, 5, 8];4;94;[ 3  2  5  8  9 10  0  1  7  6  4 11 12 13 14 15];[0, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0];[3, 2, 5, 8];4;119;[ 3  2  5  8  9 10  0  1  7  6  4 11 12 13 14 15];[0, 0, 0.2, 0.2, 0, 0.2, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0, 0, 0]
64134;16;16;(0, 5, 10, 11);4;866;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 5, 10, 11);4;891;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 5, 10, 11);4;916;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 5, 11, 10];4;133;[ 0  5  6 11 10 15  3  1  7  4  2  9  8 12 13 14];[0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666]
64135;16;16;[0, 7, 6, 12];4;44;[ 0  7  6 12  3  2  5  1  4  8 10  9 11 13 14 15];[0.25, 0, 0, 0, 0, 0, 0.25, 0.25, 0, 0, 0, 0, 0.25, 0, 0, 0];[0, 7, 6, 12];4;69;[ 0  7  6 12  3  2  5  1  4  8 10  9 11 13 14 15];[0.25, 0, 0, 0, 0, 0, 0.25, 0.25, 0, 0, 0, 0, 0.25, 0, 0, 0];[0, 7, 6, 12];4;94;[ 0  7  6 12  3  2  5  1  4  8 10  9 11 13 14 15];[0.25, 0, 0, 0, 0, 0, 0.25, 0.25, 0, 0, 0, 0, 0.25, 0, 0, 0];[0, 7, 6, 12];4;119;[ 0  7  6 12  3  2  5  1  4  8 10  9 11 13 14 15];[0.25, 0, 0, 0, 0, 0, 0.25, 0.25, 0, 0, 0, 0, 0.25, 0, 0, 0]
64136;16;16;(0, 9, 12);3;218;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 9, 12);3;243;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 9, 12);3;268;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 5, 4];3;118;[ 0  6  5  4 14 11 10  8  7  1  2  3  9 12 13 15];[0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0]
64137;16;16;[0, 2, 4, 9];4;44;[ 0  2  4  9  3  5  6  1  7  8 10 11 12 13 14 15];[0.25, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0.25, 0, 0, 0, 0, 0, 0];[0, 2, 4, 9];4;69;[ 0  2  4  9  3  5  6  1  7  8 10 11 12 13 14 15];[0.25, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0.25, 0, 0, 0, 0, 0, 0];[0, 2, 4, 9];4;94;[ 0  2  4  9  3  5  6  1  7  8 10 11 12 13 14 15];[0.25, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0.25, 0, 0, 0, 0, 0, 0];[0, 2, 4, 9];4;119;[ 0  2  4  9  3  5  6  1  7  8 10 11 12 13 14 15];[0.25, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0.25, 0, 0, 0, 0, 0, 0]
64138;16;16;(0, 6, 12);3;197;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 5, 4];3;68;[ 0  2  5  4  6  7 15 10 13 12  1  3 11  9  8 14];[0.2, 0, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0.2, 0, 0.2, 0.2, 0, 0.2];[0, 15, 13];3;85;[ 0 15 13 10  6  2  5  4  7 12  1  3 11  9  8 14];[0.25, 0, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0.25, 0, 0.2, 0.25, 0, 0.25];[0, 15, 13];3;110;[ 0 15 13 10  6  2  5  4 14 12  7  3  1 11  8  9];[0.25, 0, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0.25, 0, 0.2, 0.25, 0.2, 0.25]
64139;16;16;[13, 15, 9];3;95;[ 1  3  7  4 13 15  9  2  6  5  0  8 11 10 12 14];[0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666];[2, 9, 14];3;60;[ 2  9 14  3  6 11  7  1 15 13  4  0  5  8 10 12];[0, 0.16666666666666666, 0.3333333333333333, 0.25, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0, 0.3333333333333333, 0, 0.25, 0, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666];[2, 9, 14];3;101;[ 2  7  6  9 14 11  3  5 15  4  1 10 13  0  8 12];[0, 0.16666666666666666, 0.3333333333333333, 0.25, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.16666666666666666, 0.25, 0, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666];[2, 9, 14];3;126;[ 2  7  6  9 14 11  3  5 15  4  1 10 13  0  8 12];[0, 0.16666666666666666, 0.3333333333333333, 0.25, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.16666666666666666, 0.25, 0, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666]
64140;17;17;(2, 3, 5, 7);4;1542;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 5, 7);4;1567;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 5, 7);4;1592;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 5, 7);4;1617;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64141;17;17;(4, 7, 12);3;516;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 7, 12);3;541;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 7, 12);3;566;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(4, 7, 12);3;591;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64142;17;17;(0, 2, 8, 9);4;855;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 8, 9);4;880;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 8, 9);4;905;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 3, 6, 5];4;119;[ 1  3  6  5 10 13  8  2  7  4  0  9 11 12 14 15 16];[0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0]
64143;17;17;(0, 3, 10);3;182;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 6, 9];3;68;[ 0  3  6  9 11 13 16  2  7  5  4  8 10 12 14  1 15];[0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666];[3, 6, 9];3;93;[ 0  3  6  9 11 13 16  2  7  5  4  8 10 12 14  1 15];[0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666];[3, 6, 9];3;118;[ 0  3  6  9 11 13 16  2  7  5  4  8 10 12 14  1 15];[0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666]
64144;17;17;(1, 11, 12);3;343;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 11, 12];3;60;[ 1 11 12  0  4  5  2  3  7  6  9  8 10 13 14 15 16];[0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0];[1, 11, 12];3;85;[ 1 11 12  0  4  5  2  3  7  6  9  8 10 13 14 15 16];[0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0];[1, 11, 12];3;110;[ 1 11 12  0  4  5  2  3  7  6  9  8 10 13 14 15 16];[0, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0]
64145;17;17;[0, 1, 2, 6];4;57;[ 0  1  2  4  6  5 12 10 15  3  7  8 11  9 13 14 16];[0.125, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0, 0, 0, 0.125, 0, 0.125, 0, 0, 0.125, 0];[0, 1, 2, 6];4;82;[ 0  1  2  4  6  5 12 10 15  3  7  8 11  9 13 14 16];[0.125, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0, 0, 0, 0.125, 0, 0.125, 0, 0, 0.125, 0];[0, 1, 2, 6];4;107;[ 0  1  2  4  6  5 12 10 15  3  7  8 11  9 13 14 16];[0.125, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0, 0, 0, 0.125, 0, 0.125, 0, 0, 0.125, 0];[0, 1, 2, 6];4;132;[ 0  1  2  4  6  5 12 10 15  3  7  8 11  9 13 14 16];[0.125, 0.125, 0.125, 0, 0.125, 0.125, 0.125, 0, 0, 0, 0.125, 0, 0.125, 0, 0, 0.125, 0]
64146;17;17;(0, 1, 6, 9);4;760;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 6, 9);4;785;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 6, 9);4;810;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 6, 9);4;835;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64147;17;17;(0, 3, 6, 9, 10);5;3044;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 6, 9, 10);5;3069;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 6, 9, 10);5;3094;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 6, 9, 10);5;3119;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64148;17;17;[1, 4, 6, 15];4;44;[ 1  4  6 15 12 11  9  8 14  7  2  3  0  5 10 13 16];[0, 0.125, 0, 0, 0.125, 0, 0.125, 0, 0.125, 0.125, 0, 0.125, 0.125, 0, 0.125, 0.125, 0];[1, 5, 10, 11];4;69;[ 1  5 10 11 12 15 16  4  8  9 14  6  7  0  2  3 13];[0, 0.14285714285714285, 0, 0, 0.125, 0.14285714285714285, 0.125, 0, 0.125, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.125, 0.14285714285714285, 0.14285714285714285];[1, 5, 10, 11];4;94;[ 1  5 10 11 12 15 16  4  8  9 14  6  7  0  2  3 13];[0, 0.14285714285714285, 0, 0, 0.125, 0.14285714285714285, 0.125, 0, 0.125, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.125, 0.14285714285714285, 0.14285714285714285];[1, 5, 10, 11];4;119;[ 1  5 10 11 12 15 16  4  8  9 14  6  7  0  2  3 13];[0, 0.14285714285714285, 0, 0, 0.125, 0.14285714285714285, 0.125, 0, 0.125, 0.125, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.125, 0.14285714285714285, 0.14285714285714285]
64149;17;17;[7, 5, 12];3;35;[ 7  5 12  9 15 13  2  4  6  0  1  3 11 10  8 14 16];[0, 0, 0.2, 0, 0.2, 0.25, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0.2, 0, 0.25, 0];[7, 5, 12];3;60;[ 7  5 12  9 15 13  2  4  6  0  1  3 11 10  8 14 16];[0, 0, 0.2, 0, 0.2, 0.25, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0.2, 0, 0.25, 0];[7, 5, 12];3;85;[ 7  5 12  9 15 13  2  4  6  0  1  3 11 10  8 14 16];[0, 0, 0.2, 0, 0.2, 0.25, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0.2, 0, 0.25, 0];[7, 5, 12];3;110;[ 7  5 12  9 15 13  2  4  6  0  1  3 11 10  8 14 16];[0, 0, 0.2, 0, 0.2, 0.25, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0.2, 0, 0.25, 0]
64150;17;17;(0, 1, 13, 14);4;807;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 3, 4, 13];4;69;[ 1  3  4 13 14 12 16  2  7  6  5  8 11 10  9  0 15];[0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666];[1, 3, 4, 13];4;94;[ 1  3  4 13 14 12 16  8 11 10  9  7  6  5  0  2 15];[0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666];[1, 3, 4, 13];4;119;[ 1  3  4 13 14 12 16  8 11 10  9  7  6  5  0  2 15];[0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666]
64151;17;17;[0, 5, 7, 8];4;44;[ 0  5  7  8 12 13 11  1  6  4  2  3 10  9 14 15 16];[0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0];[0, 7, 6, 5];4;69;[ 0  7  6  5 11 10  9  8 12 13 15 16  4  1  2  3 14];[0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285];[6, 10, 9];3;109;[ 6 13 10 15 12  9 16  5  7  8 11  0  4  1  2  3 14];[0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666];[6, 10, 9];3;134;[ 6 13 10 15 12  9 16  5  7  8 11  0  4  1  2  3 14];[0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666]
64152;17;17;(7, 8, 10, 15);4;2343;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(7, 8, 10, 15);4;2368;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[7, 9, 15, 10];4;177;[ 0  4  7  9 15 14 10 16  6  5  2  3 11  8 13  1 12];[0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285];[7, 9, 15, 10];4;202;[ 0  4  7  9 15 14 10 16  6  5  2  3 11  8 13  1 12];[0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285]
64153;17;17;(0, 3, 4, 8);4;816;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 4, 8);4;841;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 4, 8);4;866;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 4, 8);4;891;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64154;17;17;[0, 2, 13];3;35;[ 0  2 13  8  4  5  1  3  7  6 10  9 11 12 14 15 16];[0.25, 0, 0.25, 0, 0, 0, 0, 0, 0.25, 0, 0, 0, 0, 0.25, 0, 0, 0];[0, 2, 13];3;60;[ 0  2 13  8  9 11  7 12  6 15  1  3  4  5 10 14 16];[0.25, 0, 0.25, 0, 0, 0, 0.14285714285714285, 0.2, 0.25, 0.2, 0, 0.2, 0.2, 0.25, 0, 0.14285714285714285, 0];[0, 2, 13];3;85;[ 0  2 13  8  9 11  7 12  6 15  1  3  4  5 10 14 16];[0.25, 0, 0.25, 0, 0, 0, 0.14285714285714285, 0.2, 0.25, 0.2, 0, 0.2, 0.2, 0.25, 0, 0.14285714285714285, 0];[0, 2, 8];3;116;[ 0  2  7  8 12 13 10 11  9  6 15  3  4  5  1 14 16];[0.25, 0, 0.25, 0, 0, 0, 0.14285714285714285, 0.25, 0.25, 0.2, 0.25, 0.2, 0.25, 0.25, 0, 0.14285714285714285, 0]
64155;17;17;(1, 3, 4, 15);4;1264;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 4, 15);4;1289;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 4, 14, 15];4;94;[ 1  4 14 15 12 13 16  2  7  6  5  3 11 10  9  0  8];[0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[1, 4, 14, 15];4;119;[ 1  4 14 15 12 13 16  2  7  6  5  3 11 10  9  0  8];[0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666]
64156;17;17;(1, 2, 5);3;268;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 5);3;293;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 5);3;318;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 2, 5);3;343;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64157;17;17;(0, 5, 6);3;201;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 2, 6];3;60;[ 3  2  6 10 15  4  0  1  7  5  9  8 11 12 13 14 16];[0, 0, 0.25, 0.25, 0, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0, 0.25, 0];[3, 2, 6];3;85;[ 3  2  6 10 15  4  5  0 13  7  1  8 11  9 12 14 16];[0.14285714285714285, 0, 0.25, 0.25, 0.14285714285714285, 0.14285714285714285, 0.25, 0.14285714285714285, 0, 0, 0.25, 0, 0, 0.14285714285714285, 0, 0.25, 0];[3, 2, 6];3;110;[ 3  2  6 10 15 12  9 16  4  7  5  0 11  8 13  1 14];[0.16666666666666666, 0, 0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0, 0.2, 0.25, 0, 0.2, 0, 0, 0.25, 0.2]
64158;17;17;(5, 6, 7, 14);4;2053;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(5, 6, 7, 14);4;2078;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(5, 6, 7, 14);4;2103;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[7, 6, 5, 15];4;135;[ 2  7  6  5 15 14 11  3  4  0  1  8 10  9 13 12 16];[0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0]
64159;17;17;(0, 2, 7, 11, 12);5;2807;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 7, 11, 12);5;2832;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 7, 11, 12);5;2857;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 7, 11, 12);5;2882;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64160;18;18;[0, 1, 2, 5, 6];5;61;[ 0  1  2  5  6 11 15  3  7  4  9  8 10 12 13 14 16 17];[0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0];[0, 1, 2, 5, 6];5;86;[ 0  1  2  5  6 11 15  3  7  4  9  8 10 12 13 14 16 17];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0];[0, 1, 2, 4, 6];5;111;[ 0  1  2  4  6  5 14 11 15 12 13  3  7 10  8  9 16 17];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0];[0, 1, 2, 4, 6];5;136;[ 0  1  2  4  6  5 14 11 15 12 13  3  7 10  8  9 16 17];[0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0]
64161;18;18;(0, 3, 5);3;195;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 5);3;220;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 5);3;245;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 5);3;270;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64162;18;18;(0, 7, 10, 12);4;1272;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 7, 10, 12);4;1297;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 7, 14, 12];4;108;[ 0  7  6 14 12 13 10 11 16  4  2  5  1  9  8  3 15 17];[0.1111111111111111, 0, 0, 0, 0, 0, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0];[0, 7, 14, 12];4;133;[ 0  7  6 14 12 13 10 11 16  4  2  5  1  9  8  3 15 17];[0.125, 0, 0, 0, 0, 0, 0.125, 0.125, 0, 0, 0.125, 0.125, 0.125, 0.125, 0.125, 0, 0.125, 0]
64163;18;18;(0, 7, 9, 11);4;1264;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 7, 9, 11);4;1289;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 7, 9, 11);4;1314;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 7, 9, 11);4;1339;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64164;18;18;(0, 4, 5, 10);4;1059;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 5, 10);4;1084;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 5, 10);4;1109;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 4, 5, 11];4;119;[ 0  4  5 11 14  2  3  1  7  6  9  8 10 12 13 15 16 17];[0.2, 0, 0, 0, 0.2, 0.2, 0, 0, 0, 0, 0, 0.2, 0, 0, 0.2, 0, 0, 0]
64165;18;18;[1, 2, 3, 9];4;99;[ 1  2  3  6 10 14  9 17  7  5  4  8 11 12 13  0 15 16];[0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0, 0.14285714285714285];[11, 12, 9];3;60;[11 12  9  1 10  2  3  6 14 17  4  5  7  8 13  0 15 16];[0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0, 0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0, 0.14285714285714285, 0, 0, 0.14285714285714285];[12, 14, 9];3;91;[12 14 11  9 16  1  3  2 10  6 17  5  7  8  4  0 15 13];[0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0, 0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.14285714285714285];[12, 14, 9];3;116;[12 14 11  9 16  5 17 13  2 10  6  1  3  4  7  0 15  8];[0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.25, 0.14285714285714285, 0, 0, 0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0, 0.3333333333333333, 0.25]
64166;18;18;(0, 4, 13, 14);4;1123;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 13, 14);4;1148;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 13, 14);4;1173;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 13, 14);4;1198;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64167;18;18;(5, 6, 7, 14);4;2530;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(5, 6, 7, 14);4;2555;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(5, 6, 7, 14);4;2580;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(5, 6, 7, 14);4;2605;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64168;18;18;(0, 1, 7, 11, 15);5;3556;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 7, 11, 15);5;3581;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 7, 11, 15);5;3606;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 7, 11, 15);5;3631;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64169;18;18;(4, 5, 7, 10, 11);5;8193;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[5, 7, 11, 10, 15];5;118;[ 1  5  7 11 10 15 17  3  6  4  2  9  8 12 13  0 14 16];[0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666];[5, 7, 11, 10, 15];5;143;[ 1  5  7 11 10 15 17  3  6  4  2  9  8 12 13  0 14 16];[0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666];[5, 7, 11, 10, 15];5;168;[ 1  5  7 11 10 15 17  3  6  4  2  9  8 12 13  0 14 16];[0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666]
64170;18;18;(1, 5, 7);3;327;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 5, 7);3;352;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 5, 7);3;377;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 5, 7);3;402;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64171;18;18;(0, 1, 7, 10, 11);5;3546;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 7, 10, 11);5;3571;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 7, 10, 11);5;3596;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 7, 10, 11);5;3621;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64172;18;18;(0, 2, 9);3;199;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 9);3;224;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 9);3;249;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 9);3;274;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64173;18;18;(0, 1, 4, 5, 10, 15);6;9833;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 4, 5, 10, 15);6;9858;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 4, 5, 10, 15);6;9883;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 4, 5, 10, 15);6;9908;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64174;18;18;[0, 15, 9];3;41;[ 0 15 10  9 12  1  3  4 14  7 16  2  6  8 11  5 13 17];[0.2, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.2, 0.2, 0, 0.2, 0, 0.16666666666666666, 0.2, 0.16666666666666666, 0];[0, 15, 9];3;66;[ 0 15 10  9 12  1 11  3  4 14  7 16  6  5  8  2 13 17];[0.25, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.25, 0.25, 0.2, 0.25, 0, 0.16666666666666666, 0.25, 0.16666666666666666, 0];[0, 15, 9];3;91;[ 0 15 10  9 12  1  6  4 13 11  3  7 14 16  5  2  8 17];[0.25, 0.2, 0, 0.16666666666666666, 0.2, 0, 0.2, 0.16666666666666666, 0, 0.25, 0.25, 0.2, 0.25, 0.2, 0.16666666666666666, 0.25, 0.16666666666666666, 0];[0, 15, 9];3;116;[ 0 15 10  9 12  1  6  4 13 11  3  7  8 14 16  5  2 17];[0.25, 0.2, 0, 0.16666666666666666, 0.2, 0, 0.2, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.2, 0.25, 0.2, 0.16666666666666666, 0.25, 0.16666666666666666, 0]
64175;18;18;(5, 10, 11);3;611;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 5, 4];4;69;[ 0  1  5  4  7 13 10  9 12  6  2  3 11  8 14 15 16 17];[0.125, 0.125, 0, 0, 0.125, 0.125, 0, 0.125, 0, 0.125, 0.125, 0, 0.125, 0.125, 0, 0, 0, 0];[0, 1, 5, 4];4;94;[ 0  1  5  4  7 13 10  9 12  6  2  3 11  8 14 15 16 17];[0.125, 0.125, 0, 0, 0.125, 0.125, 0, 0.125, 0, 0.125, 0.125, 0, 0.125, 0.125, 0, 0, 0, 0];[0, 7, 6, 4];4;119;[ 0  7  6  4 15  9  1  5 13 10 12  3  2  8 11 14 16 17];[0.2, 0.125, 0, 0, 0.2, 0.125, 0.2, 0.2, 0, 0.2, 0.125, 0, 0.125, 0.125, 0, 0.2, 0, 0]
64176;18;18;(0, 1, 3, 5);4;874;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3, 5);4;899;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3, 5);4;924;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3, 5);4;949;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64177;18;18;(9, 11, 17);3;787;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(9, 11, 17);3;812;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 3, 11, 9];4;94;[ 0  3 11  9 12 17  1  4  7  6  5  8 10 13 14  2 15 16];[0.2, 0, 0, 0.2, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0, 0, 0.2];[0, 3, 11, 9];4;119;[ 0  3 11  9 12 17  1  4  7  6  5  8 10 13 14  2 15 16];[0.2, 0, 0, 0.2, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0, 0, 0.2]
64178;18;18;(0, 7, 15);3;251;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 7, 15);3;276;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 7, 15);3;301;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 2, 5, 4];4;119;[ 0  2  5  4 12 11 10  9 17 16  7  6  8 13  1  3 15 14];[0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0, 0, 0.1111111111111111, 0.1111111111111111]
64179;18;18;(3, 7, 8, 14);4;2364;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 7, 8, 14);4;2389;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 7, 8, 14);4;2414;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(3, 7, 8, 14);4;2439;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64180;19;19;(7, 10, 11);3;812;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(7, 10, 11);3;837;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(7, 10, 11);3;862;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(7, 10, 11);3;887;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64181;19;19;(0, 1, 4);3;198;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 7, 6, 5, 9];5;224;[ 2  7  6  5 15 11 10  9 14 17  1  0  4  8 13  3 12 16 18];[0, 0, 0.1, 0, 0, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0, 0, 0.1, 0.1, 0, 0.1, 0];[0, 2, 6, 5];4;94;[ 0  2  6  5  7 11 10  9 14 15 17  1  4  8 13  3 12 16 18];[0.1, 0, 0.1, 0, 0, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0, 0, 0.1, 0.1, 0, 0.1, 0];[0, 2, 6, 5];4;119;[ 0  2  6  5  7 11 10  9 14 15 17  1  4  8 13  3 12 16 18];[0.1, 0, 0.1, 0, 0, 0.1, 0.1, 0.1, 0, 0.1, 0.1, 0.1, 0, 0, 0.1, 0.1, 0, 0.1, 0]
64182;19;19;(2, 7, 8, 10, 12);5;9309;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 7, 8, 10, 12);5;9334;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 7, 8, 10, 12);5;9359;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 7, 8, 10, 12);5;9384;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64183;19;19;(2, 6, 9, 14);4;2447;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 6, 11, 9, 13];5;86;[ 2  6 11  9 13 17  1  3  7  5  4  8 10 12 14  0 15 16 18];[0, 0, 0.2, 0, 0, 0, 0.2, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0, 0.2, 0];[2, 6, 11, 9, 13];5;111;[ 2  6 11  9 13 17  1  3  7  5  4  8 10 12 14  0 15 16 18];[0, 0, 0.2, 0, 0, 0, 0.2, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0, 0.2, 0];[2, 6, 11, 9, 13];5;136;[ 2  6 11  9 13 17  1  3  7  5  4  8 10 12 14  0 15 16 18];[0, 0, 0.2, 0, 0, 0, 0.2, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0, 0.2, 0]
64184;19;19;(5, 10, 11);3;691;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(5, 10, 11);3;716;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(5, 10, 11);3;741;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[5, 14, 10];3;118;[ 6  5 14 10 17  3  0  2  7  4  9  8 11 12 13  1 15 16 18];[0, 0, 0, 0, 0, 0.25, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0.25, 0]
64185;19;19;[0, 14, 15, 10];4;160;[ 0  2  6  5 12 14 15 10  7  4  1  3 11  9  8 13 16 17 18];[0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0];[0, 14, 15, 10];4;185;[ 0  2  6  5 12 14 15 10  7  4  1  3 11  9  8 13 16 17 18];[0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0];[0, 14, 15, 10];4;210;[ 0  2  6  5 12 14 15 10  7  4  1  3 11  9  8 13 16 17 18];[0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0];[0, 14, 15, 10];4;235;[ 0  2  6  5 12 14 15 10  7  4  1  3 11  9  8 13 16 17 18];[0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0]
64186;19;19;(0, 1, 3, 8, 11, 14);6;13350;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3, 8, 11, 14);6;13375;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3, 8, 11, 14);6;13400;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3, 8, 11, 14);6;13425;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64187;19;19;(6, 7, 8);3;727;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(6, 7, 8);3;752;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 2, 6, 4];4;94;[ 1  2  6  4  7 10  9  8 17  5  0  3 12 13 14 11 15 16 18];[0, 0.125, 0.125, 0, 0.125, 0, 0.125, 0.125, 0.125, 0.125, 0.125, 0, 0, 0, 0, 0, 0, 0.125, 0];[0, 2, 6, 7];4;119;[ 0  2  6  7 10  8 16  4  9  1 17  3 12 13  5 11 15 14 18];[0.16666666666666666, 0.125, 0.16666666666666666, 0, 0.125, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.125, 0.16666666666666666, 0, 0, 0, 0, 0, 0.16666666666666666, 0.125, 0]
64188;19;19;(1, 3, 5, 8);4;1800;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 5, 8);4;1825;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 5, 8);4;1850;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 5, 8);4;1875;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64189;19;19;(0, 2, 3, 6, 14);5;4653;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3, 6, 14);5;4678;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3, 6, 14);5;4703;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 3, 6, 14);5;4728;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64190;19;19;[11, 10, 8];3;48;[11 10  9 13  8 18  2  0  7  6  5  4  3 12 14  1 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0.2, 0, 0, 0, 0, 0.2];[11, 10, 8];3;73;[11 10  9 13  8 18 15  1  3 12 16  5 17  0  7  2 14  4  6];[0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.14285714285714285, 0, 0, 0.2, 0.2, 0.2, 0.2, 0.14285714285714285, 0.2, 0, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.2];[11, 10, 8];3;98;[11 10  9 13  8 18 15  1  3 12 16  5 17  7 14  0  6  4  2];[0.1111111111111111, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.14285714285714285, 0.1111111111111111, 0.125, 0.2, 0.2, 0.2, 0.2, 0.14285714285714285, 0.2, 0.125, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.2];[11, 10, 8];3;123;[11 10  9 13  8 18 15  1  3 12 16  5 17 14  0  7  6  4  2];[0.125, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.14285714285714285, 0.1111111111111111, 0.125, 0.2, 0.2, 0.2, 0.2, 0.14285714285714285, 0.2, 0.125, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.2]
64191;19;19;[1, 10, 15];3;43;[ 0  1 10 15 13 11  9 18  4  8 16  7 17  6  2  3 14 12  5];[0.125, 0.125, 0, 0, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.125, 0.125, 0.125, 0, 0.125, 0, 0.125, 0.1111111111111111, 0.1111111111111111, 0.125];[1, 6, 7];3;68;[ 0  1  6  7 13 11 10  9 15 14 18 17  8 16  4  5 12  2  3];[0.14285714285714285, 0.14285714285714285, 0, 0, 0.1111111111111111, 0, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285];[1, 6, 11];3;85;[ 1  6 11  9 13 17  7 10 15 14 18  0  8 16  4  5 12  2  3];[0.14285714285714285, 0.2, 0, 0, 0.1111111111111111, 0, 0.2, 0.14285714285714285, 0.1111111111111111, 0.2, 0.14285714285714285, 0.2, 0, 0.2, 0.14285714285714285, 0.14285714285714285, 0.1111111111111111, 0.2, 0.14285714285714285];[1, 6, 11];3;110;[ 1  6 11  9 13 17  4  8 15  5 18 10 14  0  7 16 12  2  3];[0.14285714285714285, 0.2, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0.14285714285714285, 0.16666666666666666, 0.2, 0.14285714285714285, 0.2, 0, 0.2, 0.14285714285714285, 0.16666666666666666, 0.1111111111111111, 0.2, 0.16666666666666666]
64192;19;19;(0, 7, 13);3;272;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[4, 15, 10];3;74;[ 4 13 15 10 12 16 18  0  6 17  3  7 11  5  1  2 14  8  9];[0.125, 0, 0, 0.125, 0.16666666666666666, 0, 0.125, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.125, 0.16666666666666666];[0, 14, 12];3;85;[ 0 14 12 16 17 10 13  4 15 18  3  6  7  5  1  2  9  8 11];[0.2, 0, 0, 0.14285714285714285, 0.16666666666666666, 0, 0.14285714285714285, 0, 0, 0, 0.16666666666666666, 0, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666];[0, 14, 12];3;110;[ 0 14 12 16 17 10 13  4 15 18  3  7 11  9  6  5  8  1  2];[0.2, 0, 0, 0.14285714285714285, 0.16666666666666666, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666]
64193;19;19;[2, 5, 6, 8];4;130;[ 2  5  6 15 11 10  9  8 14 18 17 16  0  7  1  3 12 13  4];[0, 0, 0.09090909090909091, 0, 0, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091];[2, 5, 6, 8];4;155;[ 2  5  6 15 11 10  9  8 14 18 17 16  0  7  1  3 12 13  4];[0, 0, 0.09090909090909091, 0, 0, 0.09090909090909091, 0.09090909090909091, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0, 0, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091, 0.09090909090909091];[0, 2, 6, 7, 13];5;111;[ 0  2  6  7 13 15 10 16 11  9 14  8 17 18  5  4 12  1  3];[0.125, 0, 0.125, 0, 0, 0.09090909090909091, 0.125, 0.125, 0.09090909090909091, 0.09090909090909091, 0.125, 0.09090909090909091, 0, 0.125, 0.09090909090909091, 0.125, 0.125, 0.09090909090909091, 0.09090909090909091];[0, 2, 6, 7, 13];5;136;[ 0  2  6  7 13 15 10 16 11  9 14  8 17 18  5  4 12  1  3];[0.125, 0, 0.125, 0, 0, 0.09090909090909091, 0.125, 0.125, 0.09090909090909091, 0.09090909090909091, 0.125, 0.09090909090909091, 0, 0.125, 0.09090909090909091, 0.125, 0.125, 0.09090909090909091, 0.09090909090909091]
64194;19;19;[1, 3, 10];3;50;[ 1  2  3 11 10  9  7  4 15 17 18  6  8 12  0  5 14 13 16];[0, 0.25, 0.25, 0.25, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.25, 0.25, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285];[2, 3, 7];3;80;[ 0  1  2  3  7 11 10 17  9 15 18  4  8 12  6  5 14 13 16];[0.25, 0.25, 0.25, 0.25, 0.14285714285714285, 0, 0, 0.25, 0, 0.14285714285714285, 0.25, 0.25, 0, 0, 0, 0.14285714285714285, 0, 0.25, 0.14285714285714285];[2, 3, 7];3;105;[ 0  1  2  3  7 11 10 17 13 14  9  8 15 18 16  4 12  6  5];[0.25, 0.25, 0.25, 0.25, 0.14285714285714285, 0, 0, 0.25, 0.14285714285714285, 0.14285714285714285, 0.25, 0.25, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.25, 0.14285714285714285];[2, 3, 7];3;130;[ 0  1  2  3  7 11 10 17 13  6  9  8 15 14 16  4 18 12  5];[0.25, 0.25, 0.25, 0.25, 0.14285714285714285, 0, 0.14285714285714285, 0.25, 0.14285714285714285, 0.14285714285714285, 0.25, 0.25, 0.1111111111111111, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.25, 0.14285714285714285]
64195;19;19;(0, 4, 8, 10);4;1362;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 4, 8, 10);4;1387;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 2, 3, 4];4;94;[ 1  2  3  4  6  5  0  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 4, 10, 8];4;119;[ 0  4 10  8  3  5  2  1  6  7  9 11 12 13 14 15 16 17 18];[0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0, 0, 0]
64196;19;19;(15, 16, 18);3;1010;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(15, 16, 18);3;1035;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(15, 16, 18);3;1060;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(15, 16, 18);3;1085;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64197;19;19;(0, 8, 14, 16);4;1600;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 8, 14, 16);4;1625;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[5, 14, 15, 8];4;94;[ 5 14 15  8 17 16  3  0  7  6  4  9 11 10  2  1 12 13 18];[0, 0, 0, 0, 0, 0.2, 0, 0, 0.2, 0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0];[5, 14, 15, 8];4;119;[ 5 14 15  8 17 16  3  0  7  6  4  9 11 10  2  1 12 13 18];[0, 0, 0, 0, 0, 0.2, 0, 0, 0.2, 0, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0]
64198;19;19;(0, 2, 5, 9);4;1150;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 5, 9);4;1175;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 5, 9);4;1200;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 2, 5, 9);4;1225;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
64199;19;19;(2, 3, 5, 12);4;1713;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 5, 12);4;1738;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 5, 12);4;1763;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 5, 12);4;1788;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]


==> results/sinusoidal_short_narrow_necessary_explanations_runs_results.csv <==
obstacles,exhaustive,discrete_25,discrete_50
15,442.0,161.0,164.0
16,877.0,559.0,418.0
17,1270.0,901.0,857.0
18,2584.0,1909.0,1498.0
19,2816.0,2076.0,1971.0


==> results/sinusoidal_short_wide_average_distance_obs_15.csv <==
samples,necessary_explanations,random,decaf
100,0.33,0.69,0.42
200,0.17,0.46,0.28
300,0.15,0.37,0.2
400,0.15,0.31,0.18


==> results/sinusoidal_short_wide_average_distance_obs_16.csv <==
samples,necessary_explanations,random,decaf
100,0.57,0.76,0.36
200,0.25,0.62,0.41
300,0.19,0.48,0.33
400,0.15,0.43,0.24


==> results/sinusoidal_short_wide_average_distance_obs_17.csv <==
samples,necessary_explanations,random,decaf
100,0.49,0.8,0.49
200,0.24,0.57,0.3
300,0.17,0.46,0.26
400,0.16,0.39,0.25


==> results/sinusoidal_short_wide_average_distance_obs_18.csv <==
samples,necessary_explanations,random,decaf
100,0.74,1.0,0.6
200,0.38,0.68,0.47
300,0.33,0.63,0.48
400,0.22,0.56,0.4


==> results/sinusoidal_short_wide_average_distance_obs_19.csv <==
samples,necessary_explanations,random,decaf
100,0.6,1.12,0.62
200,0.44,0.75,0.42
300,0.21,0.54,0.36
400,0.25,0.49,0.33


==> results/sinusoidal_short_wide_combined_responsibility_discrete_necessary_discrete_results.csv <==
ctx_idx;num_of_obstacles;obstacles_observed;explanation_25;explanation_size_25;runs_25;obstacles_order_25;responsibility_25;explanation_50;explanation_size_50;runs_50;obstacles_order_50;responsibility_50;explanation_75;explanation_size_75;runs_75;obstacles_order_75;responsibility_75;explanation_100;explanation_size_100;runs_100;obstacles_order_100;responsibility_100
65100;15;15;[1, 3, 5];3;52;[ 0  1  3  5  6 13  9  8 11 12  7 10  4  2 14];[0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.125, 0.14285714285714285, 0.14285714285714285, 0.125, 0.125, 0.125, 0.14285714285714285, 0];[7, 5, 8];3;66;[ 7  5 12  8 14  6  0  1 13  9  3 10 11  2  4];[0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.25, 0.14285714285714285, 0.25, 0.25, 0.14285714285714285, 0.125, 0.125, 0.25, 0.14285714285714285, 0.25];[5, 11, 8];3;93;[ 0  5 11  8 13 12  7 14  1  9  3  6 10  2  4];[0.3333333333333333, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.3333333333333333, 0.14285714285714285, 0.25, 0.3333333333333333, 0.14285714285714285, 0.125, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25];[5, 11, 8];3;118;[ 0  5 11  8 13 12  7 14  1  9  3  6 10  2  4];[0.3333333333333333, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.3333333333333333, 0.14285714285714285, 0.25, 0.3333333333333333, 0.14285714285714285, 0.125, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25]
65101;15;15;[5, 11, 13];3;35;[ 5 11 13  2 10 12  6  0  7  4  1  3  8  9 14];[0, 0, 0.25, 0, 0, 0.3333333333333333, 0.25, 0, 0, 0, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0];[2, 5, 13];3;60;[ 2  5 13 11 10 12  6  0  7  3  4  1  8  9 14];[0.2, 0, 0.3333333333333333, 0.125, 0, 0.3333333333333333, 0.25, 0.2, 0, 0, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0];[2, 5, 12];3;85;[ 2  5 12 11 13 10  6  0 14  8  7  9  3  1  4];[0.2, 0, 0.3333333333333333, 0.125, 0, 0.3333333333333333, 0.25, 0.2, 0.2, 0.16666666666666666, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2];[2, 5, 12];3;110;[ 2  5 12 11 13 10  6  0  8  9 14  7  3  4  1];[0.2, 0, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.25, 0.2, 0.2, 0.2, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2]
65102;15;15;[3, 5, 4];3;42;[ 3  7  5  4 13  9  2  1  6  0 10  8 11 12 14];[0, 0, 0, 0.2, 0.2, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0, 0.2, 0];[3, 5, 4];3;67;[ 3  7  5  4 13  9  1  6 12  8  0  2 11 10 14];[0, 0.16666666666666666, 0, 0.2, 0.2, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0, 0, 0.16666666666666666, 0.2, 0];[3, 5, 4];3;93;[ 1  3  5  4  6  7  9  8 11 13 12  2  0 10 14];[0, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0, 0.2, 0.16666666666666666, 0.2, 0];[3, 5, 4];3;118;[ 1  3  5  4  6  7  9  8 11 13 12  2  0 10 14];[0, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0, 0.2, 0.16666666666666666, 0.2, 0]
65103;15;15;[6, 4, 10];3;35;[ 6  4 10  8 13  3  0  1  7  5  2  9 11 12 14];[0, 0, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0.2, 0];[9, 8, 10];3;80;[ 0  3  9  8 10  6  2  4 13  7  1  5 11 12 14];[0.25, 0, 0.2, 0.25, 0.2, 0, 0.2, 0, 0.25, 0.25, 0.25, 0, 0, 0.2, 0];[0, 3, 5];3;92;[ 0  2  3  5  9 10  8  6  4 13  7  1 11 12 14];[0.25, 0, 0.25, 0.25, 0.2, 0.25, 0.2, 0, 0.25, 0.25, 0.25, 0, 0, 0.2, 0];[9, 12, 8];3;110;[ 9 12  8  0 10  2  3  5 13  6  4  1  7 11 14];[0.25, 0, 0.25, 0.25, 0.2, 0.25, 0.2, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0.3333333333333333, 0.2, 0]
65104;15;15;[0, 1, 3, 5];4;44;[ 0  1  3  5  7 13 12 11  6  4  2  8 10  9 14];[0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0];[0, 1, 3, 5];4;69;[ 0  1  3  5  7 13 12 11  6  4  2  8 10  9 14];[0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0];[0, 1, 3, 5];4;94;[ 0  1  3  5  7 13 12 11  6  4  2  8 10  9 14];[0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0];[7, 5, 4];3;118;[ 3  7  5  4 10  8  0  1 13 11 12  2  6  9 14];[0.16666666666666666, 0.16666666666666666, 0, 0.2, 0.2, 0.2, 0, 0.2, 0.2, 0, 0.2, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0]
65105;15;15;(6, 9, 11);3;425;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 14, 9];3;68;[ 0  6 14  9 12 13  2  1  7  5  4  3 11 10  8];[0.2, 0, 0, 0, 0, 0, 0.2, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0.2];[6, 9, 13];3;85;[ 6  9 13  0  5  4  2  1 11  7 10  8  3 12 14];[0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.3333333333333333, 0.1111111111111111, 0.1111111111111111, 0.3333333333333333, 0.1111111111111111, 0.1111111111111111, 0, 0.3333333333333333, 0];[6, 9, 13];3;110;[ 6  9 13  0  7 11  5  1 10  4  2  8  3 12 14];[0.25, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.3333333333333333, 0.25, 0.1111111111111111, 0.3333333333333333, 0.1111111111111111, 0.25, 0, 0.3333333333333333, 0]
65106;15;15;[1, 5, 14];3;35;[ 1  5 14  6  9 10  8  0 11 12  2  3  7  4 13];[0.14285714285714285, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.3333333333333333];[1, 6, 9];3;67;[ 1  5  6  9 11 14  7  0 12 10  3  2  4  8 13];[0.2, 0.3333333333333333, 0, 0.2, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0, 0.3333333333333333];[1, 6, 9];3;92;[ 1  5  6  9 11 14 10 12  0  7  3  2  4  8 13];[0.2, 0.3333333333333333, 0, 0.2, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0, 0.3333333333333333];[1, 6, 9];3;117;[ 1  5  6  9 11 14 10 12  0  7  3  2  4  8 13];[0.2, 0.3333333333333333, 0, 0.2, 0, 0.3333333333333333, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0, 0.3333333333333333]
65107;15;15;(0, 7, 11);3;184;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 7, 11);3;209;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 7, 11);3;234;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 7, 11);3;259;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
65108;15;15;(1, 4, 12);3;236;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 4, 12);3;261;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 2, 6];3;85;[ 3  2  6  4 11  9  0  1  7  5  8 10 12 13 14];[0, 0, 0.2, 0.2, 0.2, 0, 0.2, 0, 0, 0.2, 0, 0.2, 0, 0, 0];[3, 2, 6];3;110;[ 3  2  6  4 11  9  0  1  7  5  8 10 12 13 14];[0, 0, 0.2, 0.2, 0.2, 0, 0.2, 0, 0, 0.2, 0, 0.2, 0, 0, 0]
65109;15;15;[7, 8, 10];3;35;[ 7  8 10  0  3  4  2  1  6  5  9 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0];[7, 10, 9];3;60;[ 7 10  9  8 12  0  6  1 14  5  2  3  4 11 13];[0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.16666666666666666, 0, 0.16666666666666666];[7, 10, 9];3;85;[ 7 10  9  8 12  0  6  1 14  5  2  3 13  4 11];[0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666];[7, 10, 9];3;110;[ 7 10  9  8 13  0  6  1 14 12  2  3  5  4 11];[0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666]
65110;15;15;[4, 10, 7];3;35;[ 4 10  7  1 12 11  9  0  6  5  2  3  8 13 14];[0, 0.3333333333333333, 0, 0, 0.5, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0, 0];[4, 10, 7];3;60;[ 4 10  7  1 12 11  9  0  6  5  2  3  8 13 14];[0, 0.3333333333333333, 0, 0, 0.5, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0, 0];[4, 10, 7];3;85;[ 4 10  7  1 12 11  9 13  6  5  2  3  0  8 14];[0, 0.3333333333333333, 0, 0, 0.5, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0];[4, 10, 7];3;110;[ 4 10  7  1 12 11  9 13  0  5  2  3  6  8 14];[0.25, 0.3333333333333333, 0, 0, 0.5, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0]
65111;15;15;[3, 2, 7];3;35;[ 3  2  7  8 12 13  0  1  6  5  4  9 11 10 14];[0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0];[3, 2, 7];3;60;[ 3  2  7  8 12 13  0  1  6  5  4  9 11 10 14];[0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0];[0, 2, 11];3;85;[ 0  2 11  1  4  7  8  3 12 13  9 10 14  5  6];[0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[0, 2, 11];3;110;[ 0  2 11  1  4  7  8  3 12 13  9 10 14  5  6];[0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666]
65112;15;15;[0, 3, 7];3;35;[ 0  3  7  4 12 14  8 10 13  5  1  2  6  9 11];[0.3333333333333333, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.25, 0, 0.3333333333333333, 0.25, 0.3333333333333333];[0, 3, 5];3;60;[ 0  3  5  4  6  7 12  8 14 10 13  9  1  2 11];[0.3333333333333333, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.25, 0, 0.3333333333333333, 0.25, 0.3333333333333333];[0, 5, 3];3;85;[ 0  5  3  2  6  4  7  8 14 11 12 13 10  1  9];[0.5, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333];[0, 5, 3];3;110;[ 0  5  3  2  6  4  7  8 14  9 11 12 13 10  1];[0.5, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333]
65113;15;15;(1, 2, 5);3;133;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 7, 12];3;60;[ 1  7 12  9  5  2  4  0  6  3 10  8 11 13 14];[0, 0.25, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0, 0];[1, 7, 9];3;85;[ 1  7  9  3  5 13 10  2  6  4  0  8 11 12 14];[0, 0.3333333333333333, 0.25, 0.25, 0, 0.25, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0, 0, 0.25, 0];[1, 4, 7];3;110;[ 1  4  7  9 10  3  5  2 13  8 11  0  6 12 14];[0, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.25, 0, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.2, 0, 0.25, 0]
65114;15;15;(1, 4, 10);3;225;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 4, 14];3;60;[ 1  4 14 10  8  9  7  0 12  5  2  3  6 11 13];[0.16666666666666666, 0.25, 0, 0, 0.25, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0, 0.16666666666666666, 0, 0.25];[1, 4, 10];3;93;[ 0  1  4 10 14 11  8 13  7  9 12  3  6  5  2];[0.25, 0.25, 0, 0, 0.25, 0, 0, 0.16666666666666666, 0.2, 0.16666666666666666, 0.25, 0.2, 0.16666666666666666, 0.2, 0.25];[1, 4, 10];3;118;[ 0  1  4 10 14 11  7  6 13 12  8  9  5  3  2];[0.25, 0.25, 0, 0, 0.25, 0, 0.2, 0.2, 0.2, 0.16666666666666666, 0.25, 0.2, 0.2, 0.2, 0.25]
65115;15;15;[7, 5, 12];3;35;[ 7  5 12  0  9 10  4  3  6  1  2  8 11 13 14];[0.25, 0, 0, 0, 0.25, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.25, 0.25, 0, 0.3333333333333333, 0, 0];[7, 5, 12];3;60;[ 7  5 12  0  9 10  4  1 14 13 11  2  6  3  8];[0.25, 0.14285714285714285, 0, 0, 0.25, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.25, 0.25, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285, 0.14285714285714285];[0, 5, 7];3;85;[ 0  5  7 12  9 10  4  1 14 13 11  6  8  3  2];[0.3333333333333333, 0.14285714285714285, 0, 0, 0.25, 0.3333333333333333, 0.125, 0.3333333333333333, 0.125, 0.25, 0.25, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285, 0.14285714285714285];[0, 5, 7];3;110;[ 0  5  7  8 11 12  9  4 10 13 14  1  6  3  2];[0.3333333333333333, 0.14285714285714285, 0, 0, 0.25, 0.3333333333333333, 0.125, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.14285714285714285]
65116;15;15;[3, 5, 7];3;35;[ 3  5  7 13  2  1  4  0  6  8 10  9 11 12 14];[0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0.3333333333333333, 0];[3, 5, 7];3;60;[ 3  5  7 13  2  0  8  1  6  4 10  9 11 12 14];[0.2, 0, 0.2, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0, 0, 0, 0, 0.3333333333333333, 0];[3, 5, 7];3;85;[ 3  5  7 14 13  8  2  0  6  4  1  9 11 10 12];[0.2, 0, 0.2, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333];[3, 5, 7];3;110;[ 3  5  7 14 13  8  2  0  6  4  1  9 11 10 12];[0.2, 0, 0.2, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.2, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333]
65117;15;15;(0, 1, 4);3;133;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 4, 6];3;60;[ 1  4  6 13  3  2  5  0  7  8 10  9 11 12 14];[0, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0, 0.25, 0];[0, 1, 4];3;91;[ 0  1  6  4 13  3  9  2 12 10  7  5 11  8 14];[0.25, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0, 0.25, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.25, 0];[0, 1, 4];3;122;[ 0  1  3  4  7  6 11  9 13  2 12 10  5  8 14];[0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0, 0.25, 0.25, 0, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0]
65118;15;15;[0, 13, 10];3;35;[ 0 13 10  8  7  6  5  4  2  1  3  9 11 12 14];[0.25, 0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0.25, 0, 0.25, 0, 0, 0.25, 0];[7, 6, 5];3;68;[ 0  7  6  5 10 13  8  4  2  1  3  9 11 12 14];[0.25, 0, 0, 0, 0.2, 0.25, 0.25, 0.25, 0.25, 0, 0.25, 0, 0, 0.25, 0];[7, 6, 5];3;93;[ 0  7  6  5 10 13  8  1  2  4  3  9 11 12 14];[0.25, 0.2, 0.2, 0, 0.2, 0.25, 0.25, 0.25, 0.25, 0, 0.25, 0, 0, 0.25, 0];[7, 6, 5];3;118;[ 0  7  6  5 10 13  8  1  2  4 11  3  9 12 14];[0.25, 0.2, 0.2, 0, 0.2, 0.25, 0.25, 0.25, 0.25, 0, 0.25, 0.2, 0, 0.25, 0]
65119;15;15;[3, 2, 9];3;41;[ 3  2  5  9 14  6  0  1 11 12 10  8  7  4 13];[0.1111111111111111, 0.1111111111111111, 0.25, 0.25, 0, 0.25, 0.1111111111111111, 0, 0.1111111111111111, 0.25, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.25];[3, 2, 9];3;66;[ 3  2  5  9 14  6  7  0 13 10 11  1 12  8  4];[0.16666666666666666, 0.1111111111111111, 0.25, 0.25, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.1111111111111111, 0.25, 0.16666666666666666, 0.1111111111111111, 0.1111111111111111, 0.16666666666666666, 0.25];[3, 2, 9];3;91;[ 3  2  5  9 14  6  7  0 13 10 11  1 12  8  4];[0.16666666666666666, 0.1111111111111111, 0.25, 0.25, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.1111111111111111, 0.25, 0.16666666666666666, 0.1111111111111111, 0.1111111111111111, 0.16666666666666666, 0.25];[3, 2, 9];3;116;[ 3  2  5  9 14  6  7  0 13 10 11  1 12  8  4];[0.16666666666666666, 0.1111111111111111, 0.25, 0.25, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.1111111111111111, 0.25, 0.16666666666666666, 0.1111111111111111, 0.1111111111111111, 0.16666666666666666, 0.25]
65120;16;16;(3, 6, 9);3;402;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 6, 9];3;81;[ 3  6  5  4 13  9  2  1  7  0 10  8 11 12 14 15];[0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0.2, 0, 0, 0, 0.2, 0, 0];[3, 6, 9];3;106;[ 3  6  5  4 13  9  2  1  7  0 10  8 11 12 14 15];[0, 0, 0, 0.2, 0.2, 0.2, 0.2, 0, 0, 0.2, 0, 0, 0, 0.2, 0, 0];[3, 2, 5, 4, 6];5;136;[ 3  2  5  4  6  7  9  8 13 12  1  0 11 10 14 15];[0, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0, 0, 0.2, 0.2, 0, 0]
65121;16;16;[2, 7, 4];3;43;[ 1  2  7  4 15  8  3  0 13 14 12 11  6  5 10  9];[0.125, 0.2, 0.2, 0.125, 0.2, 0, 0, 0.2, 0.2, 0, 0, 0.125, 0.125, 0.125, 0.125, 0.2];[2, 13, 10];3;60;[ 2 13 10  9  8  1  7  4 15 12 14  6  0  3 11  5];[0.125, 0.2, 0.25, 0.125, 0.2, 0, 0.16666666666666666, 0.2, 0.2, 0.25, 0.25, 0.125, 0.16666666666666666, 0.25, 0.16666666666666666, 0.2];[2, 7, 8];3;85;[ 2  7  8  9 13 10  4  1 15 12 14  6  0  3 11  5];[0.125, 0.2, 0.3333333333333333, 0.125, 0.2, 0, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.125, 0.16666666666666666, 0.25, 0.16666666666666666, 0.2];[2, 7, 8];3;110;[ 2  7  8  9 13 10  4  1 15 12 14  6  0  3 11  5];[0.125, 0.2, 0.3333333333333333, 0.125, 0.2, 0, 0.16666666666666666, 0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0.125, 0.16666666666666666, 0.25, 0.16666666666666666, 0.2]
65122;16;16;[7, 4, 11];3;35;[ 7  4 11  9  3  2  0  1  6  5  8 10 12 13 14 15];[0, 0, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0];[7, 4, 11];3;60;[ 7  4 11  9 12 10  0  5 14  1  2  3  6  8 13 15];[0.14285714285714285, 0, 0, 0, 0.3333333333333333, 0.14285714285714285, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285, 0, 0.14285714285714285, 0];[7, 4, 11];3;85;[ 7  4 11  9 12 10  0  5 14  1  2  3  6  8 13 15];[0.14285714285714285, 0, 0, 0, 0.3333333333333333, 0.14285714285714285, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285, 0, 0.14285714285714285, 0];[7, 4, 11];3;110;[ 7  4 11  9  5  2  0  1 14  6 10 12  3  8 13 15];[0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.3333333333333333, 0.14285714285714285, 0.14285714285714285, 0.3333333333333333, 0, 0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285, 0, 0.14285714285714285, 0]
65123;16;16;[1, 3, 15];3;41;[ 1  3  5 15 13 11 10  9 14  7  4  2  0  6  8 12];[0, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0, 0, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111];[7, 5, 8];3;66;[ 7  5 11  8 12 15  1  3 10  9 13 14  6  4  0  2];[0, 0.125, 0, 0.125, 0, 0.2, 0, 0.2, 0.2, 0.125, 0.125, 0.2, 0.2, 0.125, 0.125, 0.2];[5, 7, 8];3;145;[ 2  5  7 15 12 11 10  8  1  9 13  3 14  6  0  4];[0, 0.16666666666666666, 0.2, 0.16666666666666666, 0, 0.2, 0, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.2, 0.16666666666666666, 0.125, 0.2];[1, 2, 3, 5];4;119;[ 1  2  3  5  7 10  9  8 12 13 15 11 14  6  0  4];[0, 0.2, 0.2, 0.2, 0, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.125, 0.2]
65124;16;16;[2, 4, 6];3;35;[ 2  4  6  8  9 13  3  0  7  5  1 10 11 12 14 15];[0, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0, 0.2, 0, 0];[2, 4, 6];3;60;[ 2  4  6  8  9 13  3  0  7  5  1 10 11 12 14 15];[0, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0, 0.2, 0, 0];[1, 5, 12];3;85;[ 1  5 12  4  6 13  8  2  9  7  0  3 11 10 14 15];[0, 0.3333333333333333, 0.2, 0, 0.2, 0.3333333333333333, 0.2, 0, 0.2, 0.2, 0, 0, 0.3333333333333333, 0.2, 0, 0];[1, 5, 12];3;110;[ 1  5 12  2  6  4  8  0 13  9  7  3 11 10 14 15];[0.25, 0.3333333333333333, 0.25, 0, 0.25, 0.3333333333333333, 0.25, 0, 0.25, 0.2, 0, 0, 0.3333333333333333, 0.2, 0, 0]
65125;16;16;(0, 5, 6);3;182;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 5, 11];3;60;[ 0  5 11  8 12 13  2  1  7  6  4  3 10  9 14 15];[0.2, 0, 0, 0, 0, 0.2, 0, 0, 0.2, 0, 0, 0.2, 0.2, 0.2, 0, 0];[0, 5, 11];3;85;[ 0  5 11  8 12 13  6  3 15  4  1  2  7  9 10 14];[0.2, 0, 0, 0.16666666666666666, 0, 0.2, 0.16666666666666666, 0, 0.2, 0, 0, 0.2, 0.2, 0.2, 0, 0.16666666666666666];[0, 5, 11];3;110;[ 0  5 11  8 12 13  4  3 15  6  7  2  1  9 10 14];[0.2, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0, 0, 0.2, 0.2, 0.2, 0, 0.16666666666666666]
65126;16;16;[0, 6, 9];3;49;[ 0  7  6  9 10 12  3  1 14  5  2 11 13  4  8 15];[0.2, 0.125, 0.125, 0.125, 0, 0.125, 0.2, 0.2, 0, 0.2, 0.2, 0.125, 0.2, 0.125, 0.125, 0];[0, 6, 9];3;74;[ 0  7  6  9 10 12  3  1 14 13 15  8  2  5 11  4];[0.2, 0.16666666666666666, 0.125, 0.16666666666666666, 0, 0.125, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.125, 0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[3, 7, 6];3;85;[ 3  7  6  9 10  8  1  0 15 14 13  5 11 12  2  4];[0.16666666666666666, 0.16666666666666666, 0.125, 0.25, 0, 0.14285714285714285, 0.25, 0.25, 0.16666666666666666, 0.25, 0.25, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[3, 7, 6];3;110;[ 3  7  6  9 10  8 11  2 15 14  1  0 13  5 12  4];[0.16666666666666666, 0.16666666666666666, 0.2, 0.25, 0, 0.14285714285714285, 0.25, 0.25, 0.2, 0.25, 0.25, 0.2, 0.14285714285714285, 0.16666666666666666, 0.2, 0.2]
65127;16;16;[0, 1, 9];3;35;[ 0  1  9  2  4  5  6  3  7  8 10 11 12 13 14 15];[0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0, 0];[0, 1, 9];3;80;[ 0  1  7  8  9 10  3  2  6  5  4 11 12 13 14 15];[0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0];[0, 1, 9];3;105;[ 0  1  7  8  9 10  3  2 13  6  4  5 11 12 14 15];[0.3333333333333333, 0.3333333333333333, 0.2, 0.2, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.2, 0, 0];[0, 1, 9];3;130;[ 0  1  7  8  9 10  3  2  6 13 15 12  4  5 11 14];[0.3333333333333333, 0.3333333333333333, 0.25, 0.25, 0, 0, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0, 0.2, 0.25, 0, 0.2]
65128;16;16;(1, 6, 10);3;281;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 6, 10);3;306;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 6, 10];3;85;[ 1  6 10  2  3  4  5  0  7  8  9 11 12 13 14 15];[0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0];[1, 6, 10];3;110;[ 1  6 10  2  3  4  5  0  7  8  9 11 12 13 14 15];[0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0]
65129;16;16;[7, 4, 14];3;35;[ 7  4 14 13 12  5  0  1 10 11  2  3  6  9  8 15];[0.16666666666666666, 0.16666666666666666, 0, 0, 0.25, 0.16666666666666666, 0, 0.25, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.25, 0];[7, 4, 14];3;60;[ 7  4 14 13 12  5  0  1 10 11  6  9  2  3  8 15];[0.16666666666666666, 0.16666666666666666, 0, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.25, 0];[7, 4, 15];3;85;[ 7  4 15  0  6 12 11  5 14 13  1  9 10  3  2  8];[0.25, 0.16666666666666666, 0, 0, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333];[7, 4, 15];3;110;[ 7  4 15  0  6 12 11  5 14 13  2  1 10  9  3  8];[0.25, 0.16666666666666666, 0.2, 0, 0.3333333333333333, 0.25, 0.25, 0.3333333333333333, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333]
65130;16;16;(0, 1, 9);3;152;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 3, 13];3;60;[ 0  3 13  9  7 11  6  4  5  2  1  8 10 12 14 15];[0.25, 0, 0, 0.25, 0.2, 0, 0.2, 0.2, 0, 0.25, 0, 0.2, 0, 0.25, 0, 0];[0, 3, 9];3;91;[ 0  3  7  9  8  4  2  1  6  5 10 11 12 13 14 15];[0.3333333333333333, 0, 0, 0.3333333333333333, 0.25, 0, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0, 0, 0, 0, 0, 0];[0, 3, 9];3;116;[ 0  3  7  9 12 13  8  4  6  5  1  2 11 10 14 15];[0.3333333333333333, 0, 0, 0.3333333333333333, 0.25, 0, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0, 0, 0.25, 0.25, 0, 0]
65131;16;16;[1, 4, 6];3;35;[ 1  4  6  8 14 11  9  0  7  5  2  3 10 12 13 15];[0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.25, 0.25, 0, 0.25, 0, 0, 0.25, 0];[1, 4, 6];3;60;[ 1  4  6  0  5 11  9  8 14 10  7 15  2  3 13 12];[0.25, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.25, 0, 0, 0.25, 0.16666666666666666];[1, 4, 6];3;85;[ 1  4  6  0  5 11  9  8 14 10  7 13 15  3  2 12];[0.25, 0.3333333333333333, 0, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.2, 0.25, 0, 0.2, 0.25, 0.16666666666666666];[1, 4, 6];3;110;[ 1  4  6  0  5  3  9  8 14 11 10  7 13 15  2 12];[0.25, 0.3333333333333333, 0, 0.25, 0.3333333333333333, 0.25, 0.3333333333333333, 0.2, 0.25, 0.25, 0.25, 0.25, 0, 0.2, 0.25, 0.16666666666666666]
65132;16;16;(0, 1, 5);3;148;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 3, 7];3;60;[ 0  3  7 14 15  4  2  1  6  5  8  9 11 10 13 12];[0.25, 0, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0, 0, 0, 0.25, 0.25];[0, 3, 7];3;92;[ 0  1  3  7 12 14 15 11  6  5  4  2 10  9  8 13];[0.25, 0.25, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0.25, 0.25, 0, 0.25, 0.25];[1, 3, 7];3;110;[ 1  3  7  0 12 14 15 11  6  5  4  2 10  9  8 13];[0.25, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.25, 0.25, 0, 0.25, 0.25]
65133;16;16;(2, 6, 9);3;338;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 6, 11];3;68;[ 0  2  6 11 10  4  3  1  7  5  9  8 12 13 14 15];[0.25, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0.25, 0.25, 0, 0, 0, 0];[2, 6, 11];3;93;[ 0  2  6 11 10  4  7  1 14 12  8  3  5  9 13 15];[0.25, 0.125, 0.25, 0, 0.125, 0, 0.25, 0.125, 0.125, 0, 0.25, 0.25, 0.125, 0, 0.125, 0];[2, 6, 11];3;118;[ 0  2  6 11 10  4  7  1 14 12  8  3  5  9 13 15];[0.25, 0.125, 0.25, 0, 0.125, 0, 0.25, 0.125, 0.125, 0, 0.25, 0.25, 0.125, 0, 0.125, 0]
65134;16;16;[1, 2, 3];3;35;[ 1  2  3  4 12 11 10  8  7  6  5  0  9 13 14 15];[0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0];[1, 2, 3];3;60;[ 1  2  3  4 12 11 10  8  7  6  5  0  9 13 14 15];[0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0];[1, 2, 7, 8];4;94;[ 1  2  7  8 12 13  4  3 11 10  0  5  6  9 14 15];[0, 0.2, 0.2, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.2, 0.2, 0, 0.14285714285714285, 0.14285714285714285, 0.2, 0.2, 0, 0];[1, 2, 7, 8];4;119;[ 1  2  7  8 12 13  4  3 11 10  0  5  6  9 14 15];[0, 0.2, 0.2, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.2, 0.2, 0, 0.14285714285714285, 0.14285714285714285, 0.2, 0.2, 0, 0]
65135;16;16;[5, 8, 12];3;35;[ 5  8 12  0  6 11  3  1 15 14 10  2  7  4  9 13];[0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.3333333333333333, 0.1111111111111111, 0, 0.3333333333333333, 0, 0.1111111111111111, 0.1111111111111111, 0.3333333333333333, 0, 0.1111111111111111, 0.1111111111111111];[5, 8, 12];3;60;[ 5  8 12  0  6 11  3  1 15 14 10  2  7  4  9 13];[0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.3333333333333333, 0.1111111111111111, 0, 0.3333333333333333, 0, 0.1111111111111111, 0.1111111111111111, 0.3333333333333333, 0, 0.1111111111111111, 0.1111111111111111];[5, 8, 12];3;85;[ 5  8 12  0 11 13  3  4 14 10  9  2  1  6 15  7];[0.25, 0.1111111111111111, 0.14285714285714285, 0.25, 0.16666666666666666, 0.3333333333333333, 0.1111111111111111, 0, 0.3333333333333333, 0.14285714285714285, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.16666666666666666, 0.1111111111111111];[5, 8, 12];3;110;[ 5  8 12  0 11 13  3  4 14 10  9  2  1  6 15  7];[0.25, 0.1111111111111111, 0.14285714285714285, 0.25, 0.16666666666666666, 0.3333333333333333, 0.1111111111111111, 0, 0.3333333333333333, 0.14285714285714285, 0.16666666666666666, 0.25, 0.3333333333333333, 0.25, 0.16666666666666666, 0.1111111111111111]
65136;16;16;[0, 2, 14];3;35;[ 0  2 14 11  4  5  1  3  7  6  9  8 10 12 13 15];[0.25, 0, 0.25, 0, 0, 0, 0, 0, 0, 0, 0, 0.25, 0, 0, 0.25, 0];[0, 5, 6];3;60;[ 0  5  6  2 10 14 11  3  7  4  1  9  8 12 13 15];[0.3333333333333333, 0, 0.25, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0.25, 0.25, 0, 0, 0.25, 0];[0, 5, 6];3;85;[ 0  5  6  2 10 14 11  3  7  4  1  9  8 12 13 15];[0.3333333333333333, 0, 0.25, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0.25, 0.25, 0, 0, 0.25, 0];[0, 5, 6];3;110;[ 0  5  6  2 10 14 11  3 15 12  1  9  7  4  8 13];[0.3333333333333333, 0.16666666666666666, 0.25, 0.16666666666666666, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0, 0.25, 0.16666666666666666]
65137;16;16;(0, 2, 3);3;159;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 7, 5];3;66;[ 3  7  6  5 15  2  0  1  4  8 10  9 11 12 13 14];[0, 0, 0, 0.25, 0, 0.25, 0.25, 0.25, 0, 0, 0, 0, 0, 0, 0, 0.25];[3, 7, 5];3;91;[ 3  7  6  5 15  2  0  1  4  8 10  9 11 12 13 14];[0, 0, 0, 0.25, 0, 0.25, 0.25, 0.25, 0, 0, 0, 0, 0, 0, 0, 0.25];[3, 7, 5];3;116;[ 3  7  6  5 15  0  9  2 12  1  4 13 11 10  8 14];[0.2, 0.16666666666666666, 0.2, 0.25, 0.16666666666666666, 0.25, 0.25, 0.25, 0, 0.2, 0, 0, 0.2, 0.16666666666666666, 0, 0.25]
65138;16;16;(0, 3, 10);3;177;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 3, 10];3;60;[ 0  3 10  9 12  8  6  7 11  5  1  2  4 13 14 15];[0.25, 0, 0, 0.25, 0, 0, 0.2, 0.2, 0.2, 0.25, 0.25, 0.2, 0.25, 0, 0, 0];[6, 10, 15];3;85;[ 6 10 15  0  9 12  3  7 11  8  1  2  4  5 13 14];[0.25, 0, 0, 0.25, 0, 0, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0, 0, 0.3333333333333333];[2, 15, 10];3;117;[ 2  6 15 10  9 12  3  0 11  8  7  1 13  5  4 14];[0.25, 0.2, 0.3333333333333333, 0.25, 0, 0, 0.3333333333333333, 0.2, 0.2, 0.25, 0.3333333333333333, 0.2, 0.25, 0.2, 0, 0.3333333333333333]
65139;16;16;[0, 6, 5];3;35;[ 0  6  5  4 12  9 10 11 14 13 15  3  7  1  2  8];[0.2, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[4, 9, 11];3;60;[ 4  9 11  0  5 12  6  3 14 13 15 10  7  2  1  8];[0.2, 0, 0, 0.16666666666666666, 0.3333333333333333, 0.2, 0.2, 0, 0, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[4, 9, 11];3;85;[ 4  9 11  0  5 12  6  3 14 13 15 10  7  2  1  8];[0.2, 0, 0, 0.16666666666666666, 0.3333333333333333, 0.2, 0.2, 0.125, 0, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666];[4, 9, 11];3;110;[ 4  9 11  0  5 12  6  2 14 13  3 10 15  7  1  8];[0.2, 0, 0.16666666666666666, 0.16666666666666666, 0.3333333333333333, 0.2, 0.2, 0.125, 0, 0.3333333333333333, 0.16666666666666666, 0.3333333333333333, 0.2, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666]
65140;17;17;[1, 2, 5, 4];4;44;[ 1  2  5  4 12 14  3  0  7  6  8  9 11 10 13 15 16];[0, 0.2, 0.2, 0, 0.2, 0.2, 0, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0];[1, 2, 5, 4];4;69;[ 1  2  5  4 12 14  6  3 15 13 11  0  7 10  8  9 16];[0, 0.2, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0];[2, 6, 14];3;92;[ 2  7  6 14  5  4 12  1 15  3 11 13  0 10  8  9 16];[0, 0.2, 0.25, 0.16666666666666666, 0.2, 0.2, 0.25, 0.25, 0, 0, 0, 0.16666666666666666, 0.2, 0.16666666666666666, 0.25, 0.16666666666666666, 0];[2, 6, 14];3;117;[ 2  7  6 14  5  4 15  1 12 13 11  3  0 10  8  9 16];[0, 0.2, 0.25, 0.16666666666666666, 0.2, 0.2, 0.25, 0.25, 0, 0, 0, 0.16666666666666666, 0.2, 0.2, 0.25, 0.2, 0]
65141;17;17;[1, 7, 10];3;41;[ 1  7 13 10  8 11  2 15 12  9 14 16  0  5  4  6  3];[0, 0.25, 0.2, 0, 0, 0, 0, 0.25, 0.2, 0.16666666666666666, 0.25, 0.2, 0.16666666666666666, 0.25, 0.16666666666666666, 0.2, 0.16666666666666666];[12, 10, 1];3;60;[12 10  1  7  9 13  3 14 15  2 11  8 16  6  4  5  0];[0, 0.3333333333333333, 0.2, 0.25, 0, 0, 0, 0.3333333333333333, 0.2, 0.3333333333333333, 0.5, 0.2, 0.5, 0.3333333333333333, 0.25, 0.25, 0.16666666666666666];[12, 10, 1];3;85;[12 10  1  3  9 13  7 14 15 11  8  2  6  5  4  0 16];[0, 0.3333333333333333, 0.2, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0];[12, 10, 1];3;110;[12 10  1  3  9 13  7 14 15 16 11  0  8  4  2  5  6];[0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.25, 0.16666666666666666, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.5, 0.25, 0.5, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
65142;17;17;[7, 5, 12];3;35;[ 7  5 12  0  3  2  4  1  6  8 10  9 11 13 14 15 16];[0, 0, 0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0];[7, 5, 12];3;60;[ 7  5 12  0  3  2  4  1  6  8 10  9 11 13 14 15 16];[0, 0, 0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0];[7, 5, 12];3;85;[ 7  5 12  0  3  2  4  1  6  8 10  9 11 13 14 15 16];[0, 0, 0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0];[7, 5, 12];3;110;[ 7  5 12  0  3  2  4  1  6  8 10  9 11 13 14 15 16];[0, 0, 0, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0]
65143;17;17;[6, 10, 9];3;35;[ 6 10  9 15 13  8  4  0  1 12  5  2  7  3 11 14 16];[0.125, 0.125, 0, 0, 0.125, 0.125, 0.2, 0, 0.2, 0.2, 0.2, 0, 0.125, 0.2, 0, 0.2, 0];[1, 4, 11];3;60;[ 1  4 11  6 10  9  8  3 13 14 15 16  0 12  5  7  2];[0.125, 0.3333333333333333, 0, 0.2, 0.3333333333333333, 0.125, 0.2, 0, 0.2, 0.2, 0.2, 0.3333333333333333, 0.125, 0.2, 0.2, 0.2, 0.2];[1, 2, 4];3;85;[ 1  2  4 11  6  9  8  3 13 14 15 10 16  0 12  5  7];[0.125, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.125, 0.2, 0, 0.2, 0.2, 0.2, 0.3333333333333333, 0.125, 0.2, 0.2, 0.2, 0.2];[1, 2, 4];3;110;[ 1  2  4 14 12 11 10  9  3  8 13  6 15 16  5  0  7];[0.125, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.125, 0.2, 0, 0.2, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.2, 0.3333333333333333, 0.2, 0.2]
65144;17;17;(1, 3, 5);3;281;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 5);3;306;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(1, 3, 5);3;331;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[2, 7, 10];3;110;[ 2  7 10  9 13 16  1  3  6  5  4  8 11 12 14  0 15];[0, 0, 0.2, 0, 0, 0, 0, 0.2, 0, 0.2, 0.2, 0, 0, 0.2, 0, 0, 0.2]
65145;17;17;[2, 4, 7, 12];4;44;[ 2  4  7 12  9 15  8  0 16  6  1  5 11 10 13  3 14];[0.14285714285714285, 0, 0.25, 0, 0.25, 0, 0, 0.25, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.25, 0, 0, 0.14285714285714285, 0.14285714285714285];[2, 4, 7, 12];4;69;[ 2  4  7 12  3  1  9  0 14  8 15 16  6 10 11  5 13];[0.2, 0.2, 0.25, 0.2, 0.25, 0, 0, 0.25, 0.14285714285714285, 0.2, 0, 0, 0.25, 0, 0.2, 0.14285714285714285, 0.14285714285714285];[0, 1, 3, 4];4;108;[ 0  1  2  3  4  7 12  9 15  8 16  6 11 10 13  5 14];[0.25, 0.25, 0.25, 0.25, 0.25, 0, 0, 0.25, 0.14285714285714285, 0.25, 0, 0, 0.25, 0, 0, 0.14285714285714285, 0.14285714285714285];[0, 1, 3, 4];4;133;[ 0  1  2  3  4  7 12  9 11 13 10  8 15 16  6  5 14];[0.25, 0.25, 0.25, 0.25, 0.25, 0, 0, 0.25, 0.14285714285714285, 0.25, 0.14285714285714285, 0.14285714285714285, 0.25, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285]
65146;17;17;(0, 3, 6);3;190;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 6);3;215;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 3, 6];3;92;[ 0  1  3  6  9 15  8  2 14  7  4 11 13  5 10 12 16];[0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0];[0, 3, 6];3;117;[ 0  1  3  6  9 15  8  2 14  7  4 11 13  5 10 12 16];[0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.16666666666666666, 0]
65147;17;17;[1, 4, 9];3;41;[ 1  4  5  9 12 15 10  0  7  6  2  3 11  8 13 14 16];[0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0];[1, 6, 9];3;66;[ 1  6 11  9 16 12  4 10 15  5  2  0  7  8 13  3 14];[0, 0.25, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0, 0, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.25];[1, 6, 9];3;91;[ 1  6 11  9 16 10  2  8 15 13 12  4  5  7  0  3 14];[0, 0.25, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0, 0.2, 0.25, 0.2, 0.25, 0.16666666666666666, 0.2, 0, 0.2, 0.25];[2, 8, 10];3;110;[ 2  8 10  1 11  9  6 16 12 15  5  4 13  7  0  3 14];[0.125, 0.25, 0.3333333333333333, 0, 0.16666666666666666, 0.16666666666666666, 0.25, 0.125, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.16666666666666666, 0.125, 0, 0.16666666666666666, 0.25]
65148;17;17;(0, 6, 12);3;217;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 6, 12);3;242;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 7, 9];3;85;[ 0  7  9 14 12 10  8  2  6  5  4  3  1 11 13 15 16];[0.16666666666666666, 0, 0, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0];[0, 7, 10];3;110;[ 0  7 10  9  3  4  2  1  6  5  8 11 12 13 14 15 16];[0.25, 0, 0, 0, 0, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0, 0, 0]
65149;17;17;[1, 5, 9];3;99;[ 1  2  3  4  5 14  9  8 15 13  0  6  7 10 11 12 16];[0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0];[1, 5, 9];3;60;[ 1  5  9  8 13  6  3  2 15 14  4  0  7 10 11 12 16];[0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0, 0.25, 0.25, 0, 0, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0];[1, 5, 9];3;85;[ 1  5  9  8 13  6  3  2 15 14  4  0  7 10 11 12 16];[0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0, 0.25, 0.25, 0, 0, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0];[1, 5, 9];3;110;[ 1  5  9  8 13 11 14 15  2  3  4  6 10  0  7 12 16];[0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0, 0.25, 0.25, 0.16666666666666666, 0.2, 0, 0.25, 0.2, 0.2, 0]
65150;17;17;[0, 6, 7];3;42;[ 0  2  6  7  3  1  5  4  8  9 10 11 12 13 14 15 16];[0.25, 0, 0.25, 0, 0, 0, 0.25, 0.25, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 6, 7];3;67;[ 0  2  6  7 13 14 11 16  4  5  1  8 10  9 12  3 15];[0.25, 0, 0.25, 0, 0, 0, 0.25, 0.25, 0, 0, 0, 0.2, 0, 0.2, 0.2, 0, 0.2];[0, 6, 4];3;92;[ 0  2  6  4  7 15  9  8 13 14 11 16  5  3 10  1 12];[0.25, 0, 0.25, 0, 0.25, 0, 0.25, 0.25, 0.25, 0.25, 0, 0.2, 0, 0.25, 0.2, 0.25, 0.2];[0, 14, 13];3;110;[ 0 14 13  2  7  8  6  4 15  9  1  3  5 10 11 12 16];[0.3333333333333333, 0, 0.25, 0, 0.25, 0, 0.25, 0.25, 0.25, 0.25, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0]
65151;17;17;[1, 7, 6];3;35;[ 1  7  6  4 12 13 10  9 15 11  3  2 16  5  8  0 14];[0, 0.14285714285714285, 0.125, 0.125, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0.125, 0.14285714285714285, 0.14285714285714285, 0, 0.125, 0.125];[0, 7, 10];3;75;[ 0  1  7 11 10  4  3  2 14  6  9 12 13 15 16  5  8];[0.25, 0.25, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0.25, 0, 0.14285714285714285, 0.25, 0.25, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.125, 0.125];[1, 7, 9];3;85;[ 1  7  9  4 13 11 10  0 14 12  2  3 15 16  6  5  8];[0.25, 0.3333333333333333, 0.14285714285714285, 0.14285714285714285, 0.25, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.25, 0.14285714285714285, 0.25, 0.14285714285714285, 0.125, 0.125];[1, 7, 9];3;117;[ 1  2  7  9  4 11 10  0 13 15  3 14 12 16  6  5  8];[0.25, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.25, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.25, 0.14285714285714285, 0.25, 0.16666666666666666, 0.16666666666666666, 0.125]
65152;17;17;[0, 6, 14];3;41;[ 0  6 15 14 12 16  2  3  7  5  4  8 11 10  9  1 13];[0.2, 0, 0, 0, 0, 0, 0.2, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0.2, 0.2];[0, 6, 14];3;66;[ 0  6 15 14 12 16  2  3  7  5  4  8 11 10  9  1 13];[0.2, 0, 0, 0, 0, 0, 0.2, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0.2, 0.2];[0, 6, 14];3;91;[ 0  6 15 14 12 16  2  3  7  5  4  8 11 10  9  1 13];[0.2, 0, 0, 0, 0, 0, 0.2, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0.2, 0.2];[0, 6, 14];3;116;[ 0  6 15 14 12 16  2  3  7  5  4  8 11 10  9  1 13];[0.2, 0, 0, 0, 0, 0, 0.2, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0.2, 0.2]
65153;17;17;(14, 15, 16);3;721;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(14, 15, 16);3;746;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(14, 15, 16);3;771;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(14, 15, 16);3;796;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
65154;17;17;[0, 4, 11];3;35;[ 0  4 11  8 15 16  2  3  7  6  5  9 10 12 13  1 14];[0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0.3333333333333333];[0, 4, 11];3;60;[ 0  4 11  8 15 16  6  9 14  2  1  5  7 10 13  3 12];[0.3333333333333333, 0, 0.14285714285714285, 0, 0.3333333333333333, 0, 0.14285714285714285, 0, 0.3333333333333333, 0.14285714285714285, 0, 0.3333333333333333, 0, 0, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333];[0, 4, 11];3;85;[ 0  4 11  8 15 16  6  9 14  2  1  5  7 10 13  3 12];[0.3333333333333333, 0, 0.14285714285714285, 0, 0.3333333333333333, 0, 0.14285714285714285, 0, 0.3333333333333333, 0.14285714285714285, 0, 0.3333333333333333, 0, 0, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333];[0, 4, 9];3;110;[ 0  4  9  8 15 11 16  2 10 14  6  3  1  7 13  5 12];[0.3333333333333333, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.3333333333333333, 0, 0.14285714285714285, 0, 0.3333333333333333, 0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0, 0, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333]
65155;17;17;[3, 6, 7];3;63;[ 1  3  6  7 14 10  2  0  4  5  9  8 11 12 13 15 16];[0, 0.2, 0, 0.2, 0, 0, 0.2, 0.2, 0, 0, 0.2, 0, 0, 0, 0.2, 0, 0];[2, 5, 7];3;60;[ 2  5  7  8 13 15 10  1 14  6  3  0  4  9 11 12 16];[0, 0.2, 0.25, 0.2, 0, 0.25, 0.2, 0.25, 0.25, 0, 0.25, 0, 0, 0.25, 0.2, 0.25, 0];[1, 7, 5];3;116;[ 1  2  7  5 13 11 10  8 15 14  3  6  4  0  9 12 16];[0, 0.25, 0.25, 0.2, 0, 0.25, 0.2, 0.25, 0.25, 0, 0.25, 0.25, 0, 0.25, 0.2, 0.25, 0];[1, 7, 5];3;141;[ 1  2  7  5 13 11 10  8 15 14  3  6  4  0  9 12 16];[0, 0.25, 0.25, 0.2, 0, 0.25, 0.2, 0.25, 0.25, 0, 0.25, 0.25, 0, 0.25, 0.2, 0.25, 0]
65156;17;17;[0, 3, 5];3;35;[ 0  3  5 10 16  7 11 13 14 12  6  1  4  9  8  2 15];[0.3333333333333333, 0, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.3333333333333333, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.3333333333333333];[0, 3, 5];3;60;[ 0  3  5 10 16  6 13  2 14  9  1 12 11  7  8  4 15];[0.3333333333333333, 0.16666666666666666, 0.25, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.14285714285714285, 0, 0.16666666666666666, 0.3333333333333333, 0.14285714285714285, 0.14285714285714285, 0.25, 0.16666666666666666, 0, 0.3333333333333333];[0, 3, 5];3;85;[ 0  3  5 10 16  6 13  2 14  7 11  9  1 12  8  4 15];[0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.2, 0, 0.2, 0.3333333333333333, 0.2, 0.14285714285714285, 0.25, 0.2, 0, 0.3333333333333333];[0, 3, 5];3;110;[ 0  3  5  8 10 11 16  6 13  2  1  9 14  7 15 12  4];[0.3333333333333333, 0.2, 0.25, 0.3333333333333333, 0, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0.25, 0.2, 0.16666666666666666, 0.3333333333333333]
65157;17;17;[3, 2, 7];3;35;[ 3  2  7 11  0  4  5  1  6  8  9 10 12 13 14 15 16];[0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0];[3, 2, 7];3;60;[ 3  2  7 11  0  4  5  1  6  8  9 10 12 13 14 15 16];[0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0];[3, 2, 7];3;85;[ 3  2  7 11 16  0  5  4  6  8  9 10 12 13 14  1 15];[0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0, 0, 0, 0.3333333333333333];[3, 2, 7];3;110;[ 3  2  7 11 16  4 13  1  6  5 14  0 10  9 12  8 15];[0.14285714285714285, 0.25, 0.3333333333333333, 0.3333333333333333, 0.25, 0.14285714285714285, 0.14285714285714285, 0.3333333333333333, 0, 0, 0, 0.3333333333333333, 0, 0.25, 0.14285714285714285, 0, 0.3333333333333333]
65158;17;17;(0, 1, 3, 4);4;735;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 1, 3, 4);4;760;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 3, 7];4;94;[ 0  1  3  7 14  2  5  4  6  8 10  9 11 12 13 15 16];[0.2, 0.2, 0, 0.2, 0, 0, 0, 0.2, 0, 0, 0, 0, 0, 0, 0.2, 0, 0];[0, 1, 3, 7];4;119;[ 0  1  3  7 14  2  5  4  6  8 10  9 11 12 13 15 16];[0.25, 0.25, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0, 0, 0, 0.25, 0, 0]
65159;17;17;[7, 5, 11];3;35;[ 7  5 11 15 12 13  9  0  6  4  2  3  1  8 10 14 16];[0, 0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0];[7, 5, 11];3;66;[ 7  5 10 11 12  9 13 15  2  0  8  4 16  6  1  3 14];[0.125, 0, 0.125, 0, 0.125, 0.25, 0, 0.25, 0.125, 0.16666666666666666, 0.25, 0.25, 0.25, 0.16666666666666666, 0, 0.16666666666666666, 0.125];[7, 5, 11];3;91;[ 7  5 10 11 12  9 13 15  2  0  8  4 16 14  1  6  3];[0.125, 0, 0.125, 0, 0.125, 0.25, 0, 0.25, 0.125, 0.16666666666666666, 0.25, 0.25, 0.25, 0.16666666666666666, 0.1111111111111111, 0.16666666666666666, 0.125];[7, 5, 11];3;116;[ 7  5 10 11 12  4  0  2 15 13  9 16 14  8  1  6  3];[0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.25, 0, 0.25, 0.14285714285714285, 0.16666666666666666, 0.25, 0.25, 0.25, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666]
65160;18;18;[0, 2, 3, 7, 10];5;61;[ 0  2  3  7 10 13  9 16  6  5  4  8 11 12 14  1 15 17];[0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0];[0, 2, 3, 7, 10];5;86;[ 0  2  3  7 10 13  9 16  6  5  4  8 11 12 14  1 15 17];[0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0];[0, 2, 3, 7, 10];5;111;[ 0  2  3  7 10 13  9 16  6  5  4  8 11 12 14  1 15 17];[0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0];[0, 2, 3, 7, 10];5;136;[ 0  2  3  7 10 13  9 16  6  5  4  8 11 12 14  1 15 17];[0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.14285714285714285, 0, 0, 0.14285714285714285, 0]
65161;18;18;[5, 6, 9];3;43;[ 0  5  6  9 12 13 14  1  7  4  2  3 11 10  8 15 16 17];[0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0];[2, 4, 7];3;60;[ 2  4  7  9 15  6  5  0 14 13 12  3  1 11  8 10 16 17];[0.16666666666666666, 0, 0.25, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0, 0.25, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0, 0];[2, 4, 7];3;85;[ 2  4  7  9 15  6  5  0 14 13 12  8 10 17  1  3 11 16];[0.16666666666666666, 0, 0.25, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.14285714285714285, 0.25, 0.14285714285714285, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0, 0.14285714285714285];[2, 4, 7];3;110;[ 2  4  7  9 15  6  5  0 11 12 10  8 13 14 17  1  3 16];[0.16666666666666666, 0, 0.25, 0, 0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.25, 0, 0.14285714285714285]
65162;18;18;[7, 4, 10];3;35;[ 7  4 10 11 17 16  5  9 12  8  0  2  6 13  1  3 15 14];[0.125, 0, 0.125, 0, 0.16666666666666666, 0.125, 0, 0.16666666666666666, 0.125, 0.125, 0.16666666666666666, 0.16666666666666666, 0.125, 0, 0, 0, 0.16666666666666666, 0.16666666666666666];[7, 4, 10];3;60;[ 7  4 10 11 17 16  5  9 12  8  0  2  6 13  1  3 15 14];[0.125, 0, 0.125, 0, 0.2, 0.125, 0, 0.2, 0.125, 0.125, 0.2, 0.2, 0.125, 0, 0, 0, 0.2, 0.2];[2, 7, 15];3;85;[ 2  7 15 10 14  4  3  0 11 16 17  8 12  9  5  1 13  6];[0.2, 0, 0.25, 0.2, 0.2, 0.125, 0, 0.25, 0.125, 0.125, 0.25, 0.2, 0.125, 0, 0.25, 0.25, 0.2, 0.2];[0, 2, 7];3;116;[ 0  2  3  7 15 14 10 11  4 16 17  8 12  9  5  1 13  6];[0.25, 0, 0.25, 0.25, 0.2, 0.125, 0, 0.25, 0.125, 0.125, 0.25, 0.25, 0.125, 0, 0.25, 0.25, 0.2, 0.2]
65163;18;18;(5, 6, 14);3;580;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(5, 6, 14);3;605;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 5, 14];3;85;[ 6  5 14  0  3  2  4  1  7  8 10  9 11 12 13 15 16 17];[0, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0];[6, 5, 14];3;110;[ 6  5 14  0  3  2  4  1  7  8 10  9 11 12 13 15 16 17];[0, 0, 0, 0, 0, 0.3333333333333333, 0.3333333333333333, 0, 0, 0, 0, 0, 0, 0, 0.3333333333333333, 0, 0, 0]
65164;18;18;[3, 5, 10];3;41;[ 3  5 13 10 17  2  1  4  7  6  9  8 11 12 14  0 15 16];[0, 0, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0.25, 0, 0, 0.25, 0, 0, 0, 0.25];[3, 5, 10];3;66;[ 3  5 13 10 15 17  2 11 12  0  4  6  7  9  8  1 14 16];[0.2, 0, 0.2, 0.25, 0, 0.25, 0, 0, 0, 0, 0.25, 0.2, 0.2, 0.25, 0, 0.25, 0, 0.25];[3, 5, 10];3;91;[ 3  5 13 10 15 17  2 11 12  0  4  6  7  9  8  1 14 16];[0.2, 0, 0.2, 0.25, 0, 0.25, 0, 0, 0, 0, 0.25, 0.2, 0.2, 0.25, 0, 0.25, 0, 0.25];[3, 5, 10];3;118;[ 0  3  5 10 13 15 17 16 12  2 11  6  7  9  4  1 14  8];[0.25, 0, 0.2, 0.25, 0, 0.25, 0, 0, 0, 0, 0.25, 0.2, 0.2, 0.25, 0, 0.25, 0.25, 0.25]
65165;18;18;[5, 7, 4];3;35;[ 5  7  4  8 13 15  9  1 14 11  6  2 17  0 10  3 12 16];[0, 0.125, 0.125, 0, 0.16666666666666666, 0.16666666666666666, 0.125, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.125, 0, 0.16666666666666666, 0.125, 0.16666666666666666, 0, 0.125];[5, 7, 4];3;60;[ 5  7  4 14 12 10  9  8 15 13  1  2  6 11 17  0  3 16];[0, 0.125, 0.125, 0, 0.16666666666666666, 0.16666666666666666, 0.125, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.125, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.125];[5, 7, 4];3;85;[ 5  7  4 14 12 10  9  8 15 13  1  2  6 11 17  0  3 16];[0, 0.125, 0.125, 0, 0.16666666666666666, 0.16666666666666666, 0.125, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.125, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.125];[6, 5, 8];3;116;[ 6  5 11  8 13 15 16  2 17  9  4 10 14  7 12  1  3  0];[0, 0.125, 0.2, 0, 0.16666666666666666, 0.25, 0.25, 0.16666666666666666, 0.25, 0.2, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.25, 0.2]
65166;18;18;(2, 3, 5);3;405;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(2, 3, 5);3;430;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 2, 5, 11];4;107;[ 0  2  5  9 11 13  3  1  7  6  4  8 10 12 14 15 16 17];[0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0];[0, 2, 5, 11];4;132;[ 0  2  5  9 11 13  3  1  7  6  4  8 10 12 14 15 16 17];[0.2, 0, 0.2, 0, 0, 0.2, 0, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0, 0, 0, 0]
65167;18;18;[0, 4, 12];3;35;[ 0  4 12 17  9 10  8 13 15 14  7  6  1  2  5  3 11 16];[0.25, 0, 0, 0, 0.25, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.25, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0.25];[0, 4, 12];3;60;[ 0  4 12  8 17  9 13 10 15 14 11  3 16  6  1  7  2  5];[0.25, 0, 0, 0.125, 0.25, 0, 0, 0, 0.25, 0.14285714285714285, 0.14285714285714285, 0.125, 0.25, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.125, 0.25];[0, 4, 12];3;85;[ 0  4 12  8 17  9 13 10 15 14  2  3 11  7 16  6  5  1];[0.25, 0, 0.125, 0.125, 0.25, 0, 0, 0.125, 0.25, 0.14285714285714285, 0.14285714285714285, 0.125, 0.25, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.125, 0.25];[0, 2, 4];3;116;[ 0  2  7  4 12  8 17 16 11 13 14  9 15 10  3  6  5  1];[0.25, 0, 0.25, 0.14285714285714285, 0.25, 0, 0, 0.25, 0.25, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.25, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.25, 0.25]
65168;18;18;[1, 2, 3];3;43;[ 0  1  2  3  7  6 11  8 17  4  9  5 12 13 14 10 15 16];[0.125, 0.125, 0.125, 0.125, 0, 0, 0.125, 0.125, 0.125, 0, 0, 0.125, 0, 0, 0, 0, 0, 0.125];[0, 3, 6];3;60;[ 0  3  6 11 12 14 15  2 13  7  5 16  8  1 17  4  9 10];[0.16666666666666666, 0.125, 0.14285714285714285, 0.16666666666666666, 0, 0.14285714285714285, 0.16666666666666666, 0.14285714285714285, 0.125, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.125];[3, 2, 7];3;85;[ 3  2  7 10 12 17  6 14 15 11  0  5 16 13  8  1  9  4];[0.16666666666666666, 0.125, 0.2, 0.2, 0, 0.14285714285714285, 0.16666666666666666, 0.2, 0.125, 0, 0.2, 0.16666666666666666, 0.2, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.2];[3, 2, 7];3;110;[ 3  2  7 10 12 17  6  5 15 14 11  8  0 13 16  1  9  4];[0.16666666666666666, 0.125, 0.2, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666, 0.125, 0.2, 0.16666666666666666, 0.2, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.2]
65169;18;18;[3, 6, 4];3;43;[ 0  3  6  4 12 13 14 15  7  5  1  2 11 10  9  8 16 17];[0.14285714285714285, 0, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.14285714285714285, 0, 0, 0, 0, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0];[0, 4, 9];3;67;[ 0  3  4  9 11  8  7  6 14 13 15 12 17 16  5  2 10  1];[0.25, 0, 0, 0.25, 0.25, 0, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.25, 0, 0.25, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285];[2, 3, 4];3;93;[ 0  2  3  4  7  6 10  9 11 14  8 12 13 15 17 16  1  5];[0.25, 0, 0.25, 0.25, 0.25, 0, 0.25, 0.25, 0.14285714285714285, 0.25, 0.25, 0.25, 0.14285714285714285, 0.14285714285714285, 0.25, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285];[2, 3, 4];3;118;[ 0  2  3  4  7  6  9  8 13 14 10 11 17 12 15  5 16  1];[0.25, 0, 0.25, 0.25, 0.25, 0.14285714285714285, 0.25, 0.25, 0.25, 0.25, 0.25, 0.25, 0.14285714285714285, 0.25, 0.25, 0.14285714285714285, 0.14285714285714285, 0.25]
65170;18;18;[1, 2, 7];3;35;[ 1  2  7 11 16  6  8  9 15  5 17 10 14 12  0  3 13  4];[0.1, 0.25, 0.25, 0.1, 0, 0.125, 0.125, 0.25, 0.125, 0.125, 0.1, 0.25, 0.1, 0, 0.1, 0.125, 0.25, 0.125];[1, 2, 7];3;60;[ 1  2  7 11 16  6  8  9 15  5 17 10 14 12  0  3 13  4];[0.1111111111111111, 0.25, 0.25, 0.1111111111111111, 0, 0.125, 0.125, 0.25, 0.125, 0.125, 0.1111111111111111, 0.25, 0.1111111111111111, 0, 0.1111111111111111, 0.125, 0.25, 0.125];[0, 3, 1];3;85;[ 0  3  1  2  7 11 16 10  6 15  9  5 17  8  4 12 14 13];[0.5, 0.25, 0.25, 0.5, 0, 0.125, 0.2, 0.25, 0.125, 0.125, 0.2, 0.25, 0, 0, 0, 0.125, 0.25, 0.125];[0, 3, 1];3;110;[ 0  3  1  2  7 11 16 10  6 15  9  5 17  8 13 12 14  4];[0.5, 0.25, 0.25, 0.5, 0, 0.125, 0.2, 0.25, 0.125, 0.125, 0.2, 0.25, 0.1111111111111111, 0.1111111111111111, 0, 0.125, 0.25, 0.125]
65171;18;18;(0, 5, 11);3;226;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 2, 6];3;60;[ 3  2  6  9 10 13 17  0  7  5  4  8 11 12 14  1 15 16];[0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666];[2, 3, 6];3;93;[ 0  2  3  6 12 11 10  9 13 17  4  5  7  8 14  1 15 16];[0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666];[2, 3, 6];3;118;[ 0  2  3  6 12 11 10  9 13 17 15 14  7  5  4  1  8 16];[0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0, 0.16666666666666666]
65172;18;18;[4, 6, 8, 15];4;60;[ 1  4  6  8 15 14 10  0  7  5  2  3 11  9 13 12 16 17];[0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0];[4, 6, 8, 15];4;85;[ 1  4  6  8 15 14 10  0  7  5  2  3 11  9 13 12 16 17];[0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0];[1, 4, 6, 14];4;125;[ 1  4  6 15 13 14 10  8 17  7  2  5  0  9 11  3 12 16];[0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666];[1, 4, 6, 14];4;150;[ 1  4  6 15 13 14 10  8 17  7  2  5  0  9 11  3 12 16];[0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666]
65173;18;18;[1, 3, 11];3;41;[ 1  3  4 11 12 14 10 16 17  6  7  2  8  9  5  0 15 13];[0, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0, 0, 0.25, 0.25, 0.25, 0, 0.25, 0, 0.25, 0.25];[1, 3, 11];3;66;[ 1  3  4 11 12 14 10 16 17  7 13  2  8  0  6  5 15  9];[0.1, 0.25, 0.1, 0.25, 0.25, 0, 0.1, 0.1, 0.1, 0, 0.25, 0.25, 0.25, 0.1, 0.25, 0, 0.25, 0.25];[1, 3, 11];3;91;[ 1  3  4 11 12 14 10 16 17  7 13  2  8  0  6  5 15  9];[0.1111111111111111, 0.25, 0.1111111111111111, 0.25, 0.25, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0, 0.25, 0.25, 0.25, 0.1111111111111111, 0.25, 0, 0.25, 0.25];[1, 3, 11];3;116;[ 1  3  4 11 12 14 10 16 17  2 13  0  8  9  6  7 15  5];[0.16666666666666666, 0.25, 0.16666666666666666, 0.25, 0.25, 0, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.1111111111111111, 0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0.1111111111111111, 0.25, 0.25]
65174;18;18;(0, 2, 3, 10);4;969;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[1, 2, 7, 5, 10];5;114;[ 1  2  7  5 14 10  3  0  6  4  9  8 11 12 13 15 16 17];[0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0];[1, 2, 7, 5, 10];5;139;[ 1  2  7  5 14 10  3  0  6  4  9  8 11 12 13 15 16 17];[0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0];[1, 2, 7, 5, 10];5;164;[ 1  2  7  5 14 10  3  0  6  4  9  8 11 12 13 15 16 17];[0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0]
65175;18;18;[0, 7, 8];3;41;[ 0  7 10  8 14 11  5  6  4  1  2  3  9 12 13 15 16 17];[0.25, 0, 0, 0, 0, 0.2, 0.2, 0.25, 0.25, 0, 0.25, 0.2, 0, 0, 0.25, 0, 0, 0];[0, 7, 8];3;66;[ 0  7 10  8 14 11  5  6 13  2 16  1  4  9 12  3 15 17];[0.25, 0, 0.16666666666666666, 0, 0, 0.2, 0.2, 0.25, 0.25, 0, 0.25, 0.2, 0, 0.16666666666666666, 0.25, 0, 0.16666666666666666, 0];[0, 7, 8];3;91;[ 0  7 10  8 14 11  5  6 13  2 16  3 12  4  9  1 15 17];[0.25, 0, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.2, 0.2, 0.25, 0.25, 0, 0.25, 0.2, 0.14285714285714285, 0.16666666666666666, 0.25, 0, 0.16666666666666666, 0];[0, 7, 8];3;116;[ 0  7 10  8 14 11  5  6 15 13  4  2 17 16 12  3  9  1];[0.25, 0, 0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0.2, 0.2, 0.25, 0.25, 0.125, 0.25, 0.2, 0.14285714285714285, 0.16666666666666666, 0.25, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666]
65176;18;18;[2, 7, 5];3;35;[ 2  7  5  4  9  3  0  1  6  8 10 11 12 13 14 15 16 17];[0, 0, 0.25, 0, 0.25, 0.25, 0, 0.25, 0, 0.25, 0, 0, 0, 0, 0, 0, 0, 0];[2, 7, 5];3;60;[ 2  7  5  4  9  3 12 14  6  0  1  8 11 10 13 15 16 17];[0, 0, 0.25, 0.2, 0.25, 0.25, 0, 0.25, 0, 0.25, 0, 0, 0.2, 0, 0.2, 0, 0, 0];[2, 7, 5];3;85;[ 2  7  5  4  9  3 11 13 14 12 17  0 16 10  6  1 15  8];[0.16666666666666666, 0, 0.25, 0.2, 0.25, 0.25, 0, 0.25, 0, 0.25, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0, 0.16666666666666666, 0.2];[1, 3, 9];3;110;[ 1  3  9  2  7  5  4 17 14 12 13 11 10  0 16  6 15  8];[0.16666666666666666, 0.3333333333333333, 0.25, 0.3333333333333333, 0.25, 0.25, 0, 0.25, 0, 0.3333333333333333, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0, 0.16666666666666666, 0.25]
65177;18;18;[6, 9, 16];3;35;[ 6  9 16  1 12 14  0  7  4 10  3  5 11  8 13  2 15 17];[0.25, 0.25, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.25, 0, 0.25, 0, 0.3333333333333333, 0];[6, 7, 9];3;66;[ 6  7 15  9 12 14 16  0 13  4  1  3 10  5 11  2  8 17];[0.25, 0.25, 0, 0.16666666666666666, 0.25, 0, 0.3333333333333333, 0.3333333333333333, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0];[6, 7, 9];3;91;[ 6  7 15  9 12 14 16  0  8 13  2  4 17  1 10  3 11  5];[0.25, 0.25, 0.25, 0.16666666666666666, 0.25, 0, 0.3333333333333333, 0.3333333333333333, 0.25, 0.3333333333333333, 0.16666666666666666, 0, 0.3333333333333333, 0.25, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.25];[0, 7, 12];3;123;[ 0  7  6  4 12 13  9  8 14 15 17 16  2  1 10  3  5 11];[0.3333333333333333, 0.25, 0.25, 0.16666666666666666, 0.3333333333333333, 0.14285714285714285, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.16666666666666666, 0, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333, 0.3333333333333333]
65178;18;18;[0, 7, 12];3;35;[ 0  7 12 10 13  3  2  1  6  5  4  8 11  9 14 15 16 17];[0.25, 0, 0, 0, 0, 0, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0];[0, 7, 12];3;60;[ 0  7 12 10 13 14  2 16 17  5  6  3 11  9  4  1 15  8];[0.25, 0, 0.14285714285714285, 0, 0, 0, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0.25, 0.14285714285714285, 0, 0.14285714285714285, 0.14285714285714285];[12, 15, 8];3;85;[12 15  8  0 10  7 13  4  3 14  2 16 17  5  6  1  9 11];[0.25, 0, 0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.25, 0.3333333333333333, 0, 0.25, 0, 0.3333333333333333, 0.25, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285, 0.14285714285714285];[12, 15, 8];3;110;[12 15  8  0 10  1  7 13  3  4  2 14 17 16  6  5  9 11];[0.25, 0.25, 0.14285714285714285, 0.2, 0.2, 0, 0, 0.25, 0.3333333333333333, 0, 0.25, 0, 0.3333333333333333, 0.25, 0.14285714285714285, 0.3333333333333333, 0.14285714285714285, 0.14285714285714285]
65179;18;18;[0, 3, 10];3;50;[ 0  2  3  7 10  9 17  1  6  5  8 11 12 13 14  4 15 16];[0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0, 0, 0.16666666666666666];[2, 7, 13];3;60;[ 2  7 13 11 14 17  3  9 10  0  4  5  6  8 12  1 15 16];[0.16666666666666666, 0, 0.2, 0.16666666666666666, 0, 0, 0, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0, 0.2, 0.2, 0, 0, 0.2];[2, 7, 13];3;85;[ 2  7 13 11 14 17  3  9 10  0  5 12 16  4  6  1 15  8];[0.16666666666666666, 0, 0.2, 0.16666666666666666, 0, 0.14285714285714285, 0, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0.14285714285714285, 0.2, 0.2, 0, 0.14285714285714285, 0.2];[2, 7, 8];3;117;[ 2  5  7  8 13 14 11 16 17  9 10  0  3 12  6  4 15  1];[0.16666666666666666, 0, 0.2, 0.16666666666666666, 0, 0.2, 0, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0.2, 0.14285714285714285, 0.2, 0.2, 0, 0.2, 0.2]
65180;19;19;[1, 2, 5];3;35;[ 1  2  5  9 11 14  7  0  6 18  4  3 10 12 13  8 15 16 17];[0.16666666666666666, 0.2, 0.2, 0, 0, 0.2, 0.16666666666666666, 0.16666666666666666, 0, 0.2, 0, 0.2, 0, 0, 0.2, 0, 0, 0, 0.16666666666666666];[0, 1, 7];3;73;[ 0  1  2  5  7  6 11  9 14 18 15 13 17  8  4  3 12 10 16];[0.2, 0.2, 0.2, 0, 0, 0.2, 0.2, 0.2, 0, 0.2, 0, 0.2, 0, 0.16666666666666666, 0.2, 0.16666666666666666, 0, 0.16666666666666666, 0.2];[5, 8, 11];3;85;[ 5  8 11  0  3  6  2  1 14  7  9 13 18 17 15  4 12 10 16];[0.2, 0.2, 0.2, 0.2, 0, 0.3333333333333333, 0.2, 0.2, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0, 0.2, 0.2, 0.16666666666666666, 0, 0.2, 0.2];[5, 8, 11];3;110;[ 5  8 11  2  6 17 18  1 14  7  9 13  3  0 15 12 10  4 16];[0.2, 0.2, 0.25, 0.2, 0, 0.3333333333333333, 0.25, 0.2, 0.3333333333333333, 0.2, 0, 0.3333333333333333, 0.14285714285714285, 0.2, 0.2, 0.16666666666666666, 0, 0.25, 0.25]
65181;19;19;[5, 11, 8];3;41;[ 5 11  9  8 14 16 17  0  7  6  4  3 10 12  2  1 15 13 18];[0, 0, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0];[11, 15, 8];3;60;[11 15  8 16 18  4 14  0  6 17  9  5  7  1  2  3 12 13 10];[0.2, 0, 0, 0, 0.2, 0.16666666666666666, 0.2, 0, 0.25, 0.16666666666666666, 0, 0.25, 0, 0, 0.2, 0.25, 0.25, 0.2, 0.25];[11, 15, 8];3;85;[11 15  8 16 18  4 14  0  6 17  9  5  7 10  3  1 12 13  2];[0.2, 0, 0, 0.14285714285714285, 0.2, 0.16666666666666666, 0.2, 0.14285714285714285, 0.25, 0.16666666666666666, 0.14285714285714285, 0.25, 0, 0, 0.2, 0.25, 0.25, 0.2, 0.25];[11, 15, 8];3;110;[11 15  8 16 18  4 14  0  6 17  9  5  7 10  3  1 12 13  2];[0.2, 0, 0, 0.14285714285714285, 0.2, 0.16666666666666666, 0.2, 0.14285714285714285, 0.25, 0.16666666666666666, 0.14285714285714285, 0.25, 0, 0, 0.2, 0.25, 0.25, 0.2, 0.25]
65182;19;19;(1, 7, 8);3;387;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 2, 6, 4];4;69;[ 0  2  6  4  7  8 15  1  5  3 10  9 11 12 13 14 16 17 18];[0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0, 0, 0.16666666666666666, 0, 0, 0];[0, 2, 6, 4];4;94;[ 0  2  6  4  7  8 15  1  5  3 10  9 11 12 13 14 16 17 18];[0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0, 0, 0, 0, 0, 0, 0.16666666666666666, 0, 0, 0];[0, 2, 6, 4];4;119;[ 0  2  6  4  7  8 15  1 11 12 10  9 16  5 13  3 14 17 18];[0.16666666666666666, 0.14285714285714285, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.16666666666666666, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0.14285714285714285, 0, 0, 0.16666666666666666, 0.14285714285714285, 0, 0]
65183;19;19;[2, 3, 5];3;55;[ 0  1  2  3  5  6 10  8 14  4  7  9 11 12 13 15 16 17 18];[0.125, 0.125, 0.125, 0.125, 0, 0.125, 0.125, 0, 0.125, 0, 0.125, 0, 0, 0, 0.125, 0, 0, 0, 0];[6, 4, 10];3;60;[ 6  4 10 11 18 16  3  2  8  5 14  1  0 12  9  7 15 13 17];[0.125, 0.125, 0.125, 0.125, 0.2, 0.125, 0.2, 0, 0.125, 0, 0.2, 0.2, 0, 0, 0.125, 0, 0.2, 0, 0.2];[1, 4, 6];3;85;[ 1  4  6 13 12 11 10  8 18 16  0  5 14  3  2  7 15  9 17];[0.125, 0.2, 0.125, 0.125, 0.2, 0.125, 0.2, 0, 0.2, 0, 0.2, 0.2, 0.2, 0.2, 0.125, 0, 0.2, 0, 0.2];[2, 6, 4];3;118;[ 0  2  6  4 12 13  9  8 18 11  1 10 16  5 14  3 15  7 17];[0.25, 0.2, 0.25, 0.125, 0.25, 0.125, 0.25, 0, 0.25, 0.25, 0.2, 0.2, 0.25, 0.25, 0.125, 0, 0.2, 0, 0.25]
65184;19;19;[1, 2, 6];3;35;[ 1  2  6  8 13  4  3  0  7  5 10  9 11 12 14 15 16 17 18];[0, 0.2, 0.2, 0, 0, 0, 0.2, 0, 0.2, 0, 0, 0, 0, 0.2, 0, 0, 0, 0, 0];[1, 2, 6];3;60;[ 1  2  6  8 13  5 16  3  7  4 10  9 11 12 14  0 15 17 18];[0, 0.25, 0.25, 0, 0, 0.2, 0.25, 0, 0.25, 0, 0, 0, 0, 0.25, 0, 0, 0.2, 0, 0];[1, 2, 6];3;85;[ 1  2  6  8 13  5 16  3  7  4 10  9 11 12 14  0 15 17 18];[0, 0.25, 0.25, 0, 0, 0.2, 0.25, 0, 0.25, 0, 0, 0, 0, 0.25, 0, 0, 0.2, 0, 0];[1, 8, 10];3;110;[ 1  8 10  2  6 13  5  3 15 16  0 11 17  9  7  4 14 12 18];[0.16666666666666666, 0.3333333333333333, 0.25, 0.2, 0, 0.2, 0.25, 0, 0.3333333333333333, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.25, 0, 0.2, 0.2, 0.16666666666666666, 0]
65185;19;19;[3, 5, 14];3;43;[ 0  3  5 14 16  2  8  7 15  9 10  1  6 11 13  4 12 17 18];[0.25, 0.125, 0.125, 0.25, 0, 0.25, 0, 0.125, 0.125, 0.125, 0.125, 0, 0, 0, 0.25, 0.125, 0.25, 0, 0];[5, 9, 14];3;60;[ 5  9 14  0  3 16  2 13 15  1 18  8  7 10  6  4 12 11 17];[0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0, 0.3333333333333333, 0, 0.125, 0.125, 0.3333333333333333, 0.125, 0, 0, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.25, 0, 0.16666666666666666];[5, 9, 14];3;85;[ 5  9 14  0  3 16  2 13 15  1 18  8  7 10  6  4 12 11 17];[0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0, 0.3333333333333333, 0, 0.125, 0.125, 0.3333333333333333, 0.125, 0, 0, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.25, 0, 0.16666666666666666];[5, 9, 14];3;110;[ 5  9 14  0  3 16  2 13 15  1 18  8  7 10  6  4 12 11 17];[0.25, 0.16666666666666666, 0.16666666666666666, 0.25, 0, 0.3333333333333333, 0, 0.125, 0.125, 0.3333333333333333, 0.125, 0, 0, 0.16666666666666666, 0.3333333333333333, 0.16666666666666666, 0.25, 0, 0.16666666666666666]
65186;19;19;[3, 2, 7];3;35;[ 3  2  7  4 12 14  8 16 18  5  6  9 11 10  1  0 15 13 17];[0, 0, 0.125, 0.125, 0.125, 0, 0, 0.125, 0.125, 0, 0, 0, 0.125, 0, 0.125, 0, 0.125, 0, 0.125];[5, 14, 16];3;60;[ 5 14 16  4 10 13 11  1  2 12  3  8 18  7  6  0 15  9 17];[0, 0.2, 0.2, 0.125, 0.2, 0.3333333333333333, 0, 0.125, 0.125, 0, 0.2, 0.2, 0.125, 0.2, 0.3333333333333333, 0, 0.3333333333333333, 0, 0.125];[5, 14, 16];3;85;[ 5 14 16 11 10 13  2  4  1 12  3  8 17 18  7  6 15  9  0];[0, 0.2, 0.25, 0.14285714285714285, 0.2, 0.3333333333333333, 0, 0.14285714285714285, 0.14285714285714285, 0, 0.25, 0.25, 0.14285714285714285, 0.25, 0.3333333333333333, 0, 0.3333333333333333, 0.14285714285714285, 0.14285714285714285];[5, 14, 16];3;110;[ 5 14 16 11 10 13  2  4  8  6  7  1 12 18 17  3 15  9  0];[0, 0.2, 0.25, 0.14285714285714285, 0.2, 0.3333333333333333, 0.2, 0.2, 0.2, 0, 0.25, 0.25, 0.14285714285714285, 0.25, 0.3333333333333333, 0, 0.3333333333333333, 0.14285714285714285, 0.14285714285714285]
65187;19;19;[0, 10, 8];3;57;[ 0  3 10  8 12 15 13 16 18  6  7  4  2  9  5  1 14 11 17];[0.2, 0, 0, 0.2, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0.2, 0.16666666666666666, 0, 0.2, 0.16666666666666666, 0, 0.16666666666666666];[13, 11, 16];3;60;[13 11 16  0  8 10 12  3 18 15  5  1 14 17  6  7  9  2  4];[0.2, 0.125, 0, 0.2, 0, 0.125, 0.125, 0, 0.2, 0, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.125, 0.2, 0.3333333333333333, 0.125, 0.2];[13, 11, 16];3;85;[13 11 16  0  8 10 12  3 18 15  7  1 17 14  5  6  9  4  2];[0.2, 0.14285714285714285, 0, 0.2, 0, 0.125, 0.125, 0.14285714285714285, 0.2, 0, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.125, 0.2, 0.3333333333333333, 0.14285714285714285, 0.2];[13, 11, 16];3;110;[13 11 16  0  8 10 12  3 18 15  7  1 17 14  5  6  9  4  2];[0.2, 0.14285714285714285, 0, 0.2, 0, 0.125, 0.125, 0.14285714285714285, 0.2, 0, 0.2, 0.3333333333333333, 0.2, 0.3333333333333333, 0.125, 0.2, 0.3333333333333333, 0.14285714285714285, 0.2]
65188;19;19;(4, 6, 7);3;661;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[6, 4, 7];3;79;[ 1  6  5  4  7  8  3  0 14 12 17  2 11 10 13  9 15 16 18];[0.16666666666666666, 0.2, 0, 0.16666666666666666, 0.2, 0.2, 0.2, 0.2, 0.2, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0];[0, 3, 6, 7];4;94;[ 0  3  6  7  8  5  4  1 13 11 14 12 17  2 10  9 15 16 18];[0.25, 0.2, 0, 0.25, 0.2, 0.2, 0.25, 0.25, 0.25, 0, 0, 0.2, 0.16666666666666666, 0.2, 0.16666666666666666, 0, 0, 0.16666666666666666, 0];[6, 7, 4];3;110;[ 6  7  4  0  1  3 13  8  5 12 14 17 11 10  9  2 15 16 18];[0.25, 0.25, 0, 0.25, 0.3333333333333333, 0.2, 0.3333333333333333, 0.3333333333333333, 0.25, 0, 0, 0, 0.16666666666666666, 0.25, 0.16666666666666666, 0, 0, 0.16666666666666666, 0]
65189;19;19;[0, 6, 13];3;35;[ 0  6 13  8 14 18  2  3  7  5  4  9 11 10 12  1 15 16 17];[0.2, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0, 0, 0, 0.2];[0, 6, 13];3;60;[ 0  6 13  8 14 18  2  3  7  5  4  9 11 10 12  1 15 16 17];[0.2, 0, 0, 0, 0, 0, 0.2, 0, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0, 0, 0, 0.2];[0, 6, 7];3;92;[ 0  1  6  7 13 14 11  8 15 17 18  5  4  9  2  3 12 10 16];[0.2, 0.2, 0, 0, 0, 0, 0.2, 0.2, 0.2, 0, 0, 0.2, 0, 0.2, 0.2, 0.2, 0, 0.2, 0.2];[6, 14, 13];3;110;[ 6 14 13 18 11  8  7  0 15  1 17  9  2 16  3  4 12 10  5];[0.2, 0.2, 0.125, 0.125, 0, 0, 0.25, 0.2, 0.2, 0.125, 0, 0.2, 0, 0.25, 0.25, 0.2, 0.125, 0.2, 0.25]
65190;19;19;[0, 14, 9];3;75;[ 0  1  3  4 12 14  9 16 18  6  7  8 11 10  5  2 15 13 17];[0.25, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0, 0.25, 0, 0, 0.25, 0, 0.25, 0, 0.25, 0, 0.25];[0, 14, 9];3;114;[ 0  1  3  4 12 14 10  9 18 16  7  6 11  8  5  2 15 13 17];[0.25, 0.25, 0, 0.25, 0.25, 0, 0, 0, 0, 0.25, 0.25, 0, 0.25, 0, 0.25, 0, 0.25, 0, 0.25];[0, 14, 9];3;139;[ 0  1  3  4 12 14 10  9 18 16 13  5 17  7  2  6 15 11  8];[0.25, 0.25, 0, 0.25, 0.25, 0.1111111111111111, 0, 0, 0, 0.25, 0.25, 0, 0.25, 0.1111111111111111, 0.25, 0, 0.25, 0.1111111111111111, 0.25];[0, 14, 9];3;164;[ 0  1  3  4 12 14 10  9 18 16 13  5 17  7  2  6 15 11  8];[0.25, 0.25, 0, 0.25, 0.25, 0.1111111111111111, 0, 0, 0, 0.25, 0.25, 0, 0.25, 0.1111111111111111, 0.25, 0, 0.25, 0.1111111111111111, 0.25]
65191;19;19;(8, 11, 13);3;866;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[11, 8, 13];3;80;[ 0  4 11  8 13 16 18  3  7  6  5  9 10 12  2  1 15 14 17];[0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666];[11, 8, 13];3;105;[ 0  4 11  8 13 16 18  3  7  6  5  9 10 12  2  1 15 14 17];[0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666];[11, 8, 13];3;130;[ 0  4 11  8 13 16 18  3  7  6  5  9 10 12  2  1 15 14 17];[0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666]
65192;19;19;(0, 3, 5);3;229;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];(0, 3, 5);3;254;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 5, 4];3;92;[ 0  2  5  4 12 14 10  9 15 18  1  6  7  8 11  3 13 16 17];[0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0, 0, 0.1111111111111111, 0.1111111111111111, 0, 0.1111111111111111, 0, 0.1111111111111111, 0.1111111111111111, 0, 0, 0.1111111111111111];[5, 4, 10];3;122;[ 5  4 12 10 16  9  0 14 15  2 18  6  7  8  1  3 13 11 17];[0.1111111111111111, 0, 0.1111111111111111, 0, 0.25, 0.25, 0, 0, 0, 0.1111111111111111, 0.25, 0, 0.25, 0, 0.1111111111111111, 0.1111111111111111, 0.25, 0, 0.1111111111111111]
65193;19;19;[1, 3, 8];3;41;[ 1  3  5  8 13 11  9  2 10 14  4 17 18  6  7  0 15 12 16];[0, 0.16666666666666666, 0.1111111111111111, 0.16666666666666666, 0.1111111111111111, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.1111111111111111, 0.16666666666666666, 0, 0.16666666666666666, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111];[1, 3, 8];3;66;[ 1  3  5  8 13 11  9  2 10 14  4 17 18  6  7  0 15 12 16];[0, 0.16666666666666666, 0.1111111111111111, 0.16666666666666666, 0.1111111111111111, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0.1111111111111111, 0.16666666666666666, 0, 0.16666666666666666, 0.1111111111111111, 0, 0, 0.1111111111111111, 0.1111111111111111];[1, 2, 3];3;85;[ 1  2  3  9 15 17  4  5 13  7 11  8 18  0 14 10 12  6 16];[0.16666666666666666, 0.2, 0.2, 0.2, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0.1111111111111111, 0.16666666666666666, 0, 0.16666666666666666, 0.1111111111111111, 0.2, 0, 0.2, 0.16666666666666666];[1, 2, 3];3;118;[ 0  1  2  3  4  7 15  9 18 17 13  5 11  8 14 10 12  6 16];[0.2, 0.2, 0.2, 0.2, 0.2, 0.16666666666666666, 0, 0.2, 0.16666666666666666, 0.2, 0.1111111111111111, 0.16666666666666666, 0, 0.16666666666666666, 0.1111111111111111, 0.2, 0, 0.2, 0.2]
65194;19;19;[3, 2, 7, 5];4;44;[ 3  2  7  5 11 16 18  0  6  8  9 10 12 13  4  1 15 14 17];[0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666];[3, 2, 7, 5];4;69;[ 3  2  7  5 11 16 18  0  6  8  9 10 12 13  4  1 15 14 17];[0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0, 0.16666666666666666];[3, 10, 11];3;92;[ 3  7 10 11 13 15  5  2 18 16  6  4  8  9  1  0 14 12 17];[0, 0, 0.16666666666666666, 0.2, 0, 0.16666666666666666, 0, 0.2, 0, 0, 0.2, 0.2, 0, 0.2, 0, 0.2, 0.16666666666666666, 0, 0.16666666666666666];[3, 10, 11];3;117;[ 3  7 10 11 13 15  5  2 18 16  8  9  1  0  6  4 14 12 17];[0.125, 0.125, 0.16666666666666666, 0.2, 0, 0.16666666666666666, 0, 0.2, 0.125, 0.125, 0.2, 0.2, 0, 0.2, 0, 0.2, 0.16666666666666666, 0, 0.16666666666666666]
65195;19;19;[4, 10, 12];3;53;[ 2  4 10  9 12 15 17  1  7  6  5  3 11  8 13  0 14 16 18];[0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0.16666666666666666, 0];[5, 10, 17];3;91;[ 3  5  6 10 17 16  4  7 15 12 14  2  9 18  1  0 13 11  8];[0, 0, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0, 0.16666666666666666, 0.2, 0, 0.16666666666666666, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666];[6, 10, 14];3;119;[ 3  5  6 10 14 16 17  7 15  9 12  2  4 18  1  0 13 11  8];[0, 0, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0, 0.16666666666666666, 0.2, 0, 0.16666666666666666, 0, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666];[6, 10, 14];3;144;[ 3  5  6 10 14 16 17  7 13 15 12  9  4 18  2  0  8 11  1];[0.14285714285714285, 0, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666, 0, 0.16666666666666666, 0.2, 0, 0.16666666666666666, 0.16666666666666666, 0.2, 0.16666666666666666, 0.2, 0.2, 0.16666666666666666]
65196;19;19;(2, 3, 6);3;455;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[0, 1, 2, 5];4;69;[ 0  1  2  5 15 11 10  8 17  7  4  6  9 12 13  3 14 16 18];[0.125, 0.125, 0.125, 0, 0, 0.125, 0, 0, 0.125, 0, 0.125, 0.125, 0, 0, 0, 0.125, 0, 0.125, 0];[0, 1, 2, 5];4;94;[ 0  1  2  5 15 11 10  8 17  7  4  6  9 12 13  3 14 16 18];[0.125, 0.125, 0.125, 0, 0, 0.125, 0, 0, 0.125, 0, 0.125, 0.125, 0, 0, 0, 0.125, 0, 0.125, 0];[0, 1, 2, 5];4;119;[ 0  1  2  5 15 11 10  8 17  7  4  6  9 12 13  3 14 16 18];[0.125, 0.125, 0.125, 0, 0, 0.125, 0, 0, 0.125, 0, 0.125, 0.125, 0, 0, 0, 0.125, 0, 0.125, 0]
65197;19;19;[1, 2, 5];3;35;[ 1  2  5  8 12 15  9  0  7  6  4  3 11 10 13 14 16 17 18];[0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0.16666666666666666, 0, 0, 0];[6, 10, 14];3;60;[ 6 10 14  4  8  9 17  1 11 12 15  5  2  7  0  3 13 16 18];[0, 0.16666666666666666, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0.3333333333333333, 0, 0.25, 0.25, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.25, 0];[6, 10, 14];3;85;[ 6 10 14  4  8  9 17  1 11 12 15  5  2  0  7  3 13 16 18];[0.14285714285714285, 0.16666666666666666, 0.16666666666666666, 0, 0.25, 0.16666666666666666, 0.3333333333333333, 0, 0.25, 0.25, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0, 0.3333333333333333, 0.16666666666666666, 0, 0.25, 0];[6, 10, 14];3;110;[ 6 10 14  1  5  4  3  2  9  8 17 16 15 12 11  0 18  7 13];[0.14285714285714285, 0.25, 0.25, 0.25, 0.25, 0.25, 0.3333333333333333, 0, 0.25, 0.25, 0.3333333333333333, 0.16666666666666666, 0.16666666666666666, 0, 0.3333333333333333, 0.16666666666666666, 0.25, 0.25, 0.14285714285714285]
65198;19;19;[4, 10, 15];3;35;[ 4 10 15 17  3  5  2  0  7  6  9  8 11 12 13  1 14 16 18];[0, 0, 0, 0, 0.25, 0, 0, 0, 0, 0, 0.25, 0, 0, 0, 0, 0.25, 0, 0.25, 0];[4, 10, 15];3;60;[ 4 10 15 17  8  9  2  1 14  7  5  6  0 11 13  3 12 16 18];[0, 0.2, 0.2, 0, 0.25, 0, 0, 0, 0.2, 0.2, 0.25, 0, 0, 0, 0.2, 0.25, 0, 0.25, 0];[4, 10, 15];3;85;[ 4 10 15 17  3  9  2  0 14  8  1  5  7 11 13  6 12 16 18];[0.2, 0.2, 0.2, 0.2, 0.25, 0, 0, 0, 0.2, 0.2, 0.25, 0, 0, 0, 0.2, 0.25, 0, 0.25, 0];[4, 10, 15];3;110;[ 4 10 15 17  3  9  2  0 14  8  1  5  7 11 13  6 12 16 18];[0.2, 0.2, 0.2, 0.2, 0.25, 0, 0, 0, 0.2, 0.2, 0.25, 0, 0, 0, 0.2, 0.25, 0, 0.25, 0]
65199;19;19;(0, 1, 5);3;199;[ 0  1  2  3  4  5  6  7  8  9 10 11 12 13 14 15 16 17 18];[0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0];[3, 2, 9];3;66;[ 3  2  5  9 16  0  6  4  7  8 10 11 12 13 14  1 15 17 18];[0, 0, 0.25, 0.25, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0, 0, 0, 0.25, 0, 0];[3, 2, 9];3;91;[ 3  2  5  9 16  0 15 14 13 18 17  1 11  7  4  6 12  8 10];[0.125, 0.125, 0.25, 0.25, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0.125, 0.125, 0.125, 0.25, 0.125, 0.125];[3, 2, 9];3;116;[ 3  2  5  9 16  0 15 14 13 18 17  1 11  7  4  6 12  8 10];[0.125, 0.125, 0.25, 0.25, 0, 0.25, 0, 0, 0, 0.25, 0, 0, 0, 0.125, 0.125, 0.125, 0.25, 0.125, 0.125]


==> results/sinusoidal_short_wide_necessary_explanations_runs_results.csv <==
obstacles,exhaustive,discrete_25,discrete_50
15,224.0,93.0,81.0
16,240.0,114.0,76.0
17,298.0,140.0,161.0
18,394.0,142.0,113.0
19,386.0,171.0,78.0

